Soft-Decoding Reverse Reconciliation in Discrete-Modulation CV-QKD

In continuous-variable quantum key distribution, information reconciliation is required to extract a shared secret key from correlated random variables obtained through the quantum channel. Reverse reconciliation (RR) is generally preferred, since the eavesdropper has less information about Bob's measurements than about Alice's transmitted symbols. When discrete modulation formats are employed, however, soft information is available only at Bob's side, while Alice has access only to hard information (her transmitted sequence). This forces her to rely on hard-decision decoding to recover Bob's key. In this work, we introduce a novel RR technique for PAM (and QAM) in which Bob discloses a carefully designed soft metric to help Alice recover Bob's key, while leaking no additional information about the key to an eavesdropper. We assess the performance of the proposed technique in terms of achievable secret key rate (SKR) and its bounds, showing that the achievable SKR closely approaches the upper bound, with a significant gain over hard-decision RR. Finally, we implement the scheme at the coded level using binary LDPC codes with belief-propagation decoding, assess its bit-error rate through numerical simulations, compare the observed gain with theoretical predictions from the achievable SKR, and discuss the residual gap.

==> data_ber_c05_alpha0.65.csv <==
,EsN0dB,ber,fer,iters
0,3.25,0.0889570987654321,1,0
1,3.3,0.0770740740740741,1,0
2,3.35,0.0601309481002038,0.970873786407767,48
3,3.4,0.031929012345679,0.746268656716418,46.0967741935484
4,3.45,0.00765474234188682,0.341296928327645,43.5485714285714
5,3.5,0.000800833333333333,0.067,39.5776805251641
6,3.55,4.435185185185185e-05,0.004,35.3407258064516
7,3.56,1.341358024691358e-05,0.0029,34.649025908817
8,3.57,7.398148148148148e-06,0.0016,33.8123370110331
9,3.58,4.938271604938272e-06,0.0004,33.1232602383098


==> data_mi_pam4_tcom.csv <==
SNR  ,scSNR,DIR,scSNR_C0_U,C0_U,scSNR_C0_F,C0_F,scSNR_C5_U,C5_U,scSNR_C5_F,C5_F,scSNR_H-U,H-U,scSNR_H-F,H-F
-5.00000000000000000e+001,-1.59170196046012791e+000,1.44268061413017943e-005,-1.09516036668190253e+000,1.28681476880831980e-005,1.76988312571907613e-001,9.60066174604534694e-006,-1.59125185297597938e+000,1.44253110090364345e-005,-1.59145328177469025e+000,1.44259800805013327e-005,-9.39516888285524487e-001,1.24151419314768936e-005,3.55672407536033575e-001,9.21367224654686892e-006
-4.98999999999999986e+001,-1.59170094887032576e+000,1.47628461867188463e-005,-1.09515969298328031e+000,1.31678833101833703e-005,1.76596425030439264e-001,9.82517642511560041e-006,-1.59125066296908102e+000,1.47613156222803354e-005,-1.59145163754364916e+000,1.47619987342917369e-005,-9.39516122344386417e-001,1.27043254960594920e-005,3.55513764522989106e-001,9.42863065431369722e-006
-4.97999999999999972e+001,-1.59169991374266573e+000,1.51067134483485145e-005,-1.09515900380664277e+000,1.34746005762131915e-005,1.76367291426487327e-001,1.00545646481986495e-005,-1.59124944536637969e+000,1.51051465981932864e-005,-1.59144995512686194e+000,1.51058440049922638e-005,-9.39515338638123865e-001,1.30002449058115501e-005,3.55353306210240305e-001,9.64860815485974519e-006
-4.97000000000000028e+001,-1.59169885446409864e+000,1.54585902376156123e-005,-1.09515829834641920e+000,1.37884621036477029e-005,1.76135545503882440e-001,1.02893145832450017e-005,-1.59124819926240946e+000,1.54569862262921021e-005,-1.59144823342120389e+000,1.54576981847842632e-005,-9.39514536619981300e-001,1.33030570533547498e-005,3.55191012191106381e-001,9.87372208007317566e-006
-4.96000000000000014e+001,-1.59169777055051043e+000,1.58186631126641609e-005,-1.09515757663926649e+000,1.41096343002633517e-005,1.75901157887153659e-001,1.05295517702774788e-005,-1.59124692426113512e+000,1.58170210435848446e-005,-1.59144647148546881e+000,1.58177478120080650e-005,-9.39513715943071759e-001,1.36129224862041690e-005,3.55026861564915919e-001,1.01040925102269300e-005
-4.95000000000000000e+001,-1.59169666137998433e+000,1.61871229763130819e-005,-1.09515683798075258e+000,1.44382874474047185e-005,1.75664098669955138e-001,1.07754046967389883e-005,-1.59124561944673815e+000,1.61854419298279595e-005,-1.59144466850557365e+000,1.61861837699728284e-005,-9.39512876160655708e-001,1.39300054909895385e-005,3.54860833514962337e-001,1.03398423371877383e-005
-4.93999999999999986e+001,-1.59169552632904754e+000,1.65641651777177452e-005,-1.09515608194995195e+000,1.47745957934652949e-005,1.75424338371463762e-001,1.10270048645499941e-005,-1.59124428421606723e+000,1.65624442116651949e-005,-1.59144282350892752e+000,1.65632013870986583e-005,-9.39512016794928684e-001,1.42544741807395390e-005,3.54692906750607051e-001,1.05810973317251474e-005
-4.92999999999999972e+001,-1.59169436488830485e+000,1.69499896163757743e-005,-1.09515530863230737e+000,1.51187376471462187e-005,1.75181846490708892e-001,1.12844868647155039e-005,-1.59124291794241657e+000,1.69482277649901647e-005,-1.59144093548032828e+000,1.69490005408334810e-005,-9.39511137424197784e-001,1.45865005842849313e-005,3.54523059914477301e-001,1.08279862101545294e-005
-4.92000000000000028e+001,-1.59169317639810259e+000,1.73448008470903392e-005,-1.09515451708380596e+000,1.54708954667182041e-005,1.74936592555830828e-001,1.15479884474911643e-005,-1.59124151969069061e+000,1.73429971197514021e-005,-1.59143900341554456e+000,1.73437857637903647e-005,-9.39510237557144023e-001,1.49262607370458261e-005,3.54351271162414605e-001,1.10806407045460810e-005
-4.91000000000000014e+001,-1.59169196020931025e+000,1.77488081889946232e-005,-1.09515370711276461e+000,1.58312559628281946e-005,1.74688545138685924e-001,1.18176505994327385e-005,-1.59124008910656300e+000,1.77469615718628404e-005,-1.59143702647063634e+000,1.77477663527714213e-005,-9.39509316744583600e-001,1.52739347747190773e-005,3.54177518799360769e-001,1.13391956319545000e-005
-4.90000000000000000e+001,-1.59169071570366327e+000,1.81622258366013117e-005,-1.09515287855556664e+000,1.62000101950887654e-005,1.74437673787927849e-001,1.20936176144503804e-005,-1.59123862520223724e+000,1.81603352893411341e-005,-1.59143500327465404e+000,1.81611564769035283e-005,-9.39508374465873430e-001,1.56297070283815732e-005,3.54001780585441850e-001,1.16037889686432203e-005
-4.88999999999999986e+001,-1.59168944218777142e+000,1.85852729729079248e-005,-1.09515203044870901e+000,1.65773536702218394e-005,1.74183946349394603e-001,1.23760371790737622e-005,-1.59123712703487996e+000,1.85833374284349873e-005,-1.59143293306645006e+000,1.85841752957660589e-005,-9.39507410273449750e-001,1.59937661227115464e-005,3.53824034135854504e-001,1.18745619232788007e-005
-4.87999999999999972e+001,-1.59168813900645745e+000,1.90181738860441505e-005,-1.09515116260902090e+000,1.69634864515266770e-005,1.73762096343814676e-001,1.26655423196009309e-005,-1.59123559404836357e+000,1.90161922513087944e-005,-1.59143081450456236e+000,1.90170470706352290e-005,-9.39506423619292264e-001,1.63663050753601823e-005,3.53644256782331468e-001,1.21516590132341042e-005
-4.87000000000000028e+001,-1.59168680550750707e+000,1.94611580880263992e-005,-1.09533510814547697e+000,1.73593520507164811e-005,1.73502569632717041e-001,1.29613352224389189e-005,-1.59123402536795311e+000,1.94591292419499240e-005,-1.59142864665773232e+000,1.94600012874968087e-005,-9.39505413936707612e-001,1.67475213995466670e-005,3.53462425747309794e-001,1.24352281418396759e-005
-4.86000000000000014e+001,-1.59168544091320285e+000,1.99144604358327099e-005,-1.09533419815542743e+000,1.77636995819518972e-005,1.73240090316667761e-001,1.32640451331322851e-005,-1.59123242008570998e+000,1.99123832289593850e-005,-1.59142642819564628e+000,1.99132727751738514e-005,-9.39504380768603653e-001,1.71376172092613326e-005,3.53278517810487358e-001,1.27254206788865699e-005
-4.85000000000000000e+001,-1.59168404454353407e+000,2.03783212568787961e-005,-1.09533326704237055e+000,1.81774654020028237e-005,1.72974625296426154e-001,1.35738341171531829e-005,-1.59123077733165985e+000,2.03761945103408948e-005,-1.59142415807096427e+000,2.03771018327802977e-005,-9.39503323536591495e-001,1.75367993255266897e-005,3.53092509633988527e-001,1.30223915411648467e-005
-4.83999999999999986e+001,-1.59168261564723679e+000,2.08529864756524528e-005,-1.09533231435928968e+000,1.86008688829453206e-005,1.72706141463471852e-001,1.38908680469285173e-005,-1.59122909661035550e+000,2.08508089825087950e-005,-1.59142183504528134e+000,2.08517343549541323e-005,-9.39502241656910542e-001,1.79452793864602747e-005,3.52904377591158891e-001,1.33262992763148143e-005
-4.82999999999999972e+001,-1.59168115348001038e+000,2.13387077444190345e-005,-1.09533133924498571e+000,1.90341345045474952e-005,1.72434604684191584e-001,1.42153166948766341e-005,-1.59122737644802470e+000,2.13364782641889406e-005,-1.59141945798461393e+000,2.13374219635298346e-005,-9.39501134596767429e-001,1.83632739597019634e-005,3.52714097706737562e-001,1.36373061483657257e-005
-4.82000000000000028e+001,-1.59167965724537908e+000,2.18357425763231518e-005,-1.09533034166211962e+000,1.94774919786144807e-005,1.72159981346489133e-001,1.45473538204488051e-005,-1.59122561650460170e+000,2.18334598398595148e-005,-1.59141702533581508e+000,2.18344221383226511e-005,-9.39500001749280500e-001,1.87910046567023039e-005,3.52521645913981274e-001,1.39555782242969490e-005
-4.81000000000000014e+001,-1.59167812617548066e+000,2.23443544822760401e-005,-1.09532932068825062e+000,1.99311763633414074e-005,1.71882237097499058e-001,1.48871572682729436e-005,-1.59122381526166379e+000,2.23420171849841864e-005,-1.59141453614179085e+000,2.23429983585710090e-005,-9.39498842512492160e-001,1.92286982505141300e-005,3.52326997784906837e-001,1.42812854642801262e-005
-4.80000000000000000e+001,-1.59167655942461295e+000,2.28648131100908379e-005,-1.09532827588158455e+000,2.03954281938756310e-005,1.71601336890674361e-001,1.52349090645209628e-005,-1.59122197209590155e+000,2.28624199158922181e-005,-1.59141198892586289e+000,2.28634202370514572e-005,-9.39497656270830817e-001,1.96765867959246689e-005,3.52130128552431643e-001,1.46146018131690630e-005
-4.78999999999999986e+001,-1.59167495617700894e+000,2.33973943879485243e-005,-1.09532720684665463e+000,2.08704936079939785e-005,1.71317245604704738e-001,1.55907955134981790e-005,-1.59122008616621713e+000,2.33949439272240767e-005,-1.59140938242867236e+000,2.33959636666281057e-005,-9.39496442388509934e-001,2.01349077524306513e-005,3.51931013351986621e-001,1.49557052933872104e-005
-4.77999999999999972e+001,-1.59167331560274050e+000,2.39423806704326814e-005,-1.09532611292890891e+000,2.13566244751106638e-005,1.71029927827717643e-001,1.59550072993397407e-005,-1.59121815633285735e+000,2.39398715375926940e-005,-1.59140671520165000e+000,2.39409109643595741e-005,-9.39495200256786234e-001,2.06039041103294519e-005,3.51729626940610274e-001,1.53047781017535727e-005
-4.77000000000000028e+001,-1.59167163680607615e+000,2.45000608878947450e-005,-1.09532499349424484e+000,2.18540785310583630e-005,1.70739347657082874e-001,1.63277395901495481e-005,-1.59121618146958355e+000,2.44974916407958432e-005,-1.59140398571378228e+000,2.44985510216011448e-005,-9.39493929169827879e-001,2.10838245189398261e-005,3.51525943768564275e-001,1.56620067074363982e-005
-4.76000000000000014e+001,-1.59166991890748477e+000,2.50707307000349930e-005,-1.09550865924342133e+000,2.23640711836115003e-005,1.70445468702780545e-001,1.67091921439155300e-005,-1.59143469566848239e+000,2.50693728520712256e-005,-1.59140119276484882e+000,2.50691794594359862e-005,-9.39492628481723102e-001,2.15749234191363226e-005,3.51319938143042521e-001,1.60275819518520583e-005
-4.75000000000000000e+001,-1.59166816099443054e+000,2.56546926523378486e-005,-1.09550748542716292e+000,2.28849911356743263e-005,1.70148254447752834e-001,1.70995694155351430e-005,-1.59143262522826490e+000,2.56533013305304536e-005,-1.59161905966478656e+000,2.56544026020488758e-005,-9.39491297488530108e-001,2.20774611776601530e-005,3.51111583919909265e-001,1.64016991526364109e-005
-4.73999999999999986e+001,-1.59166636213496560e+000,2.62522563364962074e-005,-1.09550628438554298e+000,2.34180445812803839e-005,1.69847667601018770e-001,1.74990806702801649e-005,-1.59143050654960660e+000,2.62508306740905084e-005,-1.59161612118693085e+000,2.62519526414983773e-005,-9.39489935519624453e-001,2.25917042255791482e-005,3.50900854849896859e-001,1.67845582076760906e-005
-4.72999999999999972e+001,-1.59166452137739611e+000,2.68637385544940987e-005,-1.09550505528943631e+000,2.39635141310312605e-005,1.69543671092121429e-001,1.79079400934867294e-005,-1.59142833862261313e+000,2.68622776611326941e-005,-1.59161311353347656e+000,2.68634205677908966e-005,-9.39488541804280430e-001,2.31179251988287221e-005,3.50687724278955670e-001,1.71763637039998188e-005
-4.72000000000000028e+001,-1.59166263775168204e+000,2.74894634865200349e-005,-1.09550379775652118e+000,2.45216889802613025e-005,1.69153418780680909e-001,1.83267163487155216e-005,-1.59142612012220042e+000,2.74879664456939565e-005,-1.59161003637711218e+000,2.74891305385160933e-005,-9.39487115623350633e-001,2.36564030834975917e-005,3.50472165234151589e-001,1.75773250278170400e-005
-4.71000000000000014e+001,-1.59166071025703815e+000,2.81297628627020224e-005,-1.09550251082509220e+000,2.50928650566972777e-005,1.68842493986140596e-001,1.87549430872291367e-005,-1.59142385013785059e+000,2.81282287337702996e-005,-1.59160688736508149e+000,2.81294142476795628e-005,-9.39485656249438250e-001,2.42074233634110946e-005,3.50254150600925129e-001,1.79876564767407683e-005
-4.70000000000000000e+001,-1.59165873784490941e+000,2.87849761388000067e-005,-1.09550119382673472e+000,2.56773451821068477e-005,1.68528044653996290e-001,1.91931914574894336e-005,-1.59142152713052099e+000,2.87834039525147745e-005,-1.59160366584018220e+000,2.87846111246548020e-005,-9.39484162852664895e-001,2.47712781709176362e-005,3.50033652840359366e-001,1.84075773765284086e-005
-4.68999999999999986e+001,-1.59165671950455589e+000,2.94554506766722592e-005,-1.09549984621009600e+000,2.62754392319486385e-005,1.68210031526918158e-001,1.96416965330126203e-005,-1.59141914994621203e+000,2.94538394365329026e-005,-1.59160036898329338e+000,2.94550684891703440e-005,-9.39482634676686246e-001,2.53482664427011460e-005,3.49810644174027630e-001,1.88373121986905170e-005
-4.67999999999999972e+001,-1.59165465414092466e+000,3.01415419275674861e-005,-1.09549846724892319e+000,2.68874642979088918e-005,1.67888415466002527e-001,2.01006989175578354e-005,-1.59141671758042946e+000,3.01398906106253861e-005,-1.59159699576878921e+000,3.01411417611419097e-005,-9.39481070912108862e-001,2.59386940775316630e-005,3.49585096502949000e-001,1.92770906819707371e-005
-4.67000000000000028e+001,-1.59165254068756212e+000,3.08436136212573717e-005,-1.09549705623680893e+000,2.75137448570994536e-005,1.67563156370363231e-001,2.05704448807964013e-005,-1.59141422846211356e+000,3.08419211731969511e-005,-1.59159354382131113e+000,3.08431946280940394e-005,-9.39479470717884624e-001,2.65428740985073383e-005,3.49356981460161364e-001,1.97271479561321171e-005
-4.66000000000000014e+001,-1.59165037800005393e+000,3.15620379580686548e-005,-1.09549561215548152e+000,2.81546129419218971e-005,1.67234214028297856e-001,2.10511864884299627e-005,-1.59141168127786159e+000,3.15603032945421802e-005,-1.59159001079001428e+000,3.15615992467765949e-005,-9.39477833259495299e-001,2.71611268191943160e-005,3.49126270354211954e-001,2.01877246691514430e-005
-4.65000000000000000e+001,-1.59164816494782713e+000,3.22971958067719189e-005,-1.09549413449161648e+000,2.88104083212559203e-005,1.66901547708164344e-001,2.15431817411904092e-005,-1.59140907484549388e+000,3.22954178133549874e-005,-1.59158639840583760e+000,3.22967364705384341e-005,-9.39476157652649135e-001,2.77937800130561015e-005,3.48892934141218802e-001,2.06590671173165093e-005
-4.63999999999999986e+001,-1.59164590032838049e+000,3.30494769058043455e-005,-1.09549262252290447e+000,2.94814786760966285e-005,1.66565116271392810e-001,2.20466947147279768e-005,-1.59140640772036335e+000,3.30476544356805846e-005,-1.59158269947877073e+000,3.30489959556867774e-005,-9.39474443010823279e-001,2.84411690874682643e-005,3.48656943525654128e-001,2.11414273777910646e-005
-4.62999999999999972e+001,-1.59164358297354624e+000,3.38192800705970742e-005,-1.09549107524476597e+000,3.01681797831854226e-005,1.66224878016656419e-001,2.25619957041622854e-005,-1.59140367850568509e+000,3.38174119436374099e-005,-1.59157891529217466e+000,3.38187764956643377e-005,-9.39472688454713989e-001,2.91036372615635385e-005,3.48418268876585557e-001,2.16350634451803926e-005
-4.62000000000000028e+001,-1.59164121163833272e+000,3.46070134040916345e-005,-1.09548949189182565e+000,3.08708757070785822e-005,1.65880791105955439e-001,2.30893613690774657e-005,-1.59140088574182670e+000,3.46050984059154132e-005,-1.59157504224892676e+000,3.46064861334038909e-005,-9.39470892997569251e-001,2.97815357473752436e-005,3.48176880225807395e-001,2.21402393709589011e-005
-4.61000000000000014e+001,-1.59163878507133916e+000,3.54130945135366264e-005,-1.09548787178666629e+000,3.15899389922158491e-005,1.65532812904473303e-001,2.36290748876211154e-005,-1.59139802783324313e+000,3.54111313933813676e-005,-1.59157108026037974e+000,3.54125424415485668e-005,-9.39469055725432156e-001,3.04752239371764386e-005,3.47932747340308879e-001,2.26572254058123726e-005
-4.60000000000000000e+001,-1.59163630198695216e+000,3.62379507315763638e-005,-1.09557890758374299e+000,3.23264408095269573e-005,1.65098164829451832e-001,2.41818867829923789e-005,-1.59139510342038193e+000,3.62359382033439203e-005,-1.59156702691633711e+000,3.62373726983111766e-005,-9.39467175679027378e-001,3.11850695931832945e-005,3.47685839557719589e-001,2.31862981465726376e-005
-4.58999999999999986e+001,-1.59163376107313326e+000,3.70820193427641678e-005,-1.09557720989916163e+000,3.30794074148155204e-005,1.64742281384285150e-001,2.47471831147372257e-005,-1.59139211089019028e+000,3.70799560820422869e-005,-1.59156287811430985e+000,3.70814141170683342e-005,-9.39465251834505466e-001,3.19114490423051230e-005,3.47436126047689697e-001,2.37277406844054362e-005
-4.57999999999999972e+001,-1.59163116096759438e+000,3.79457478150795714e-005,-1.09557547259286281e+000,3.38499122554125620e-005,1.64382376953838616e-001,2.53257177420529445e-005,-1.59138904861910646e+000,3.79436324582371753e-005,-1.59155863345603166e+000,3.79451141234721234e-005,-9.39463283160492324e-001,3.26547473759861137e-005,3.47183575505383146e-001,2.42818427595201493e-005
-4.57000000000000028e+001,-1.59162850029942859e+000,3.88295940373961068e-005,-1.09557369482867983e+000,3.46383638212266476e-005,1.64018406961460528e-001,2.59178014969663195e-005,-1.59138591505325877e+000,3.88274251810205584e-005,-1.59155428941416943e+000,3.88289305350841829e-005,-9.39461268638474678e-001,3.34153586544650656e-005,3.46928156385089892e-001,2.48489009166495232e-005
-4.56000000000000014e+001,-1.59162577766428370e+000,3.97340265619112223e-005,-1.09557187564970349e+000,3.54451801150013068e-005,1.63650326826015657e-001,2.65237525349792946e-005,-1.59138270848976759e+000,3.97318027605120250e-005,-1.59154984627076601e+000,3.97333318642445477e-005,-9.39459207195220358e-001,3.41936861151174282e-005,3.46669836731628322e-001,2.54292186664166557e-005
-4.55000000000000000e+001,-1.59162299160658449e+000,4.06595248522589287e-005,-1.09557001418252753e+000,3.62707888754698615e-005,1.63278091371907408e-001,2.71438965120385234e-005,-1.59137942728042958e+000,4.06572446178810054e-005,-1.59154529837334024e+000,4.06587974790539874e-005,-9.39457097738994662e-001,3.49901423864226686e-005,3.46408584308839806e-001,2.60231066488583318e-005
-4.53999999999999986e+001,-1.59162014066696145e+000,4.16065795380043791e-005,-1.09556810921073833e+000,3.71156278005102536e-005,1.62901654894817227e-001,2.77785667619490084e-005,-1.59137606956739575e+000,4.16042413369233088e-005,-1.59154064472087242e+000,4.16058179524281257e-005,-9.39454939140858869e-001,3.58051497064940346e-005,3.46144366496716316e-001,2.66308828021561593e-005
-4.52999999999999972e+001,-1.59161722331786137e+000,4.25756926740165925e-005,-1.09556615997965423e+000,3.79801447858429952e-005,1.62520971392702052e-001,2.84281044768963653e-005,-1.59137263369707682e+000,4.25732949278501138e-005,-1.59153588470386609e+000,4.25748952852522677e-005,-9.39452730266900460e-001,3.66391401471066944e-005,3.45877150376686870e-001,2.72528725342579182e-005
-4.52000000000000028e+001,-1.59161423801461410e+000,4.35673780069656522e-005,-1.09556416539694368e+000,3.88647981557355138e-005,1.62135994221038970e-001,2.90928588959626921e-005,-1.59136911790942293e+000,4.35649190904108252e-005,-1.59153101181784962e+000,4.35665431097742584e-005,-9.39450469938932997e-001,3.74925558423553850e-005,3.45606902631800494e-001,2.78894088996970306e-005
-4.51000000000000014e+001,-1.59161118317478412e+000,4.45821612473435290e-005,-1.09556212423846233e+000,3.97700569074732613e-005,1.61746676378363929e-001,2.97731874940865282e-005,-1.59136552007037579e+000,4.45796394832331799e-005,-1.59152602722650727e+000,4.45812870941697525e-005,-9.39448156970222215e-001,3.83658492232597705e-005,3.45333589638002536e-001,2.85408327794220900e-005
-4.50000000000000000e+001,-1.59160805719548648e+000,4.56205803481921649e-005,-1.09556003555432113e+000,4.06964009636023860e-005,1.61352970105987481e-001,3.04694561801266417e-005,-1.59136183852957913e+000,4.56179940109269211e-005,-1.59152092690167990e+000,4.56196650948648141e-005,-9.39445790120061019e-001,3.92594832571326391e-005,3.45057177332506626e-001,2.92074930663231256e-005
-4.48999999999999986e+001,-1.59160485839910848e+000,4.66831857895689441e-005,-1.09565057519566977e+000,4.16452101075215353e-005,1.60954827562868275e-001,3.11820394922612820e-005,-1.59135807122760298e+000,4.66805331000852419e-005,-1.59151570661109787e+000,4.66822274889366895e-005,-9.39443368142761415e-001,4.01739316933474958e-005,3.44777631418146768e-001,2.98897468529489492e-005
-4.47999999999999972e+001,-1.59160158510205463e+000,4.77705408709211895e-005,-1.09564838652111263e+000,4.26152301886695284e-005,1.60552200157049185e-001,3.19113208073762422e-005,-1.59135421615530959e+000,4.77678199954922889e-005,-1.59151036513659960e+000,4.77695375007414214e-005,-9.39440889749150188e-001,4.11096793140507599e-005,3.44494917147798674e-001,3.05879596264756987e-005
-4.47000000000000028e+001,-1.59159823555787483e+000,4.88832220089353099e-005,-1.09564614694767215e+000,4.36078439287612696e-005,1.60145038764284209e-001,3.26576925493426984e-005,-1.59146080113537636e+000,4.88816751020859641e-005,-1.59150490017858459e+000,4.88821714579312783e-005,-9.39438353630180245e-001,4.20672221912698002e-005,3.44208999418917472e-001,3.13025054662396983e-005
-4.46000000000000014e+001,-1.59159480799636555e+000,5.00218190433519608e-005,-1.09564385512801010e+000,4.46235775524161937e-005,1.59733294022295524e-001,3.34215564015138966e-005,-1.59145676179274886e+000,5.00202290594220500e-005,-1.59149930889768143e+000,5.00207191016510677e-005,-9.39435758439280733e-001,4.30470679496240392e-005,3.43919842777935969e-001,3.20337672465487543e-005
-4.45000000000000000e+001,-1.59159130061421195e+000,5.11869355493774298e-005,-1.09564150999241150e+000,4.56629695424481952e-005,1.59316915714498464e-001,3.42033235312122486e-005,-1.59145262844818092e+000,5.11853011537777292e-005,-1.59149358822116938e+000,5.11857839018414751e-005,-9.39433102786125573e-001,4.40497360352462450e-005,3.43627411400078131e-001,3.27821368444897656e-005
-4.43999999999999986e+001,-1.59158771152089429e+000,5.23791891568151446e-005,-1.09563911015464299e+000,4.67265709191977407e-005,1.58895853440050416e-001,3.50034148097755349e-005,-1.59144839878610611e+000,5.23775089671385530e-005,-1.59148773334876381e+000,5.23779833585535926e-005,-9.39430385285170644e-001,4.50757579915244712e-005,3.43331669040637166e-001,3.35480153529093308e-005
-4.42999999999999972e+001,-1.59158403884212163e+000,5.35992118784913343e-005,-1.09563665448732195e+000,4.78149455385157296e-005,1.58303976142775582e-001,3.58236309638826356e-005,-1.59144407059496018e+000,5.35974844637632231e-005,-1.59148174179894397e+000,5.35979493765381676e-005,-9.39427604480975731e-001,4.61256777400126942e-005,3.43032579170397867e-001,3.43318132970414080e-005
-4.42000000000000028e+001,-1.59158028061803236e+000,5.48476504438794268e-005,-1.09563414152489713e+000,4.89286703841962378e-005,1.57873408194483034e-001,3.66617050555628765e-005,-1.59143964165193808e+000,5.48458743236945878e-005,-1.59147561342978605e+000,5.48463286034195363e-005,-9.39424758909218838e-001,4.72000518692635251e-005,3.42730104791087342e-001,3.51339508587471581e-005
-4.41000000000000014e+001,-1.59157643486683043e+000,5.61251666424784982e-005,-1.09563157011454138e+000,5.00683358808373669e-005,1.57438002978047109e-001,3.75194272184131705e-005,-1.59143510950087830e+000,5.61233402824878880e-005,-1.59146934060991185e+000,5.61237826486316038e-005,-9.39421847056223669e-001,4.82994499293311778e-005,3.42424208519631179e-001,3.59548581040276894e-005
-4.40000000000000000e+001,-1.59157249953764790e+000,5.74324376738109525e-005,-1.09562893879375878e+000,5.12345461998187091e-005,1.56997706376806434e-001,3.83972595421333551e-005,-1.59143047184957709e+000,5.74305594867041691e-005,-1.59146292218167673e+000,5.74309886074431120e-005,-9.39418867378151390e-001,4.94244547337560278e-005,3.42114852620682086e-001,3.67949752163051512e-005
-4.38999999999999986e+001,-1.59156847254559608e+000,5.87701565066068429e-005,-1.09562624613695192e+000,5.24279195832644263e-005,1.56552464234714250e-001,3.92956750294715107e-005,-1.59142572619674638e+000,5.87682248478493818e-005,-1.59145635656148698e+000,5.87686393358488601e-005,-9.39415818300268768e-001,5.05756626683719946e-005,3.41801998990050038e-001,3.76547527356429641e-005
-4.37999999999999972e+001,-1.59156435176538480e+000,6.01390322458244541e-005,-1.09562349075908116e+000,5.36490886717810866e-005,1.56102225371590464e-001,4.02151578273723942e-005,-1.59142086991586496e+000,6.01370454103022922e-005,-1.59144963654172500e+000,6.01374437450008514e-005,-9.39412698189038053e-001,5.17536840069760296e-005,3.41485609032424975e-001,3.85346518046075824e-005
-4.37000000000000028e+001,-1.59156013500530946e+000,6.15397905079242242e-005,-1.09562067125955309e+000,5.48987008390788844e-005,1.55646933895603468e-001,4.11562035618207034e-005,-1.59141590061939553e+000,6.15377467318989346e-005,-1.59144276147149810e+000,6.15381273403325935e-005,-9.39409505408590917e-001,5.29591432353353415e-005,3.41165643834798971e-001,3.94351444174165133e-005
-4.36000000000000014e+001,-1.59155582002539830e+000,6.29731738054739143e-005,-1.09561778606788351e+000,5.61774185330321529e-005,1.55186535036882844e-001,4.21193195578872803e-005,-1.59141081558039588e+000,6.29710712602982170e-005,-1.59143572632674335e+000,6.29714324578145579e-005,-9.39406238268155391e-001,5.41926793814539250e-005,3.40842064071203765e-001,4.03567136773327507e-005
-4.35000000000000000e+001,-1.59155140455065691e+000,6.44399419406564797e-005,-1.09561483356256417e+000,5.74859196280641527e-005,1.54720973555058094e-001,4.31050251323839007e-005,-1.59140561210974596e+000,6.44377787313299422e-005,-1.59142852893518238e+000,6.44381187571152481e-005,-9.39402895014680439e-001,5.54549463540288069e-005,3.40514829966537036e-001,4.12998540597179793e-005
-4.33999999999999986e+001,-1.59154688623072360e+000,6.59408724071456113e-005,-1.09561181240760419e+000,5.88248977888561342e-005,1.54250194344356828e-001,4.41138518729733420e-005,-1.59140028744256057e+000,6.59386465697853197e-005,-1.59142116284888147e+000,6.59389635204732372e-005,-9.39399473893764991e-001,5.67466132896631624e-005,3.40183901354478735e-001,4.22650716804731714e-005
-4.32999999999999972e+001,-1.59154226267703791e+000,6.74767608024648261e-005,-1.09565517690421643e+000,6.01957067327685280e-005,1.53774140345674937e-001,4.51463439512522768e-005,-1.59139483875145515e+000,6.74744703013097080e-005,-1.59141362678710152e+000,6.74747622035898331e-005,-9.39395973084110381e-001,5.80683649065607383e-005,3.39849237670165394e-001,4.32528845714537765e-005
-4.32000000000000028e+001,-1.59153753143385757e+000,6.90484212489542913e-005,-1.09565201210798335e+000,6.15977999773864582e-005,1.53292755009992732e-001,4.62030583974204490e-005,-1.59138926319820939e+000,6.90460639745094085e-005,-1.59140591506917417e+000,6.90463287138509685e-005,-9.39392390733850391e-001,5.94209018677457437e-005,3.39510797924340579e-001,4.42638229626384652e-005
-4.31000000000000014e+001,-1.59153268999483544e+000,7.06566868252201877e-005,-1.09564877357986035e+000,6.30325500534656413e-005,1.52805980832042110e-001,4.72845654213571720e-005,-1.59138355777182738e+000,7.06542605894977527e-005,-1.59139802420325793e+000,7.06544959405697170e-005,-9.39388724940137365e-001,6.08049411519984124e-005,3.39168540679871455e-001,4.52984295710233913e-005
-4.30000000000000000e+001,-1.59152773578941265e+000,7.23024100071503149e-005,-1.09564545966152593e+000,6.45007175374967545e-005,1.52313758259317922e-001,4.83914487390268988e-005,-1.59137771947966655e+000,7.22999125419843125e-005,-1.59138995081742962e+000,7.23001161655467683e-005,-9.39384973762528830e-001,6.22212164338717600e-005,3.38822424114567866e-001,4.63572598955035999e-005
-4.28999999999999986e+001,-1.59152266619562255e+000,7.39864631196122729e-005,-1.09564206853273305e+000,6.60030807155820298e-005,1.51816030594424944e-001,4.95243058398209257e-005,-1.59137174515870328e+000,7.39838920715829573e-005,-1.59138168911103861e+000,7.39840614711884115e-005,-9.39381135203483097e-001,6.36704784720948494e-005,3.38472405915844377e-001,4.74408825205424909e-005
-4.27999999999999972e+001,-1.59151747853358927e+000,7.57097387983487953e-005,-1.09563859841003364e+000,6.75404359986586655e-005,1.51312736721123997e-001,5.06837483960076440e-005,-1.59136563175413670e+000,7.57070917283275691e-005,-1.59137323708189626e+000,7.57072243060541439e-005,-9.39377207243389023e-001,6.51534955077969077e-005,3.38118443398698787e-001,4.85498794247103124e-005
-4.27000000000000028e+001,-1.59151217004006185e+000,7.74731504622675453e-005,-1.09563504743714901e+000,6.91135983428292633e-005,1.50803818236610709e-001,5.18704025196381480e-005,-1.59135937598347965e+000,7.74704248396318462e-005,-1.59136458771414624e+000,7.74705178077095269e-005,-9.39373187790486952e-001,6.66710536707530488e-005,3.37760493432519127e-001,4.96848462986154566e-005
-4.26000000000000014e+001,-1.59150673790813357e+000,7.92776327978539320e-005,-1.09563141380488815e+000,7.07234016830149415e-005,1.50289213581523029e-001,5.30849091748830659e-005,-1.59135297455001279e+000,7.92748259974551672e-005,-1.59135573761036397e+000,7.92748764335549083e-005,-9.39369074705659557e-001,6.82239573961720259e-005,3.37398512420072905e-001,5.08463928698989808e-005
-4.25000000000000000e+001,-1.59150117925817369e+000,8.11241422536486032e-005,-1.09562769547853378e+000,7.23706993703832069e-005,1.49768862240449607e-001,5.43279244824557139e-005,-1.59134642394015202e+000,8.11212515494652564e-005,-1.59134668311104122e+000,8.11212563904817330e-005,-9.39364865825794482e-001,6.98130298512011319e-005,3.37032456325786711e-001,5.20351432354152133e-005
-4.23999999999999986e+001,-1.59149549114236777e+000,8.30136575468102270e-005,-1.09562389051765763e+000,7.40563646295377964e-005,1.49242702355167012e-001,5.56001201097444664e-005,-1.59133972081926345e+000,8.30106801126273552e-005,-1.59133741812669172e+000,8.30106360991678116e-005,-9.39360558905626419e-001,7.14391133700588427e-005,3.36662280662629598e-001,5.32517362018082447e-005
-4.22999999999999972e+001,-1.59148967054559876e+000,8.49471801813958164e-005,-1.09561999703078072e+000,7.57812910205934998e-005,1.48710672758134876e-001,5.69021836158700722e-005,-1.59133286163643817e+000,8.49441130841288583e-005,-1.59132793662692507e+000,8.49440167554060821e-005,-9.39356151665322159e-001,7.31030699009635248e-005,3.36287940511873273e-001,5.44968256338179406e-005
-4.22000000000000028e+001,-1.59148371438271141e+000,8.69257349786269626e-005,-1.09561601276849530e+000,7.75463929054698298e-005,1.48172709271207736e-001,5.82348188788994747e-005,-1.59132584266658483e+000,8.69225751720659190e-005,-1.59131823660258931e+000,8.69224229393950054e-005,-9.39351641775523660e-001,7.48057814624724499e-005,3.35909390489277371e-001,5.57710808115570634e-005
-4.21000000000000014e+001,-1.59147761949787281e+000,8.89503706195256906e-005,-1.09565837478267980e+000,7.93534544636376182e-005,1.47628748511301922e-001,5.95987464360181463e-005,-1.59131866023741964e+000,8.89471149423393115e-005,-1.59130831078558543e+000,8.89469029772271824e-005,-9.39347026830610332e-001,7.65481506102035075e-005,3.35526584747832146e-001,5.70751867958865029e-005
-4.20000000000000000e+001,-1.59147138266167332e+000,9.10221602001194972e-005,-1.09565420116216217e+000,8.12017558300404119e-005,1.47078726910564228e-001,6.09947038932023844e-005,-1.59131131051517372e+000,9.10188053695470956e-005,-1.59129815469012215e+000,9.10185296520982234e-005,-9.39342304398024908e-001,7.83311009157315608e-005,3.35139476969906980e-001,5.84098448026511700e-005
-4.18999999999999986e+001,-1.59146500056435514e+000,9.31422017994718916e-005,-1.09564993035095881e+000,8.30931059887518586e-005,1.46522580218920950e-001,6.24234463393325001e-005,-1.59130378966907671e+000,9.31387444083053850e-005,-1.59128776283727547e+000,9.31384006976898604e-005,-9.39337471967419901e-001,8.01555774548813100e-005,3.34748020370525978e-001,5.97757725857131538e-005
-4.17999999999999972e+001,-1.59145846982748651e+000,9.53116190613071632e-005,-1.09564556002369784e+000,8.50285075004730828e-005,1.45960241113336053e-001,6.38857467989417671e-005,-1.59129609368566349e+000,9.53080555705643206e-005,-1.59127713088236078e+000,9.53076394234475543e-005,-9.39332526976521365e-001,8.20225473087201359e-005,3.34352167730116889e-001,6.11737048287151595e-005
-4.17000000000000028e+001,-1.59145178698319967e+000,9.75315617884642847e-005,-1.09564108794882031e+000,8.70089862732292829e-005,1.45391646019817244e-001,6.53823965612865265e-005,-1.59139913074461958e+000,9.75303792696280425e-005,-1.59126625126130250e+000,9.75273952141808564e-005,-9.39327466805011113e-001,8.39330000756435363e-005,3.33951871299802860e-001,6.26043935479864074e-005
-4.16000000000000014e+001,-1.59144494849591922e+000,9.98032065520953126e-005,-1.09563651164428677e+000,8.90355920990515415e-005,1.44816726858046252e-001,6.69142057379001898e-005,-1.59139106768599703e+000,9.98019683497997079e-005,-1.59125511927608443e+000,9.97988442699160316e-005,-9.39322288770149783e-001,8.58879483953960430e-005,3.33547082897680980e-001,6.40686085024180335e-005
-4.15000000000000000e+001,-1.59143795073916294e+000,1.02127757314030788e-004,-1.09563182873616682e+000,9.11093992170819433e-005,1.44235417313836933e-001,6.84820036189748294e-005,-1.59138281424743155e+000,1.02126460744367265e-004,-1.59124372930234159e+000,1.02123190146574672e-004,-9.39316990124979156e-001,8.78884284853219947e-005,3.33137753814042981e-001,6.55671376158582070e-005
-4.13999999999999986e+001,-1.59143078999803578e+000,1.04506446064171892e-004,-1.09562703682221496e+000,9.32315068800093627e-005,1.43647648287746676e-001,7.00866392018273388e-005,-1.59137436955118261e+000,1.04505088399653445e-004,-1.59123207543157719e+000,1.04501664405898254e-004,-9.39311568064702840e-001,8.99355006892576175e-005,3.32723834891503145e-001,6.71007874070690089e-005
-4.12999999999999972e+001,-1.59142346248619759e+000,1.06940533473065747e-004,-1.09562213319502177e+000,9.54030399302752130e-005,1.43053353360635072e-001,7.17289815750365989e-005,-1.59136572754322714e+000,1.06939111819137622e-004,-1.59122015029500830e+000,1.06935527237395078e-004,-9.39306019708610052e-001,9.20302500386862464e-005,3.32305276479132772e-001,6.86703834318177142e-005
-4.12000000000000028e+001,-1.59141596431666699e+000,1.09431309558537105e-004,-1.09561711541275031e+000,9.76251494080315751e-005,1.42452461297622790e-001,7.34099205206284466e-005,-1.59135688587029023e+000,1.09429820940087907e-004,-1.59120794878045757e+000,1.09426068214624195e-004,-9.39300342121036635e-001,9.41737868277509515e-005,3.31882028398908346e-001,7.02767707354267501e-005
-4.11000000000000014e+001,-1.59140829151509422e+000,1.11980094368830589e-004,-1.09561198070865373e+000,9.98990131479970955e-005,1.41844903154485280e-001,7.51303668926617263e-005,-1.59134783714484485e+000,1.11978535601853224e-004,-1.59119546477824514e+000,1.11974606900044904e-004,-9.39294532289515871e-001,9.63672472007410044e-005,3.31454040013845486e-001,7.19208143145326771e-005
-4.10000000000000000e+001,-1.59140044001148340e+000,1.14588238681103427e-004,-1.09560672644219181e+000,1.02225836413172289e-004,1.41230608942478852e-001,7.68912531758925155e-005,-1.59133857863930217e+000,1.14586606485556075e-004,-1.59118269021897163e+000,1.14582493514925332e-004,-9.39288587125325591e-001,9.86117937536984792e-005,3.31021260170651033e-001,7.36033995918958879e-005
-4.08999999999999986e+001,-1.59139240564874029e+000,1.17257124716585711e-004,-1.09560134970377732e+000,1.04606852524113947e-004,1.40609505256492184e-001,7.86935340471028866e-005,-1.59132910315104681e+000,1.17255415596373425e-004,-1.59116962191458100e+000,1.17251109832405831e-004,-9.39282503490979082e-001,1.00908616150640902e-004,3.30583637203432090e-001,7.53254329016287300e-005
-4.07999999999999972e+001,-1.59138418416662120e+000,1.19988166871712592e-004,-1.09559584774800101e+000,1.07043323522182376e-004,1.39981524731119578e-001,8.05381867357013448e-005,-1.59131940729894694e+000,1.19986377210556938e-004,-1.59115624695481728e+000,1.19981869520113804e-004,-9.39276278153535316e-001,1.03258931752428230e-004,3.30141118938293232e-001,7.70878419860228305e-005
-4.07000000000000028e+001,-1.59137577120928597e+000,1.22782812466865803e-004,-1.09559021764366094e+000,1.09536540829680007e-004,1.39346590888038691e-001,8.24262118399587962e-005,-1.59130948627539226e+000,1.22780938487609959e-004,-1.59114256366513729e+000,1.22776219449782786e-004,-9.39269907813418570e-001,1.05663986261963924e-004,3.29693652705742579e-001,7.88915765041274910e-005
-4.06000000000000014e+001,-1.59136716231766684e+000,1.25642542512106962e-004,-1.09558445645152602e+000,1.12087825937967622e-004,1.38704632302413700e-001,8.43586336263246750e-005,-1.59129933494698861e+000,1.25640580263652879e-004,-1.59112856245624812e+000,1.25635639944610134e-004,-9.39263389093120793e-001,1.08125054383482065e-004,3.29241185286811344e-001,8.07376085537204736e-005
-4.05000000000000000e+001,-1.59135835292752859e+000,1.28568872490848063e-004,-1.09557856094467354e+000,1.14698531100021484e-004,1.38055574052827978e-001,8.63365007564009801e-005,-1.59128894589634484e+000,1.28566817776176734e-004,-1.59111423772822036e+000,1.28561645888813914e-004,-9.39256718539319024e-001,1.10643440497473273e-004,3.28783662979418523e-001,8.26269332036155569e-005
-4.03999999999999986e+001,-1.59134933837027859e+000,1.31563353161813826e-004,-1.09566575609290595e+000,1.17372559614636884e-004,1.37399342778216749e-001,8.83608867738860937e-005,-1.59127831526075880e+000,1.31561201635044256e-004,-1.59109958024305342e+000,1.31555787311166128e-004,-9.39249892615485749e-001,1.13220479351067578e-004,3.28321031521298323e-001,8.45605690413833532e-005
-4.02999999999999972e+001,-1.59134011387156704e+000,1.34627571379575446e-004,-1.09565957752295873e+000,1.20106346868098512e-004,1.36735863465538898e-001,9.04328907638252133e-005,-1.59126743718285013e+000,1.34625318483294620e-004,-1.59108458220011784e+000,1.34619650349554476e-004,-9.39242907697249052e-001,1.15857536764518547e-004,3.27853236152414240e-001,8.65395587315959352e-005
-4.02000000000000028e+001,-1.59133067453918642e+000,1.37763150933808097e-004,-1.09565325532103941e+000,1.22903804162355357e-004,1.36065059519168585e-001,9.25536379654534613e-005,-1.59125630661542772e+000,1.37760791918850600e-004,-1.59106923686646695e+000,1.37754858082983489e-004,-9.39235760078261706e-001,1.18556010354388091e-004,3.27380221546377470e-001,8.85649695899966169e-005
-4.01000000000000014e+001,-1.59132101537179693e+000,1.40971753408683249e-004,-1.09564678516064617e+000,1.25766414155847883e-004,1.35386853702136989e-001,9.47242803808201472e-005,-1.59124491586887729e+000,1.40969283244585242e-004,-1.59105353692802254e+000,1.40963071340260981e-004,-9.39228445985214933e-001,1.21317330273820124e-004,3.26901931883163854e-001,9.06378941686546261e-005
-4.00000000000000000e+001,-1.59131113125225454e+000,1.44255079061748420e-004,-1.09564016513287754e+000,1.28695694096681024e-004,1.34701170501685397e-001,9.69459973640951489e-005,-1.59123326037482116e+000,1.44252492529028942e-004,-1.59103747133406870e+000,1.44245989471381009e-004,-9.39220961526345377e-001,1.24142959968171623e-004,3.26418310760089980e-001,9.27594508584473346e-005
-3.98999999999999986e+001,-1.59130101693749282e+000,1.47614867723088464e-004,-1.09563339034526308e+000,1.31693196470550333e-004,1.34007930570930966e-001,9.92199964000572976e-005,-1.59122133347825923e+000,1.47612159340670956e-004,-1.59102103447434473e+000,1.47605351543678154e-004,-9.39213302737627487e-001,1.27034396950901989e-004,3.25929301264224591e-001,9.49307845026947406e-005
-3.97999999999999972e+001,-1.59129066707262723e+000,1.51052899716177743e-004,-1.09562645631001487e+000,1.34760509917786209e-004,1.33307056095191001e-001,1.01547513660538158e-004,-1.59120912734239539e+000,1.51050063691871017e-004,-1.59100421584026464e+000,1.51042936922696214e-004,-9.39205465560235098e-001,1.29993173595594863e-004,3.25434845913747495e-001,9.71530670282848828e-005
-3.97000000000000028e+001,-1.59128007617051992e+000,1.54570996798952413e-004,-1.09561936251370895e+000,1.37899260189255912e-004,1.32598466951925786e-001,1.03929814780467922e-004,-1.59119663827286217e+000,1.54568027165291610e-004,-1.59098700758254097e+000,1.54560566462569327e-004,-9.39197445839369038e-001,1.33020857946971195e-004,3.24934886686889968e-001,9.94274980901012367e-005
-3.96000000000000014e+001,-1.59126923862005043e+000,1.58171023127710874e-004,-1.09561210261372111e+000,1.41111110703251441e-004,1.31882082852854410e-001,1.06368195516681752e-004,-1.59118385799262541e+000,1.58167913576701125e-004,-1.59096940171850321e+000,1.58160103377547046e-004,-9.39189239324925040e-001,1.36119054550807992e-004,3.24429365002828263e-001,1.01755305731989452e-004
-3.95000000000000000e+001,-1.59125814867795157e+000,1.61854886242818755e-004,-1.09560467416649487e+000,1.44397763728321138e-004,1.31157824374611209e-001,1.08863982444695750e-004,-1.59117078038272552e+000,1.61851630193332596e-004,-1.59095138642733502e+000,1.61843454088428373e-004,-9.39180841659144505e-001,1.39289405302732715e-004,3.23918221716219534e-001,1.04137747063333147e-004
-3.93999999999999986e+001,-1.59124680046410560e+000,1.65624538077414993e-004,-1.09559707356049785e+000,1.47760961126897072e-004,1.30425609449304147e-001,1.11418533785823115e-004,-1.59115739980749282e+000,1.65621128688009378e-004,-1.59093295356562692e+000,1.65612569500428464e-004,-9.39172248394989140e-001,1.42533590317709319e-004,3.23401397128087353e-001,1.06576108951512475e-004
-3.92999999999999972e+001,-1.59123518796930341e+000,1.69481975990005366e-004,-1.09558929525656623e+000,1.51202485246804130e-004,1.29685354657290475e-001,1.14033240138589065e-004,-1.59114370637684033e+000,1.69478405988909842e-004,-1.59091409440089393e+000,1.69469445883585479e-004,-9.39163454977659740e-001,1.45853328818564432e-004,3.22878830970950048e-001,1.09071708731634171e-004
-3.92000000000000028e+001,-1.59122330503883802e+000,1.73429243820111625e-004,-1.09558133434042304e+000,1.54724159948216311e-004,1.28936978011644499e-001,1.16709525184166552e-004,-1.59112969238839952e+000,1.73425505574087424e-004,-1.59089479861415839e+000,1.73416125885506034e-004,-9.39154456743395372e-001,1.49250380045688437e-004,3.22350462405196936e-001,1.11625894933087817e-004
-3.91000000000000014e+001,-1.59121114537500574e+000,1.77468432969131348e-004,-1.09557318935115688e+000,1.58327851674799902e-004,1.28180395861413388e-001,1.19448846562120181e-004,-1.59111535449606123e+000,1.77464518650527481e-004,-1.59087505490837344e+000,1.77454699628487589e-004,-9.39145248921107623e-001,1.52726544187971081e-004,3.21816230023912908e-001,1.14240048023378260e-004
-3.90000000000000000e+001,-1.59119870253444162e+000,1.81601683506092909e-004,-1.09556485386738700e+000,1.62015470142495843e-004,1.27415523528348729e-001,1.22252696671987238e-004,-1.59110068084011402e+000,1.81597584742565488e-004,-1.59085485426543727e+000,1.81587305945418720e-004,-9.39135826629978965e-001,1.56283663335231830e-004,3.21276071840614463e-001,1.16915581170307220e-004
-3.88999999999999986e+001,-1.59118596992436068e+000,1.85831185299025246e-004,-1.09555632508607204e+000,1.65788969657132412e-004,1.26642276862064307e-001,1.25122603465976923e-004,-1.59108566707401167e+000,1.85826893468687970e-004,-1.59083418406562060e+000,1.85816133269067763e-004,-9.39126184881004633e-001,1.59923622452919333e-004,3.20729925273447236e-001,1.19653941022645130e-004
-3.87999999999999972e+001,-1.59117294079853622e+000,1.90159179172567726e-004,-1.09554759779661737e+000,1.69650349929328925e-004,1.25860567979565019e-001,1.28060131427298884e-004,-1.59107030416362960e+000,1.90154685201671114e-004,-1.59081303667986873e+000,1.90143421146871106e-004,-9.39116318548379070e-001,1.63648350378328282e-004,3.20177727181771843e-001,1.22456608508180403e-004
-3.87000000000000028e+001,-1.59115960825186420e+000,1.94587958092369681e-004,-1.09553866621379825e+000,1.73601657195820991e-004,1.25070310911283400e-001,1.31066882287811382e-004,-1.59105458205245043e+000,1.94583252394409101e-004,-1.59079139978851458e+000,1.94571461015202729e-004,-9.39106222414864078e-001,1.67459820842691951e-004,3.19619413814585585e-001,1.25325099653423097e-004
-3.86000000000000014e+001,-1.59114596522252327e+000,1.99119868377307306e-004,-1.09552952750622978e+000,1.77644985444258552e-004,1.24271419077679468e-001,1.34144495996135760e-004,-1.59103849499280869e+000,1.99114941030975601e-004,-1.59076926092653537e+000,1.99102597594480457e-004,-9.39095891122967430e-001,1.71360053513506979e-004,3.19054920849787038e-001,1.28260966420555800e-004
-3.85000000000000000e+001,-1.59113200447744418e+000,2.03757310939064014e-004,-1.09552017520099554e+000,1.81782477259417874e-004,1.23463803259909355e-001,1.37294651702424275e-004,-1.59102203258434116e+000,2.03752151469061005e-004,-1.59074661035280940e+000,2.03739230261179571e-004,-9.39085319193836199e-001,1.75351115063583548e-004,3.18484183352246930e-001,1.31265797566878492e-004
-3.83999999999999986e+001,-1.59111771862465190e+000,2.08502742551698735e-004,-1.09551060543046930e+000,1.86016325207649658e-004,1.22647375368124756e-001,1.40519068587030560e-004,-1.59100518724847717e+000,2.08497340043134471e-004,-1.59072343459491350e+000,2.08483814019722047e-004,-9.39074501032116871e-001,1.79435120264442860e-004,3.17907135804823326e-001,1.34341219522877801e-004
-3.82999999999999972e+001,-1.59110310009221223e+000,2.13358677149104068e-004,-1.09550081298771573e+000,1.90348772837189983e-004,1.21822046360207992e-001,1.43819506889242277e-004,-1.59098795007449922e+000,2.13353020174222863e-004,-1.59069972102285817e+000,2.13338861003276037e-004,-9.39063430891629025e-001,1.83614233103475156e-004,3.17323712077659081e-001,1.37488897293317700e-004
-3.82000000000000028e+001,-1.59108814113628227e+000,2.18327687153917058e-004,-1.09549079142783512e+000,1.94782115863656458e-004,1.20987723596293506e-001,1.47197768987972211e-004,-1.59097031056452920e+000,2.18321763678419600e-004,-1.59067546024318318e+000,2.18306941925039411e-004,-9.39052102906565267e-001,1.87890667929718118e-004,3.16733845437141781e-001,1.40710535378905379e-004
-3.81000000000000014e+001,-1.59107283382777354e+000,2.23412404836220246e-004,-1.09548053698095771e+000,1.99318703558271082e-004,1.20144318173196041e-001,1.50655700173141227e-004,-1.59095226079153207e+000,2.23406202330966863e-004,-1.59065063639393145e+000,2.23390686955093898e-004,-9.39040511076278506e-001,1.92266690624345735e-004,3.16137468556796364e-001,1.44007878720110787e-004
-3.80000000000000000e+001,-1.59105717006136160e+000,2.28615523704854513e-004,-1.09547004446444163e+000,2.03960939813230269e-004,1.19291736928843761e-001,1.54195189951078504e-004,-1.59093379186391815e+000,2.28609029086168647e-004,-1.59062523849592452e+000,2.28592787668624453e-004,-9.39028649245138070e-001,1.96744619798039036e-004,3.15534513467078170e-001,1.47382713665806402e-004
-3.78999999999999986e+001,-1.59104114153439724e+000,2.33939799929454257e-004,-1.09545930663783508e+000,2.08711284375606709e-004,1.18429887315230076e-001,1.57818172946466717e-004,-1.59091489172898548e+000,2.33932999376795792e-004,-1.59059925255969148e+000,2.33915998070655107e-004,-9.39016511137182874e-001,2.01326828018604599e-004,3.14924911625013237e-001,1.50836868961341119e-004
-3.77999999999999972e+001,-1.59102473975983827e+000,2.39388053797212039e-004,-1.09544831908740292e+000,2.13572254377902837e-004,1.17558675820319536e-001,1.61526630046315844e-004,-1.59089555229973456e+000,2.39380932943511482e-004,-1.59057266549596932e+000,2.39363136246950603e-004,-9.39004090314604412e-001,2.06015743063664322e-004,3.14308593832045347e-001,1.54372216765608018e-004
-3.77000000000000028e+001,-1.59100795604377510e+000,2.44963171201521010e-004,-1.09543707501536858e+000,2.18546425423626900e-004,1.16678008534840671e-001,1.65322589496863515e-004,-1.59087576157750021e+000,2.44955714905348287e-004,-1.59054546303907074e+000,2.44937085739804772e-004,-9.38991380186486424e-001,2.10813849204651168e-004,3.13685490300947833e-001,1.57990673687608788e-004
-3.76000000000000014e+001,-1.59099078149614570e+000,2.50668105166913975e-004,-1.09542556911683420e+000,2.23636433136276125e-004,1.15787790658167467e-001,1.69208128066200558e-004,-1.59085551070494802e+000,2.50660297666183141e-004,-1.59051763035414950e+000,2.50640797097245738e-004,-9.38978374023591300e-001,2.15723688520965036e-004,3.13055530591860531e-001,1.61694201852676135e-004
-3.75000000000000000e+001,-1.59097320702111489e+000,2.56505877408237833e-004,-1.09541379612185352e+000,2.28844974485831187e-004,1.14887925909528121e-001,1.73185372241313473e-004,-1.59083478947102464e+000,2.56497702229685487e-004,-1.59048915391291956e+000,2.56477289536816144e-004,-9.38965064922349768e-001,2.20747862242135336e-004,3.12418643663477269e-001,1.65484809990369160e-004
-3.73999999999999986e+001,-1.59095522330450478e+000,2.62479579925741684e-004,-1.09540174779127852e+000,2.34174809054188415e-004,1.13978317199077139e-001,1.77256499405809009e-004,-1.59081358432677433e+000,2.62471019666588035e-004,-1.59046001957717920e+000,2.62449652431495650e-004,-9.38951445836025300e-001,2.25889032124432839e-004,3.11774757828757743e-001,1.69364554552194719e-004
-3.72999999999999972e+001,-1.59093682082282584e+000,2.68592376638398427e-004,-1.09538941887642238e+000,2.39628760805743468e-004,1.13058868921989131e-001,1.81423738975672322e-004,-1.59079188564797391e+000,2.68583413173484331e-004,-1.59043020976567107e+000,2.68561046760318334e-004,-9.38937509537417725e-001,2.31149921855972247e-004,3.11123800770623404e-001,1.73335540854183156e-004
-3.72000000000000028e+001,-1.59091798982728250e+000,2.74847505053574693e-004,-1.09537680293229300e+000,2.45209719363703726e-004,1.12129482388183987e-001,1.85689373845221439e-004,-1.59076968222598225e+000,2.74838119422415872e-004,-1.59039970980163048e+000,2.74814707152959414e-004,-9.38923248645366471e-001,2.36533318497679463e-004,3.10465699550704244e-001,1.77399924247342844e-004
-3.71000000000000014e+001,-1.59089872034090973e+000,2.81248277976142377e-004,-1.09536389284032509e+000,2.50920641561513946e-004,1.11190056874299614e-001,1.90055741644767906e-004,-1.59074696133733795e+000,2.81238450263732176e-004,-1.59036850651703077e+000,2.81213943525981946e-004,-9.38908655595447783e-001,2.42042073954756230e-004,3.09800380580504964e-001,1.81559911317991638e-004
-3.70000000000000000e+001,-1.59087900215931910e+000,2.87798085257418609e-004,-1.09535068363095434e+000,2.56764553169475107e-004,1.10240495183049347e-001,1.94525235822418097e-004,-1.59072371361189369e+000,2.87787794786442674e-004,-1.59033657986363153e+000,2.87762142284098132e-004,-9.38893722653304508e-001,2.47679106484534459e-004,3.09127769622818960e-001,1.85817761116014981e-004
-3.68999999999999986e+001,-1.59085882483648078e+000,2.94500395583637464e-004,-1.09533716524472169e+000,2.62744550072024907e-004,1.09280695739442990e-001,1.99100307340938087e-004,-1.59069992283369288e+000,2.94489620441762412e-004,-1.59030391536813909e+000,2.94462768898329230e-004,-9.38878441900399707e-001,2.53447402237802434e-004,3.08447791819112638e-001,1.90175786411749009e-004
-3.67999999999999972e+001,-1.59083817768453883e+000,3.01358758306727629e-004,-1.09532333227433298e+000,2.68863800473306824e-004,1.08310558032854942e-001,2.03783465831275379e-004,-1.59067557878254462e+000,3.01347475712088197e-004,-1.59027049445942481e+000,3.01319369104602330e-004,-9.38862805243296350e-001,2.59350016837198724e-004,3.07760371656414122e-001,1.94636354985913614e-004
-3.67000000000000028e+001,-1.59081704976818372e+000,3.08376805317122520e-004,-1.09530917759101243e+000,2.75125546201682170e-004,1.07329979430105027e-001,2.08577281159971761e-004,-1.59065066882840256e+000,3.08364991434606495e-004,-1.59023630133716409e+000,3.08335571228335326e-004,-9.38846804385512712e-001,2.65390076990005359e-004,3.07065432967377205e-001,1.99201890949473383e-004
-3.66000000000000014e+001,-1.59079542989612577e+000,3.15558252959709945e-004,-1.09529469255894440e+000,2.81533104426134884e-004,1.06338856757965061e-001,2.13484384818052320e-004,-1.59062517827471339e+000,3.15545882723977655e-004,-1.59020131819991661e+000,3.15515087772499925e-004,-9.38830430849186826e-001,2.71570782141276282e-004,3.06362898941095807e-001,2.03874876095020118e-004
-3.65000000000000000e+001,-1.59077330661809668e+000,3.22906903994491542e-004,-1.09527986993308701e+000,2.88089869591612313e-004,1.05337088091104647e-001,2.18507471325013469e-004,-1.59059909386186149e+000,3.22893951176572713e-004,-1.59016552494890817e+000,3.22861717335864995e-004,-9.38813675954463633e-001,2.77895406162753016e-004,3.05652692113142166e-001,2.08657851281893750e-004
-3.63999999999999986e+001,-1.59075066821849731e+000,3.30426649602391122e-004,-1.09526470203660153e+000,2.94799315100791048e-004,1.04324566995025236e-001,2.23649300045369870e-004,-1.59057240264074551e+000,3.30413086803149625e-004,-1.59012890577715638e+000,3.30379347096121379e-004,-9.38796530817896269e-001,2.84367299082056155e-004,3.04934734372046989e-001,2.13553417854175231e-004
-3.62999999999999972e+001,-1.59072750270498631e+000,3.38121471437055610e-004,-1.09524918094484036e+000,3.01664995160377813e-004,1.03301189961172213e-001,2.28912696388583470e-004,-1.59054509010062617e+000,3.38107269938880961e-004,-1.59009143957971588e+000,3.38071954148588816e-004,-9.38778986349703359e-001,2.90989888851885556e-004,3.04208946941805891e-001,2.18564239094291542e-004
-3.62000000000000028e+001,-1.59070379781114468e+000,3.45995443725193670e-004,-1.09523329795944591e+000,3.08690546621193107e-004,1.02266851432965211e-001,2.34300553663358002e-004,-1.59051714153110169e+000,3.45980573438486871e-004,-1.59005310639578568e+000,3.45943608067722508e-004,-9.38761033256739097e-001,2.97766683160620991e-004,3.03475250392871487e-001,2.23693041710567225e-004
-3.61000000000000014e+001,-1.59067954098208730e+000,3.54052735414172909e-004,-1.09521704583451651e+000,3.15879691056730749e-004,1.01221443797768984e-001,2.39815834733647648e-004,-1.59048854359313196e+000,3.54037164951304106e-004,-1.59001388755399375e+000,3.53998473072270059e-004,-9.38742662017958196e-001,3.04701271282996388e-004,3.02733564630507601e-001,2.28942617362061312e-004
-3.60000000000000000e+001,-1.59065471937223890e+000,3.62297612370216687e-004,-1.09520041457926709e+000,3.23236236430490820e-004,1.00164859723001598e-001,2.45461573583405368e-004,-1.59045927922633723e+000,3.62281308708078953e-004,-1.58997376278783520e+000,3.62240809989700097e-004,-9.38723862893013461e-001,3.11797325975864896e-004,3.01983808907777984e-001,2.34315824219216365e-004
-3.58999999999999986e+001,-1.59062931983702072e+000,3.70734439626938374e-004,-1.09518339656357711e+000,3.30764079474743511e-004,9.90969913341359643e-002,2.51240877087610670e-004,-1.59042933460175817e+000,3.70717368328499219e-004,-1.58993271066267994e+000,3.70674978521279286e-004,-9.38704625921111813e-001,3.19058605417264492e-004,3.01225901808273022e-001,2.39815588564054095e-004
-3.57999999999999972e+001,-1.59060332892757827e+000,3.79367683686098812e-004,-1.09516598067732218e+000,3.38467207315673591e-004,9.80177290338275498e-002,2.57156926853463474e-004,-1.59039869136343270e+000,3.79349808476314720e-004,-1.58989071071361820e+000,3.79305439712540604e-004,-9.38684940899676690e-001,3.26488955188900139e-004,3.00459761255424951e-001,2.45444906427914487e-004
-3.57000000000000028e+001,-1.59057673288069878e+000,3.88201914871117142e-004,-1.09514816032055506e+000,3.46349700187209564e-004,9.69269633657319218e-002,2.63212980930571661e-004,-1.59036733647607775e+000,3.88183198049008027e-004,-1.58984774079295477e+000,3.88136758074031363e-004,-9.38664797401770556e-001,3.34092310307376500e-004,2.99685304506368766e-001,2.51206845269882483e-004
-3.56000000000000014e+001,-1.59054951761311258e+000,3.97241809735335153e-004,-1.09512992342568793e+000,3.54415732814361562e-004,9.58245853651149559e-002,2.69412375644373370e-004,-1.59033525006982046e+000,3.97222211529379976e-004,-1.58980377665721306e+000,3.97173603928768770e-004,-9.38644184744553911e-001,3.41872697298799006e-004,2.98902448154670708e-001,2.57104545695601306e-004
-3.55000000000000000e+001,-1.59052166871381218e+000,4.06492153525736446e-004,-1.09511126422701466e+000,3.62669577551821831e-004,9.47104827695994800e-002,2.75758527734870640e-004,-1.59030242001496447e+000,4.06471632743210520e-004,-1.58975879680229326e+000,4.06420756299930019e-004,-9.38623092005194337e-001,3.49834236324979969e-004,2.98111108116977164e-001,2.63141223218898220e-004
-3.53999999999999986e+001,-1.59049317143854552e+000,4.15957842703778505e-004,-1.09509216771468942e+000,3.71115605373395496e-004,9.35845415272638093e-002,2.82254936231574050e-004,-1.59026882275166059e+000,4.15936355627755106e-004,-1.58971278050081111e+000,4.15883105266079411e-004,-9.38601507998399143e-001,3.57981143355896002e-004,2.97311199651403513e-001,2.69320170064463247e-004
-3.52999999999999972e+001,-1.59046401069836918e+000,4.25643887523874289e-004,-1.09507262766049251e+000,3.79758289668075122e-004,9.24466510837902433e-002,2.88905184112842051e-004,-1.59023444530500058e+000,4.25621388844277249e-004,-1.58966570098595383e+000,4.25565653874748762e-004,-9.38579421290377525e-001,3.66317732395324953e-004,2.96502637344801201e-001,2.75644757016302636e-004
-3.52000000000000028e+001,-1.59043417105552010e+000,4.35555414672094852e-004,-1.09505263173381451e+000,3.88602207358923479e-004,9.12966992822461521e-002,2.95712940672876456e-004,-1.59019926704905856e+000,4.35531856706417031e-004,-1.58961753190305188e+000,4.35473521353202386e-004,-9.38556820169281991e-001,3.74848417754415858e-004,2.95685335115152270e-001,2.82118435310379524e-004
-3.51000000000000014e+001,-1.59040363671102369e+000,4.45697669964975911e-004,-1.09503217185811508e+000,3.97652042207985446e-004,9.01345676304572407e-002,3.02681963960660383e-004,-1.59016327223271503e+000,4.45673003079294361e-004,-1.58956825396532508e+000,4.45611946486623722e-004,-9.38533692659639485e-001,3.83577716381509903e-004,2.94859206207760849e-001,2.88744738573803799e-004
-3.50000000000000000e+001,-1.59037239150040932e+000,4.56076021111403019e-004,-1.09501123330741734e+000,4.06912586313534774e-004,8.89601449092367602e-002,3.09816102009641270e-004,-1.59012643742978810e+000,4.56050192881418681e-004,-1.58951783659753687e+000,4.55986288528054118e-004,-9.38510026497127114e-001,3.92510250242463139e-004,2.94024163200795385e-001,2.95527284810737458e-004
-3.48999999999999986e+001,-1.59034041888340738e+000,4.66695960537620081e-004,-1.09498980754583641e+000,4.16388743801565653e-004,8.77733126723043711e-002,3.17119296039169996e-004,-1.59008874623648211e+000,4.66668916398349509e-004,-1.58946625712220424e+000,4.66602031942153772e-004,-9.38485809141369032e-001,4.01650748759347146e-004,2.93180118001536982e-001,3.02469778437370967e-004
-3.47999999999999972e+001,-1.59030770193459858e+000,4.77563108277489861e-004,-1.09496788249411736e+000,4.26085532528430733e-004,8.65739568679657623e-002,3.24595581903341923e-004,-1.59005017772441448e+000,4.77534790990219449e-004,-1.58941348557831930e+000,4.77464787714154681e-004,-9.38461027754527777e-001,4.11004051302495046e-004,2.92326981850031586e-001,3.09576012366096528e-004
-3.47000000000000028e+001,-1.59027422333362267e+000,4.88683214929345002e-004,-1.09494544733772869e+000,4.36008087174810655e-004,8.53619584870699555e-002,3.32249093081493641e-004,-1.59001071276937012e+000,4.88653564706176269e-004,-1.58935949699394996e+000,4.88580297587581924e-004,-9.38435669203983025e-001,4.20575109742334866e-004,2.91464665307671567e-001,3.16849870141657039e-004
-3.46000000000000014e+001,-1.59023996536230783e+000,5.00062164681800109e-004,-1.09492248830388661e+000,4.46161661538102550e-004,8.41372001429832039e-002,3.40084062576684332e-004,-1.58997032780658998e+000,5.00031118615185122e-004,-1.58930426242736189e+000,4.99954436112393097e-004,-9.38409720044603546e-001,4.30368991058286418e-004,2.90593078281773387e-001,3.24295328126898317e-004
-3.45000000000000000e+001,-1.59020490988506680e+000,5.11705978407421373e-004,-1.09489899549160441e+000,4.56551631990098628e-004,8.28995632190867582e-002,3.48104825558914754e-004,-1.58992900463682929e+000,5.11673470999118862e-004,-1.58924775335343327e+000,5.11593214195249502e-004,-9.38383166530613266e-001,4.40390880010822436e-004,2.89712129997766965e-001,3.31916457745746497e-004
-3.43999999999999986e+001,-1.59016903834919532e+000,5.23620816829947679e-004,-1.09487495528629353e+000,4.67183499546219849e-004,8.16489274470768578e-002,3.56315821900210494e-004,-1.58988671988065278e+000,5.23586779321183471e-004,-1.58918994166499772e+000,5.23502782260987232e-004,-9.38355994582984465e-001,4.50646081870881190e-004,2.88821729021996987e-001,3.39717427777315971e-004
-3.42999999999999972e+001,-1.59013233176854385e+000,5.35812983762570740e-004,-1.09485035547051268e+000,4.78062893287445334e-004,8.03851729563120898e-002,3.64721598569373029e-004,-1.58984345184629206e+000,5.35777344243371090e-004,-1.58913079694882242e+000,5.35689433151187444e-004,-9.38328189800820667e-001,4.61140025216692686e-004,2.87921783251654517e-001,3.47702506708560065e-004
-3.42000000000000028e+001,-1.59009477071629135e+000,5.48288929421853789e-004,-1.09482518118766592e+000,4.89195572894729480e-004,7.91081802960320601e-002,3.73326812240781791e-004,-1.58979917542752958e+000,5.48251612321193349e-004,-1.58907028666930472e+000,5.48159605417763984e-004,-9.38299737445930759e-001,4.71878264792519844e-004,2.87012199915913868e-001,3.55876065143673529e-004
-3.41000000000000014e+001,-1.59005633531516821e+000,5.61055253817675944e-004,-1.09479942147596176e+000,5.00587432408439170e-004,7.78178262778510543e-002,3.82136232335072989e-004,-1.58975387018269032e+000,5.61016180389506403e-004,-1.58900838198480443e+000,5.60919887421240659e-004,-9.38270622438807322e-001,4.82866484434581569e-004,2.86092885587898138e-001,3.64242578271553716e-004
-3.40000000000000000e+001,-1.59001700522491518e+000,5.74118710220850427e-004,-1.09477306125255325e+000,5.12244502445025063e-004,7.65139888223558273e-002,3.91154743366595170e-004,-1.58970751056050119e+000,5.74077797809158241e-004,-1.58894505054056623e+000,5.73977019888483042e-004,-9.38240829348821137e-001,4.94110500063912883e-004,2.85163746173260790e-001,3.72806628395577972e-004
-3.38999999999999986e+001,-1.58997675963215812e+000,5.87486208710849404e-004,-1.09474608719603594e+000,5.24172954034840544e-004,7.51965464947090823e-002,4.00387347789354919e-004,-1.58966007263295950e+000,5.87443370851037372e-004,-1.58888025751165429e+000,5.87337899536688468e-004,-9.38210342393283270e-001,5.05616262749319987e-004,2.84224686920637737e-001,3.81572907523545569e-004
-3.37999999999999972e+001,-1.58993557724230072e+000,6.01164819805438439e-004,-1.09471848462401766e+000,5.36379101516937240e-004,7.38653725777922432e-002,4.09839169433379169e-004,-1.58961153117671472e+000,6.01119965948138102e-004,-1.58881397380642397e+000,6.01009583785838686e-004,-9.38179145400717118e-001,5.17389861836849217e-004,2.83275612423693701e-001,3.90546220021745585e-004
-3.37000000000000028e+001,-1.58989343626517154e+000,6.15161778172957957e-004,-1.09469023839030655e+000,5.48869405965213275e-004,7.25203469926540834e-002,4.19515455367225343e-004,-1.58956185967392116e+000,6.15114813390382764e-004,-1.58874615943528141e+000,6.14999292193552094e-004,-9.38147221846143964e-001,5.29437528159850171e-004,2.82316426614201532e-001,3.99731485334885411e-004
-3.36000000000000014e+001,-1.58985031440254687e+000,6.29484486430193575e-004,-1.09466133548138345e+000,5.61650478926090102e-004,7.11613409634210825e-002,4.29421580369737654e-004,-1.58951103442294794e+000,6.29435311699566569e-004,-1.58867678452993744e+000,6.29314413108428283e-004,-9.38114554812578660e-001,5.41765637314487033e-004,2.81347032777830464e-001,4.09133740770668114e-004
-3.35000000000000000e+001,-1.58980618884081082e+000,6.44140519028277249e-004,-1.09463175861088757e+000,5.74729085090375236e-004,6.97882306864983093e-002,4.39563048750812868e-004,-1.58945902619012003e+000,6.44089030326089329e-004,-1.58860581106159771e+000,6.43962504996098417e-004,-9.38081126979227520e-001,5.54380713013780980e-004,2.80367333551325260e-001,4.18758144354300680e-004
-3.33999999999999986e+001,-1.58976103623582787e+000,6.59137626226802904e-004,-1.09460149323363964e+000,5.88112146747032938e-004,6.84008905319899441e-002,4.49945498180781556e-004,-1.58940580892942762e+000,6.59083714856123493e-004,-1.58853320138454990e+000,6.58951301557797464e-004,-9.38046920637681581e-001,5.67289430522584064e-004,2.79377230925724973e-001,4.28609977752498420e-004
-3.32999999999999972e+001,-1.58971483270022063e+000,6.74483738159540680e-004,-1.09457052020410828e+000,6.01806746458599662e-004,6.69991915100212054e-002,4.60574703136096275e-004,-1.58935135072987066e+000,6.74427289728996016e-004,-1.58845892108548981e+000,6.74288716227433582e-004,-9.38011917656034200e-001,5.80498620165162643e-004,2.78376626246370051e-001,4.38694649269556086e-004
-3.32000000000000028e+001,-1.58966755379332625e+000,6.90186968993942778e-004,-1.09453882894018761e+000,6.15820132589650626e-004,6.55830082407646842e-002,4.71456577527451515e-004,-1.58929562998815754e+000,6.90127864864553686e-004,-1.58838292908239254e+000,6.89982844798375794e-004,-9.37976099485041459e-001,5.94015270918946277e-004,2.77365420226765025e-001,4.49017696915581682e-004
-3.31000000000000014e+001,-1.58961917450580259e+000,7.06255621185326410e-004,-1.09450639770820857e+000,6.30159720406808788e-004,6.41522122193336486e-002,4.82597178829591300e-004,-1.58923861137559896e+000,7.06193736200511069e-004,-1.58830518682658806e+000,7.06041971035631377e-004,-9.37939447145716088e-001,6.07846534088728207e-004,2.76343512941153335e-001,4.59584791552195991e-004
-3.30000000000000000e+001,-1.58956966924866805e+000,7.22698189829367420e-004,-1.09447321181525936e+000,6.44833098505825930e-004,6.27066733899610540e-002,4.94002711453944698e-004,-1.58918026766152920e+000,7.22633393425597959e-004,-1.58822565595407639e+000,7.22474570664433102e-004,-9.37901941208949097e-001,6.21999727064304411e-004,2.75310803840042695e-001,4.70401740113144502e-004
-3.28999999999999986e+001,-1.58951901183835886e+000,7.39523367113819664e-004,-1.09443925088571348e+000,6.59848030996501578e-004,6.12462640826407778e-002,5.05679529910985082e-004,-1.58912056485402076e+000,7.39455522056786663e-004,-1.58814429366590559e+000,7.39289315020652538e-004,-9.37863561802657841e-001,6.36482337168504443e-004,2.74267191741955685e-001,4.81474488906542656e-004
-3.27999999999999972e+001,-1.58946717548379723e+000,7.56740046872644975e-004,-1.09440450024183633e+000,6.75212463266072760e-004,5.97708532606091580e-002,5.17634143153422599e-004,-1.58905947549693494e+000,7.56669010182342561e-004,-1.58806105952503884e+000,7.56495076682295320e-004,-9.37824288588842592e-001,6.51302025589585660e-004,2.73212574856572132e-001,4.92809126994886264e-004
-3.27000000000000028e+001,-1.58941413277148769e+000,7.74357329244217000e-004,-1.09436893969505178e+000,6.90934524483877155e-004,5.82803111725525014e-002,5.29873217836707155e-004,-1.58899696526049183e+000,7.74282950863014463e-004,-1.58797591003524730e+000,7.74100933186749884e-004,-9.37784100755294503e-001,6.66466631406162271e-004,2.72146850769999560e-001,5.04411889662306680e-004
-3.26000000000000014e+001,-1.58935985565172189e+000,7.92384525436455123e-004,-1.09433255041220079e+000,7.07022532903556211e-004,5.67745069650271716e-002,5.42403582475703416e-004,-1.58893300099968116e+000,7.92306648232488087e-004,-1.58788880117906928e+000,7.92116172174672784e-004,-9.37742977002873346e-001,6.81984175704093373e-004,2.71069916467773453e-001,5.16289161962897049e-004
-3.25000000000000000e+001,-1.58930431542423634e+000,8.10831162601027074e-004,-1.09429531366646415e+000,7.23485000061696581e-004,5.52533096373082344e-002,5.55232231311597602e-004,-1.58886754984560596e+000,8.10749622229378630e-004,-1.58779968774187452e+000,8.10550296103329515e-004,-9.37700895544367086e-001,6.97862865789877231e-004,2.69981668331588764e-001,5.28447482359260638e-004
-3.23999999999999986e+001,-1.58924748272251648e+000,8.29706988818913835e-004,-1.09425720908273050e+000,7.40330634964481149e-004,5.37165850395808775e-002,5.68366328779434937e-004,-1.58880057647483852e+000,8.29621613071651609e-004,-1.58770852680394370e+000,8.29413027849001949e-004,-9.37657834077214147e-001,7.14111099496827248e-004,2.68882002146675347e-001,5.40893546449418782e-004
-3.22999999999999972e+001,-1.58918932749840991e+000,8.49021978200142457e-004,-1.09421821754963489e+000,7.57568349150528064e-004,5.21642036379788010e-002,5.81813212690684978e-004,-1.58873204691625602e+000,8.48932587051542953e-004,-1.58761526764052263e+000,8.48714313858467406e-004,-9.37613769782061013e-001,7.30737469594288226e-004,2.67770813115312478e-001,5.53634210784643217e-004
-3.22000000000000028e+001,-1.58912981900655836e+000,8.68786336100156793e-004,-1.09417831707483160e+000,7.75207260669041887e-004,5.05960316354645556e-002,5.95580399658235393e-004,-1.58866192353058722e+000,8.68692740782606165e-004,-1.58751986373780341e+000,8.68464331567508907e-004,-9.37568679315191389e-001,7.47750768297305701e-004,2.66647995853922737e-001,5.66676496783336914e-004
-3.21000000000000014e+001,-1.58906892578884751e+000,8.89010504455503819e-004,-1.09413748687665446e+000,7.93256699569422352e-004,4.90119336443370912e-002,6.09675589174241139e-004,-1.58859016962357913e+000,8.88912507400752006e-004,-1.58742226861615876e+000,8.88673493948388682e-004,-9.37522538779909098e-001,7.65159991876288741e-004,2.65513444410757415e-001,5.80027594738709556e-004
-3.20000000000000000e+001,-1.58900661565682455e+000,9.09705167241075174e-004,-1.09409570556547919e+000,8.11726212497587696e-004,4.74117776808782310e-002,6.24106667415302852e-004,-1.58851674785581309e+000,9.09602561715017188e-004,-1.58732242994808814e+000,9.09352453709377784e-004,-9.37475323727316123e-001,7.82974345377490471e-004,2.64367052267587610e-001,5.93694867927208264e-004
-3.18999999999999986e+001,-1.58894285567511773e+000,9.30881256052240656e-004,-1.09405295067996633e+000,8.30625567619369676e-004,4.57954290677875520e-002,6.38881712691663495e-004,-1.58844161918097271e+000,9.30773825552400069e-004,-1.58722029716294699e+000,9.30512110336678688e-004,-9.37427009142769663e-001,8.01203247449505012e-004,2.63208712352557939e-001,6.07685856816726137e-004
-3.18000000000000007e+001,-1.58887761214501921e+000,9.52549955814516094e-004,-1.09400919967126242e+000,8.49964759930266212e-004,4.41627533590889243e-002,6.54008999776189981e-004,-1.58836474410435713e+000,9.52437473707323790e-004,-1.58711581750236519e+000,9.52163614949208537e-004,-9.37377569425787982e-001,8.19856335279266798e-004,2.62038317045291791e-001,6.22008283379589825e-004
-3.16999999999999993e+001,-1.58881085058604654e+000,9.74722710623154094e-004,-1.09396442944652250e+000,8.69754016420865028e-004,4.25136156407610599e-002,6.69497004850860833e-004,-1.58828608221005041e+000,9.74604939669720949e-004,-1.58700893752046568e+000,9.74318376387284246e-004,-9.37326978376862741e-001,8.38943469642488074e-004,2.60855758191350873e-001,6.36670055510551872e-004
-3.16000000000000014e+001,-1.58874253571885049e+000,9.97411229716254830e-004,-1.09391861537105228e+000,8.90003801240046855e-004,4.08478800537963593e-002,6.85354410554284144e-004,-1.58820559109785009e+000,9.97287921336464933e-004,-1.58689960299924593e+000,9.96988067113679932e-004,-9.37275209194183390e-001,8.58474740071858960e-004,2.59660927108356532e-001,6.51679271554924224e-004
-3.15000000000000000e+001,-1.58867263144450632e+000,1.02062749358330408e-003,-1.09387173550667072e+000,9.10724822051234284e-004,3.91654109518881910e-002,7.01590110900651709e-004,-1.58812323122388221e+000,1.02049838821183236e-003,-1.58678775805506334e+000,1.02018462905673069e-003,-9.37222234451212444e-001,8.78460470140126444e-004,2.58453714596171835e-001,6.67044224947842572e-004
-3.13999999999999986e+001,-1.58860110082842354e+000,1.04438376021398862e-003,-1.09382376224163380e+000,9.31928033931939126e-004,3.74660722443991290e-002,7.18213216600815940e-004,-1.58803895584560806e+000,1.04424858532214948e-003,-1.58667334551813966e+000,1.04392027986777158e-003,-9.37168026074719052e-001,8.98911222864108420e-004,2.57234010954309866e-001,6.82773408966867983e-004
-3.13000000000000007e+001,-1.58852790607903671e+000,1.06869257148818858e-003,-1.09377467154932617e+000,9.53624647028084027e-004,3.57497273672109372e-002,7.35233060422890716e-004,-1.58795272220670469e+000,1.06855104216796448e-003,-1.58655630730533659e+000,1.06820751932867886e-003,-9.37112555348736720e-001,9.19837806237829817e-004,2.56001705984868266e-001,6.98875521604097865e-004
-3.11999999999999993e+001,-1.58845300852924964e+000,1.09356675971212245e-003,-1.09372443695264820e+000,9.75826131179191592e-004,3.40162404799606577e-002,7.52659202475580713e-004,-1.58786448462428353e+000,1.09341857763722849e-003,-1.58643658255132181e+000,1.09305913535084898e-003,-9.37055792883239036e-001,9.41251278885163706e-004,2.54756689010690707e-001,7.15359470556198871e-004
-3.11000000000000014e+001,-1.58837636861640163e+000,1.11901945430289019e-003,-1.09367303200871646e+000,9.98544222455599595e-004,3.22654744377963709e-002,7.70501436172299492e-004,-1.58777419672360054e+000,1.11886430719021490e-003,-1.58631411061774941e+000,1.11848821131155240e-003,-9.36997708606789104e-001,9.63162955846756609e-004,2.53498848885055139e-001,7.32234378338957178e-004
-3.10000000000000000e+001,-1.58829794585914641e+000,1.14506408862428987e-003,-1.09362042849658536e+000,1.02179092889942424e-003,3.04972913958501124e-002,7.88769793908183914e-004,-1.58768180981351748e+000,1.14490164925529214e-003,-1.58618883010315059e+000,1.14450813259070472e-003,-9.36938271745788143e-001,9.85584414496531568e-004,2.52228074005987679e-001,7.49509587527413855e-004
-3.08999999999999986e+001,-1.58821769883935104e+000,1.17171440697929306e-003,-1.09356660083361135e+000,1.04557853784803534e-003,2.87115545554357254e-002,8.07474552655618183e-004,-1.58758727823721912e+000,1.17154433360222576e-003,-1.58606067651081517e+000,1.17113259286494298e-003,-9.36877450814343149e-001,1.00852750059582386e-003,2.50944252332509166e-001,7.67194666125069072e-004
-3.08000000000000007e+001,-1.58813558518000164e+000,1.19898447176040976e-003,-1.09351151841615035e+000,1.06991962057345624e-003,2.69081268144653052e-002,8.26626240252092970e-004,-1.58749054964752290e+000,1.19880640591141230e-003,-1.58592958417832008e+000,1.19837560164692825e-003,-9.36815213589049733e-001,1.03200433448250159e-003,2.49647271393126147e-001,7.85299413067108774e-004
-3.06999999999999993e+001,-1.58805156152064342e+000,1.22688867076170549e-003,-1.09345515265531290e+000,1.09482704051688806e-003,2.50868704775157880e-002,8.46235641668524607e-004,-1.58739157405959830e+000,1.22670223744303364e-003,-1.58579548653695568e+000,1.22625149158284152e-003,-9.36751527099893622e-001,1.05602731740517459e-003,2.48337018306891366e-001,8.03833863857426347e-004
-3.06000000000000014e+001,-1.58796558349745709e+000,1.25544172465800845e-003,-1.09339747291530642e+000,1.12031395905076714e-003,2.32476486092068058e-002,8.66313805114149460e-004,-1.58729029840893077e+000,1.25524653102693229e-003,-1.58565831444257554e+000,1.25477492536596458e-003,-9.36686357611307585e-001,1.08060913799983569e-003,2.47013379795852472e-001,8.22808296346478024e-004
-3.05000000000000000e+001,-1.58787760571939174e+000,1.28465869465268926e-003,-1.09333844964371707e+000,1.14639384315284865e-003,2.13903214491253379e-002,8.86872049272291463e-004,-1.58718667072289321e+000,1.28445432985313523e-003,-1.58551800086683059e+000,1.28396090463067658e-003,-9.36619670596826381e-001,1.10576277891269491e-003,2.45676242199380113e-001,8.42233236651700797e-004
-3.03999999999999986e+001,-1.58778758174391754e+000,1.31455499029861970e-003,-1.09327805151759350e+000,1.17308047173447783e-003,1.95147531316450795e-002,9.07921968648750521e-004,-1.58708063666108146e+000,1.31434102429350830e-003,-1.58537447203830695e+000,1.31382477510788576e-003,-9.36551430735878654e-001,1.13150152357963823e-003,2.44325491497477287e-001,8.62119465222568426e-004
-3.03000000000000007e+001,-1.58769546405267903e+000,1.34514637749623520e-003,-1.09321624514993232e+000,1.20038794273424898e-003,1.76208053955804189e-002,9.29475441677540815e-004,-1.58697213867964493e+000,1.34492235957184292e-003,-1.58522765564741874e+000,1.34438223687061154e-003,-9.36481601879485481e-001,1.15783896315249180e-003,2.42961013323476749e-001,8.82478023057681107e-004
-3.01999999999999993e+001,-1.58760120402805782e+000,1.37644898667293992e-003,-1.09315299919504838e+000,1.22833068160743686e-003,1.57083410691107872e-002,9.51544637042278652e-004,-1.58686112159046644e+000,1.37621444560198647e-003,-1.58507747642225283e+000,1.37564935109812936e-003,-9.36410147037161522e-001,1.18478900358844953e-003,2.41582692982159841e-001,9.03320218074613263e-004
-3.01000000000000014e+001,-1.58750475192681861e+000,1.40847932114659372e-003,-1.09308827973173806e+000,1.25692344761918484e-003,1.37772198913950206e-002,9.74142021788804158e-004,-1.58674752662575003e+000,1.40823376352416929e-003,-1.58492386183372247e+000,1.40764255011593953e-003,-9.36337028362245860e-001,1.21236587290074970e-003,2.40190415471545293e-001,9.24657631636581967e-004
-3.00000000000000000e+001,-1.58740605685440528e+000,1.44125426567827397e-003,-1.09302205248370754e+000,1.28618134215496838e-003,1.18273075896802027e-002,9.97280366706876364e-004,-1.58663129417141846e+000,1.44099717504664326e-003,-1.58476672940268770e+000,1.44037864177315456e-003,-9.36262207129029633e-001,1.24058412857229352e-003,2.38784065501768339e-001,9.46502125241182332e-004
-2.98999999999999986e+001,-1.58730506673837368e+000,1.47479109521789936e-003,-1.09295428129130556e+000,1.31611981615931128e-003,9.85846562887360278e-003,1.02097275615031791e-003,-1.58651236194038958e+000,1.47452193055230829e-003,-1.58460600110501204e+000,1.47387482262884006e-003,-9.36185643701602288e-001,1.26945866513543414e-003,2.37363527513650752e-001,9.68865847374734794e-004
-2.98000000000000007e+001,-1.58720172830207318e+000,1.50910748384735388e-003,-1.09288493110482676e+000,1.34675467909350921e-003,7.87055530875946374e-003,1.04523259492683707e-003,-1.58639066858482281e+000,1.50882567920640476e-003,-1.58444159759246261e+000,1.50814868498194699e-003,-9.36107297530433868e-001,1.29900472193212810e-003,2.35928685703068908e-001,9.91761240535014073e-004
-2.96999999999999993e+001,-1.58709598703545751e+000,1.54422151392433660e-003,-1.09281396452535517e+000,1.37810210615740836e-003,5.86344092901214253e-003,1.07007361548094870e-003,-1.58626614954046374e+000,1.54392647667522809e-003,-1.58427343385665154e+000,1.54321822434733136e-003,-9.36027127123008285e-001,1.32923789104313320e-003,2.34479424040209494e-001,1.01520104842895038e-003
-2.96000000000000014e+001,-1.58698778716840749e+000,1.58015168543311425e-003,-1.09274134522218702e+000,1.41017864778425484e-003,3.83698702278323367e-003,1.09550988666295979e-003,-1.58613874100557339e+000,1.57984279580958287e-003,-1.58410142313132596e+000,1.57910184991449931e-003,-9.35945090015348313e-001,1.36017412539735181e-003,2.33015626295134837e-001,1.03919832334705667e-003
-2.95000000000000000e+001,-1.58687707164108360e+000,1.61691692554482408e-003,-1.09266703333652515e+000,1.44300123681695425e-003,1.79105404973256555e-003,1.12155582319495295e-003,-1.58600837457191801e+000,1.61659353425536167e-003,-1.58392548269479860e+000,1.61581839610547284e-003,-9.35861142763496190e-001,1.39182974707146483e-003,2.31537176059426031e-001,1.06376643372136878e-003
-2.93999999999999986e+001,-1.58676378207380253e+000,1.65453659839267467e-003,-1.09259098962185419e+000,1.47658719864374177e-003,-2.74491313973612705e-004,1.14822619164667294e-003,-1.58587498200271426e+000,1.65419802587085663e-003,-1.58374551992793755e+000,1.65338712712648217e-003,-9.35775240909279660e-001,1.42422145576996196e-003,2.30043956772831848e-001,1.08891907186931111e-003
-2.93000000000000007e+001,-1.58664785873771663e+000,1.69303051506720101e-003,-1.09251317464399378e+000,1.51095426000624755e-003,-2.35978717523721571e-003,1.17553612201115598e-003,-1.58573849449910753e+000,1.69267605045964054e-003,-1.58356144728597670e+000,1.69182775227438853e-003,-9.35687338959350967e-001,1.45736633750150318e-003,2.28535851747359686e-001,1.11467026192994790e-003
-2.91999999999999993e+001,-1.58652924052327293e+000,1.73241894383519912e-003,-1.09243354552465988e+000,1.54612055710434682e-003,-4.46496705096777191e-003,1.20350111426792417e-003,-1.58559883858139372e+000,1.73204784234215481e-003,-1.58337316954291651e+000,1.73116043119825314e-003,-9.35597390361273540e-001,1.49128187345101085e-003,2.27012744192879978e-001,1.14103436799641088e-003
-2.91000000000000014e+001,-1.58640786490876451e+000,1.77272262058802282e-003,-1.09235206078362879e+000,1.58210464670216489e-003,-6.59016603499651410e-003,1.23213704922275902e-003,-1.58545594197214257e+000,1.77233410301136374e-003,-1.58318059230008146e+000,1.77140578736967313e-003,-9.35505347491808692e-001,1.52598594905693362e-003,2.25474517249150352e-001,1.16802610244805564e-003
-2.90000000000000000e+001,-1.58628366792775211e+000,1.81396275952369450e-003,-1.09226867717639919e+000,1.61892551470477208e-003,-8.73551910134295895e-003,1.26146019753603511e-003,-1.58530972974153173e+000,1.81355601028054814e-003,-1.58298361953255551e+000,1.81258491767155583e-003,-9.35411161602505814e-001,1.56149686327916744e-003,2.23921054006659404e-001,1.19566053449191999e-003
-2.88999999999999986e+001,-1.58615658413608429e+000,1.85616106406814863e-003,-1.09218335200368344e+000,1.65660258688449247e-003,-1.09011598987045488e-002,1.29148722906990976e-003,-1.58516012724869171e+000,1.85573523035786891e-003,-1.58278215216635942e+000,1.85471940252579515e-003,-9.35314782823041924e-001,1.59783333809658708e-003,2.22352237543315567e-001,1.22395309891151207e-003
-2.88000000000000007e+001,-1.58602654657809694e+000,1.89933973804054458e-003,-1.09209603748845296e+000,1.69515573685674603e-003,-1.30872204891900878e-002,1.32223522271712746e-003,-1.58500705302109068e+000,1.89889392593700634e-003,-1.58257608758620094e+000,1.89783131658161075e-003,-9.35216160122752882e-001,1.63501452820472384e-003,2.20767950951202607e-001,1.25291960503494198e-003
-2.86999999999999993e+001,-1.58589348675183217e+000,1.94352149706782432e-003,-1.09200668712257709e+000,1.73460529876501290e-003,-1.52938338943471308e-002,1.35372167734204574e-003,-1.58485042680022659e+000,1.94305477089429246e-003,-1.58236532326032986e+000,1.94194324145380293e-003,-9.35115241281099685e-001,1.67306003093537067e-003,2.19168077366884262e-001,1.28257624592425590e-003
-2.86000000000000014e+001,-1.58575733457420753e+000,1.98872958025416401e-003,-1.09191525520398613e+000,1.77497207775911825e-003,-1.75211319054255910e-002,1.38596452157790928e-003,-1.58469016857333145e+000,1.98824096159744279e-003,-1.58214975367172883e+000,1.98707827586663832e-003,-9.35011972861261142e-001,1.71198989640115331e-003,2.17552500007258232e-001,1.31293960779073284e-003
-2.85000000000000000e+001,-1.58561801834403582e+000,2.03498776210992707e-003,-1.09182169229614701e+000,1.81627735898937104e-003,-1.97692446956132528e-002,1.41898212438040794e-003,-1.58452619345182200e+000,2.03447622647656701e-003,-1.58192926988931504e+000,2.03326004709825092e-003,-9.34906300192874795e-001,1.75182463787260535e-003,2.15921102200198334e-001,1.34402667964491165e-003
-2.83999999999999986e+001,-1.58547546470565948e+000,2.08232036474671148e-003,-1.09172594969292547e+000,1.85854292044118630e-003,-2.20383029912021300e-002,1.45279330668746098e-003,-1.58435841675828826e+000,2.08178484042620404e-003,-1.58170376253232092e+000,2.08051272427733913e-003,-9.34798167330129104e-001,1.79258524237938216e-003,2.14273767421833128e-001,1.37585486318360329e-003
-2.83000000000000007e+001,-1.58532959861061329e+000,2.13075227034307873e-003,-1.09162797487818963e+000,1.90179104233534346e-003,-2.43284346334640134e-002,1.48741735153579135e-003,-1.58418674870701182e+000,2.13019163470229422e-003,-1.58147311714470717e+000,2.12886102841580716e-003,-9.34687517021117742e-001,1.83429318155429772e-003,2.12610379329905896e-001,1.40844198292295448e-003
-2.81999999999999993e+001,-1.58518034327951085e+000,2.18030893388764749e-003,-1.09152771771485035e+000,1.94604452132129957e-003,-2.66397689759862999e-002,1.52287401704387371e-003,-1.58401110174181881e+000,2.17972201309191149e-003,-1.58123722020746627e+000,2.17833024773628203e-003,-9.34574290692875564e-001,1.87697042272802830e-003,2.10930821801696311e-001,1.44180629658104392e-003
-2.81000000000000014e+001,-1.58502762016166088e+000,2.23101639620415992e-003,-1.09142512324188701e+000,1.99132667917001349e-003,-2.89724323505957670e-002,1.55918354669348780e-003,-1.58383138202136209e+000,2.23040196072465946e-003,-1.58099595297490580e+000,2.22894624743386061e-003,-9.34458428403988961e-001,1.92063944025956364e-003,2.09234978973334762e-001,1.47596650571705265e-003
-2.80000000000000000e+001,-1.58487134889596248e+000,2.28290129726628445e-003,-1.09132013814240025e+000,2.03766137770067246e-003,-3.13265508576137108e-002,1.59636668237550516e-003,-1.58364749697321017e+000,2.28225806102289042e-003,-1.58074919532721481e+000,2.28073548454954533e-003,-9.34339868821780328e-001,1.96532322713142797e-003,2.07522735278192982e-001,1.51094176663415830e-003
-2.78999999999999986e+001,-1.58471144726830815e+000,2.33599088980574777e-003,-1.09121270707743534e+000,2.08507302952609663e-003,-3.37022483970841336e-002,1.63444467609030752e-003,-1.58345935106542157e+000,2.33531750714610631e-003,-1.58049682314591777e+000,2.33372501991868653e-003,-9.34218549187377789e-001,2.01104530679988014e-003,2.05793975488386849e-001,1.54675170155127678e-003
-2.78000000000000007e+001,-1.58454783116988906e+000,2.39031305322217474e-003,-1.09110277056113958e+000,2.13358660960016877e-003,-3.60996497874701561e-002,1.67343930381758099e-003,-1.58326684298185327e+000,2.38960811420430019e-003,-1.58023871258744819e+000,2.38794253401097833e-003,-9.34094405285055274e-001,2.05782974531264293e-003,2.04048584755241791e-001,1.58341641005169034e-003
-2.76999999999999993e+001,-1.58438041455433520e+000,2.44589630779993780e-003,-1.09099027248541702e+000,2.18322767175349597e-003,-3.85188756344945205e-002,1.71337287662032267e-003,-1.58306987509318731e+000,2.44515833847969155e-003,-1.57997473309736947e+000,2.44341633705347228e-003,-9.33967371408900959e-001,2.10570116369685227e-003,2.02286448655328854e-001,1.62095648081302590e-003
-2.76000000000000014e+001,-1.58420910939265269e+000,2.50276982923767263e-003,-1.09087515336137031e+000,2.23402235869052390e-003,-4.09600478545435465e-002,1.75426825609781289e-003,-1.58286834479513772e+000,2.50199728724198600e-003,-1.57970475502568775e+000,2.50017538732638656e-003,-9.33837380323016220e-001,2.15468475062098987e-003,2.00507453232752653e-001,1.65939300362878770e-003
-2.75000000000000000e+001,-1.58403382562907780e+000,2.56096346349881515e-003,-1.09075734963497339e+000,2.28599741501600562e-003,-4.34232841743664721e-002,1.79614886592549539e-003,-1.58266214409586681e+000,2.56015473307580343e-003,-1.57942864222986756e+000,2.55824930151704599e-003,-9.33704363223757383e-001,2.20480627534059117e-003,1.98711485047198266e-001,1.69874758172518909e-003
-2.73999999999999986e+001,-1.58385447113411715e+000,2.62050774198756666e-003,-1.09063680087594861e+000,2.33918020474854771e-003,-4.59087038612189247e-002,1.83903870817814230e-003,-1.58245116799994179e+000,2.61966113379319410e-003,-1.57914625975357836e+000,2.61766837388432982e-003,-9.33568249723226273e-001,2.25609210094389291e-003,1.96898431220770220e-001,1.73904234438301570e-003
-2.73000000000000007e+001,-1.58367095165815996e+000,2.68143389705900476e-003,-1.09051344314754672e+000,2.39359872205846536e-003,-4.84164218473921437e-002,1.88296237531226929e-003,-1.58223530661737755e+000,2.68054764332359419e-003,-1.57885746606364918e+000,2.67846358684775687e-003,-9.33428967782095498e-001,2.30856919786721470e-003,1.95068179487332571e-001,1.78029995987063236e-003
-2.71999999999999993e+001,-1.58348317078240797e+000,2.74377387786824785e-003,-1.09038720869667571e+000,2.44928160539781281e-003,-5.09465526599974794e-002,1.92794506650884045e-003,-1.58201444475312769e+000,2.74284612701336528e-003,-1.57856211835547811e+000,2.74066662950267492e-003,-9.33286443697920021e-001,2.36226515773984040e-003,1.93220618242566644e-001,1.82254364869641108e-003
-2.71000000000000014e+001,-1.58329102987048032e+000,2.80756036656760154e-003,-1.09025803327723025e+000,2.50625815632732341e-003,-5.34992098609627931e-002,1.97401260258578404e-003,-1.58178847076928264e+000,2.80658918321519124e-003,-1.57826007182103467e+000,2.80430991301883203e-003,-9.33140602052802137e-001,2.41720820751605957e-003,1.91355636597844381e-001,1.86579719718706657e-003
-2.70000000000000000e+001,-1.58309442801748901e+000,2.87282679485690012e-003,-1.09012584649477873e+000,2.56455834922864057e-003,-5.60745038078742652e-002,2.02119144047685495e-003,-1.58155726480043057e+000,2.87181015236126491e-003,-1.57795117673420648e+000,2.86942658487920887e-003,-9.32991365677867890e-001,2.47342722393014856e-003,1.89473124432446127e-001,1.91008497140215234e-003
-2.68999999999999986e+001,-1.58289326199842861e+000,2.93960736089521118e-003,-1.08999057744889072e+000,2.62421284982683467e-003,-5.86725408699493300e-002,2.06950868864641535e-003,-1.58132070572731465e+000,2.93854313803332268e-003,-1.57763527738266873e+000,2.93605054445067459e-003,-9.32838655611607948e-001,2.53095174826906003e-003,1.87572972449704167e-001,1.95543193139049781e-003
-2.68000000000000007e+001,-1.58268742621628178e+000,3.00793704658163874e-003,-1.08985215687595272e+000,2.68525303235001012e-003,-6.12934299620313539e-002,2.11899212641419865e-003,-1.58107867355153076e+000,3.00682302584376338e-003,-1.57731222099567248e+000,3.00421646571225054e-003,-9.32682391056598448e-001,2.58981200147175320e-003,1.85655072234229834e-001,2.00186364579813762e-003
-2.66999999999999993e+001,-1.58247681264753837e+000,3.07785163521104993e-003,-1.08971050966673033e+000,2.74771099114312634e-003,-6.39372753318099285e-002,2.16967021726932607e-003,-1.58083104053270418e+000,3.07668549496642463e-003,-1.57698184808610620e+000,3.07395980803293334e-003,-9.32522489339017824e-001,2.65003889956468269e-003,1.83719316310533287e-001,2.04940630683610311e-003
-2.66000000000000014e+001,-1.58226131078740195e+000,3.14938772951376149e-003,-1.08956555999280980e+000,2.81161956016195980e-003,-6.66041792801586041e-002,2.22157212718521180e-003,-1.58057767723857623e+000,3.14816704000531189e-003,-1.57664399609471673e+000,3.14531683603180845e-003,-9.32358865868366138e-001,2.71166406943904731e-003,1.81765598204197687e-001,2.09808674561621882e-003
-2.65000000000000000e+001,-1.58204080759418275e+000,3.22258277008660851e-003,-1.08941723176346628e+000,2.87701233018511360e-003,-6.92942412131785090e-002,2.27472774163017810e-003,-1.58031845311965924e+000,3.22130498977468704e-003,-1.57629849823837631e+000,3.21832463660642887e-003,-9.32191434088533555e-001,2.77471986497146396e-003,1.79793812503916683e-001,2.14793244786464724e-003
-2.63999999999999986e+001,-1.58181518743052152e+000,3.29747505422140971e-003,-1.08926544585908402e+000,2.94392366426521335e-003,-7.20075587704940290e-002,2.32916768405977415e-003,-1.58005323318297997e+000,3.29613752358115519e-003,-1.57594518507218595e+000,3.29302113828244813e-003,-9.32020105431991652e-001,2.83923938350216093e-003,1.77803854925372207e-001,2.19897157002180068e-003
-2.63000000000000007e+001,-1.58158433200663140e+000,3.37410375514254381e-003,-1.08911012106018390e+000,3.01238871587483636e-003,-7.47442262661373036e-002,2.38492333346651542e-003,-1.57978187904159029e+000,3.37270369096742684e-003,-1.57558388257329796e+000,3.36944512841275134e-003,-9.31844789277054275e-001,2.90525648267837399e-003,1.75795622379222749e-001,2.25123295573678413e-003
-2.61999999999999993e+001,-1.58134812031855532e+000,3.45250894165649580e-003,-1.08895117676715358e+000,3.08244344879993193e-003,-7.75043357938649535e-002,2.44202684376748635e-003,-1.57950425224403901e+000,3.45104343378510592e-003,-1.57521441341197743e+000,3.44763627309996323e-003,-9.31665392893133770e-001,2.97280579766061228e-003,1.73769013036892517e-001,2.30474615276900609e-003
-2.61000000000000014e+001,-1.58110642858825656e+000,3.53273159822659836e-003,-1.08878852626495259e+000,3.15412465083575455e-003,-8.02879778559102419e-002,2.50051116347371760e-003,-1.57922020609465363e+000,3.53119759969655611e-003,-1.57483659823608591e+000,3.52763513766651826e-003,-9.31481821403124854e-001,3.04192275871850671e-003,1.71723926402666649e-001,2.35954143030243707e-003
-2.60000000000000000e+001,-1.58085913020018509e+000,3.61481364547716795e-003,-1.08862208369976798e+000,3.22746995741463039e-003,-8.30952390771422245e-002,2.56041005417717571e-003,-1.57892959404270883e+000,3.61320796898301211e-003,-1.57445025237427316e+000,3.60948320387444177e-003,-9.31293977726447508e-001,3.11264360919994614e-003,1.69660263384990628e-001,2.41564979668601378e-003
-2.58999999999999986e+001,-1.58060609563774435e+000,3.69879796113808295e-003,-1.08845176165610624e+000,3.30251786920365831e-003,-8.59262025434937016e-002,2.62175811092735245e-003,-1.57863226679655000e+000,3.69711727313104532e-003,-1.57405518646318399e+000,3.69322289052909092e-003,-9.31101762528044219e-001,3.18500542389778263e-003,1.67577926371276220e-001,2.47310301760809547e-003
-2.58000000000000007e+001,-1.58034719241770105e+000,3.78472840143671482e-003,-1.08827746867368447e+000,3.37930776984252113e-003,-8.87809481115233723e-002,2.68459078311944488e-003,-1.57832806924885105e+000,3.78296921337994974e-003,-1.57365120703097361e+000,3.77889757453431230e-003,-9.30905074162669877e-001,3.25904612781491689e-003,1.65476819303439271e-001,2.53193363471688635e-003
-2.56999999999999993e+001,-1.58008228502368908e+000,3.87264982294688049e-003,-1.08809911208165744e+000,3.45787994808466337e-003,-9.16595536253446141e-002,2.74894439649853162e-003,-1.57801684392076780e+000,3.87080848516418996e-003,-1.57323811812502967e+000,3.86655161337512432e-003,-9.30703808635062302e-001,3.33480451535129053e-003,1.63356847758027612e-001,2.59217498469518567e-003
-2.56000000000000014e+001,-1.57981123483762076e+000,3.96260810490237352e-003,-1.08791659762775339e+000,3.53827561807507074e-003,-9.45620938468358929e-002,2.81485617432086777e-003,-1.57769843051350023e+000,3.96068079987932364e-003,-1.57281571991276792e+000,3.95623036548387041e-003,-9.30497859532582794e-001,3.41232026988890803e-003,1.61217919025439471e-001,2.65386121880342111e-003
-2.55000000000000000e+001,-1.57953390007028815e+000,4.05465017198523760e-003,-1.08772982745996316e+000,3.62053693867281368e-003,-9.74886384424493713e-002,2.88236425833754417e-003,-1.57737266337673887e+000,4.05263290512603014e-003,-1.57238380621107865e+000,4.04798020988983431e-003,-9.30287117973740862e-001,3.49163398381507851e-003,1.59059942194812010e-001,2.71702732289821544e-003
-2.53999999999999986e+001,-1.57925013569017736e+000,4.14882401759677274e-003,-1.08753870368467531e+000,3.70470703776359933e-003,-1.00439253004040552e-001,2.95150773220376195e-003,-1.57703937588134835e+000,4.14671261170274086e-003,-1.57194216582746549e+000,4.14184856964183723e-003,-9.30071472546835309e-001,3.57278717897318784e-003,1.56882828238686045e-001,2.78170913794115052e-003
-2.53000000000000007e+001,-1.57895979335055969e+000,4.24517872762043315e-003,-1.08734312309561076e+000,3.79083002975333372e-003,-1.03414003567209534e-001,3.02232664798007811e-003,-1.57669839404532297e+000,4.24296881115671098e-003,-1.57149058869516267e+000,4.23788394053525863e-003,-9.29850809263598421e-001,3.65582232756952053e-003,1.54686490100736762e-001,2.84794338100737184e-003
-2.51999999999999993e+001,-1.57866272131525065e+000,4.34376450468623981e-003,-1.08714298236681017e+000,3.87895104226454457e-003,-1.06412947133730285e-001,3.09486204369036066e-003,-1.57634954262215032e+000,4.34145150544473779e-003,-1.57102885338026610e+000,4.33613590253978387e-003,-9.29625011485743613e-001,3.74078287351091963e-003,1.52470842787035821e-001,2.91576766680539702e-003
-2.51000000000000014e+001,-1.57835876438275236e+000,4.44463269294566397e-003,-1.08693817576649820e+000,3.96911623711670991e-003,-1.09436139391199561e-001,3.16915597307532160e-003,-1.57599264255319227e+000,4.44221182908766110e-003,-1.57055673744480373e+000,4.43665515336455485e-003,-9.29393959871696040e-001,3.82771325422017351e-003,1.50235803458556916e-001,2.98522052972152252e-003
-2.50000000000000000e+001,-1.57804776380875467e+000,4.54783580336646977e-003,-1.08672859256980914e+000,4.06137283125285187e-003,-1.12483631726270517e-001,3.24525152873356149e-003,-1.57562750770003390e+000,4.54530207074554937e-003,-1.57007401358402987e+000,4.53949352906057868e-003,-9.29157532312387957e-001,3.91665892291330996e-003,1.47981291526882330e-001,3.05634144639984565e-003
-2.48999999999999986e+001,-1.57772955722678176e+000,4.65342753955675422e-003,-1.08651412356480392e+000,4.15576912654391784e-003,-1.15555470589811193e-001,3.32319286737914332e-003,-1.57525395262566903e+000,4.65077570667582485e-003,-1.56958044877405456e+000,4.64470402780658986e-003,-9.28915603866158790e-001,4.00766637135566497e-003,1.45707228752833373e-001,3.12917085887052301e-003
-2.48000000000000007e+001,-1.57740397856756331e+000,4.76146282412849044e-003,-1.08629465370801270e+000,4.25235452740491127e-003,-1.18651699313190306e-001,3.40302523758495568e-003,-1.57487178386471527e+000,4.75868741777007997e-003,-1.56907580698076288e+000,4.75234083796904905e-003,-9.28668046696355276e-001,4.10078315310970047e-003,1.43413539346607166e-001,3.20375019823991667e-003
-2.46999999999999993e+001,-1.57707085797621005e+000,4.87199782560926442e-003,-1.08607006579366683e+000,4.35117956900832326e-003,-1.21772354280249573e-001,3.48479500384857310e-003,-1.57448080426460635e+000,4.86909312049976783e-003,-1.56855984401328286e+000,4.86245935828466536e-003,-9.28414730000525878e-001,4.19605790727375482e-003,1.41100150072585251e-001,3.28012190895341340e-003
-2.46000000000000014e+001,-1.57673002172793275e+000,4.98508998591293707e-003,-1.08584024084172626e+000,4.45229594316653987e-003,-1.24917469744708853e-001,3.56854967799336009e-003,-1.57408081338401473e+000,4.98204999453810693e-003,-1.56803231414145472e+000,4.97511623125657110e-003,-9.28155519942755802e-001,4.29354038273170244e-003,1.38766990355183140e-001,3.35832947364670233e-003
-2.45000000000000000e+001,-1.57638129214198131e+000,5.10079804837870743e-003,-1.08560505666421392e+000,4.55575652291884126e-003,-1.28087072658082946e-001,3.65433794339908857e-003,-1.57367160579192955e+000,5.09761650855122816e-003,-1.56749296331559407e+000,5.09036936240314652e-003,-9.27890279592975986e-001,4.39328146292781562e-003,1.36413992389002203e-001,3.43841743859656405e-003
-2.43999999999999986e+001,-1.57602448749351609e+000,5.21918208638834369e-003,-1.08536438788988931e+000,4.66161538904907857e-003,-1.31281187296309554e-001,3.74220968776217688e-003,-1.57325297112781115e+000,5.21585244841071827e-003,-1.56694153535491409e+000,5.20827795452594167e-003,-9.27618868834819921e-001,4.49533319113826040e-003,1.34041091250459488e-001,3.52043143978705451e-003
-2.43000000000000007e+001,-1.57565942192393393e+000,5.34030353257229987e-003,-1.08511810739990366e+000,4.76992785873187053e-003,-1.34499830745784976e-001,3.83221602905958747e-003,-1.57282469572012218e+000,5.33681894791104838e-003,-1.56637776622523006e+000,5.32890252891293770e-003,-9.27341144315317223e-001,4.59974879632189110e-003,1.31648225014622255e-001,3.60441822960216093e-003
-2.41999999999999993e+001,-1.57528590534895230e+000,5.46422520861410566e-003,-1.08486608258740347e+000,4.88075050916880748e-003,-1.37743016652503769e-001,3.92440934914950468e-003,-1.57238655816918182e+000,5.46057851276571249e-003,-1.56580138899485632e+000,5.45230495955806305e-003,-9.27056959356846733e-001,4.70658271948140843e-003,1.29235334872721097e-001,3.69042570416272270e-003
-2.41000000000000014e+001,-1.57490374336499173e+000,5.59101135566382121e-003,-1.08460818138783921e+000,4.99414121248631382e-003,-1.41010750087108505e-001,4.01884332036850367e-003,-1.57193833644468128e+000,5.58719505926208448e-003,-1.56521212729051840e+000,5.57854849401451247e-003,-9.26766163878621541e-001,4.81589064059141213e-003,1.26802365255223037e-001,3.77850293131814455e-003
-2.40000000000000000e+001,-1.57451273715382456e+000,5.72072766537116886e-003,-1.08434426425736774e+000,5.11015915565682377e-003,-1.44303032711427193e-001,4.11557294197972823e-003,-1.57147979839623275e+000,5.71673393293781196e-003,-1.56460970214670425e+000,5.70769779128221799e-003,-9.26468604335319412e-001,4.92772950611418663e-003,1.24349263956212042e-001,3.86870017931123609e-003
-2.38999999999999986e+001,-1.57411268338467636e+000,5.85344131154746754e-003,-1.08407419196562671e+000,5.22886487880303008e-003,-1.47619859547251764e-001,4.21465456993086462e-003,-1.57101071099157252e+000,5.84926195141100003e-003,-1.56399382795490283e+000,5.83981894683183178e-003,-9.26164123612672086e-001,5.04215755704718119e-003,1.21875982261848037e-001,3.96106894612876636e-003
-2.38000000000000007e+001,-1.57370337411443728e+000,5.98922098246775902e-003,-1.08379782181242490e+000,5.35032030114535040e-003,-1.50961220748474290e-001,4.31614595194385053e-003,-1.57053083572431262e+000,5.98484743046334700e-003,-1.56336421487561594e+000,5.97497952638703644e-003,-9.25852560964123938e-001,5.15923435760514120e-003,1.19382475083298800e-001,4.05566198955270140e-003
-2.36999999999999993e+001,-1.57328459668636711e+000,6.12813691382436531e-003,-1.08351500538549672e+000,5.47458874892559066e-003,-1.54327098118994144e-001,4.42010625831601445e-003,-1.57003992605375942e+000,6.12356021279847340e-003,-1.56272056447932428e+000,6.11324859122763797e-003,-9.25533751924010772e-001,5.27902082447703411e-003,1.16868701090975691e-001,4.15253335793042307e-003
-2.36000000000000014e+001,-1.57285613362583376e+000,6.27026092234019526e-003,-1.08322559241872440e+000,5.60173499146610077e-003,-1.57717468400274896e-001,4.52659612010353207e-003,-1.56953773180899958e+000,6.26547170699875977e-003,-1.56206257416582872e+000,6.25469673591072528e-003,-9.25207528210258090e-001,5.40157925668059268e-003,1.14334622854833867e-001,4.25173842167542171e-003
-2.35000000000000000e+001,-1.57241776253454901e+000,6.41566644005482113e-003,-1.08292942952409277e+000,5.73182527180793322e-003,-1.61132299449626260e-001,4.63567766103945011e-003,-1.56902399788457814e+000,6.41065491957526490e-003,-1.56138993230756640e+000,6.39939611379625184e-003,-9.24873717648768690e-001,5.52697336606470992e-003,1.11780206986175301e-001,4.35333390551869218e-003
-2.33999999999999986e+001,-1.57196925598226755e+000,6.56442854929218875e-003,-1.08262635811107799e+000,5.86492733672194788e-003,-1.64571556280680653e-001,4.74741454051863521e-003,-1.56849846150475258e+000,6.55918448528503006e-003,-1.56070232628976413e+000,6.54742048167111790e-003,-9.24532144088047403e-001,5.65526830843415210e-003,1.09205424284777308e-001,4.45737792152357901e-003
-2.33000000000000007e+001,-1.57151038139659249e+000,6.71662401832189178e-003,-1.08231621806423561e+000,6.00111047499019001e-003,-1.68035192125710608e-001,4.86187198163134937e-003,-1.56796085681034114e+000,6.71113670888412450e-003,-1.55999943108306738e+000,6.69884521663011157e-003,-9.24182627292207570e-001,5.78653071529063989e-003,1.06610249888706932e-001,4.56393000288304526e-003
-2.31999999999999993e+001,-1.57104090094987825e+000,6.87233133772308102e-003,-1.08199884258299051e+000,6.14044554459569625e-003,-1.71523156688078160e-001,4.97911681839569020e-003,-1.56741090851131659e+000,6.86658959125141521e-003,-1.55928092002492136e+000,6.85374736626731540e-003,-9.23824982852277543e-001,5.92082872625154886e-003,1.03994663429364920e-001,4.67305113851381338e-003
-2.31000000000000014e+001,-1.57056057144463779e+000,7.03163075746385084e-003,-1.08167406357009810e+000,6.28300501490763885e-003,-1.75035390440317684e-001,5.09921752884823221e-003,-1.56684833842844995e+000,7.02562287570951405e-003,-1.55854645774751788e+000,7.01220567298199704e-003,-9.23459022105525662e-001,6.05823202214743860e-003,1.01358649188853178e-001,4.78480380846716541e-003
-2.30000000000000000e+001,-1.57006914419615384e+000,7.19460432470503397e-003,-1.08134170898173210e+000,6.42886299876055389e-003,-1.78571825255755101e-001,5.22224427575634920e-003,-1.56627286219918815e+000,7.18831808021103136e-003,-1.55779570098258091e+000,7.17430061043544676e-003,-9.23084552011189885e-001,6.19881185873846340e-003,9.87021962630620919e-002,4.89925202017036775e-003
-2.28999999999999986e+001,-1.56956636491263168e+000,7.36133592233939853e-003,-1.08100160076482510e+000,6.57809528565977963e-003,-1.82132386111526046e-001,5.34826894969930855e-003,-1.56568418691054134e+000,7.35475853110600930e-003,-1.55702830108756984e+000,7.34011442374638001e-003,-9.22701375070289487e-001,6.34264110117970219e-003,9.60252987280725279e-002,5.01646134551864131e-003
-2.28000000000000007e+001,-1.56905197357311721e+000,7.53191130827749085e-003,-1.08065355891165993e+000,6.73077938480037830e-003,-1.85716989617738193e-001,5.47736520941688454e-003,-1.56508201584526674e+000,7.52502940941757181e-003,-1.55624390226792642e+000,7.50973116350039938e-003,-9.22309289224482853e-001,6.48979425916028450e-003,9.33279558109454399e-002,5.13649895883434154e-003
-2.26999999999999993e+001,-1.56852570430299210e+000,7.70641815549047340e-003,-1.08029739730748631e+000,6.88699455670427341e-003,-1.89325544819663349e-001,5.60960852583192171e-003,-1.56446604356681718e+000,7.69921778185200800e-003,-1.55544214279076343e+000,7.68323672533299806e-003,-9.21908087735172188e-001,6.64034752272540333e-003,9.06101720652330300e-002,5.25943367571096720e-003
-2.26000000000000014e+001,-1.56798728524671915e+000,7.88494609281992741e-003,-1.07993292650138528e+000,7.04682185599625477e-003,-1.92957949225011305e-001,5.74507622091946502e-003,-1.56383595915866280e+000,7.87741264618557757e-003,-1.55462265004442202e+000,7.86071887936534708e-003,-9.21497559086446927e-001,6.79437879885672839e-003,8.78719575501385464e-002,5.38533599276141712e-003
-2.25000000000000000e+001,-1.56743643843850577e+000,8.06758674656646996e-003,-1.07955995178780384e+000,7.21034416780663712e-003,-1.96614095056006022e-001,5.88384752071169359e-003,-1.56319144399248344e+000,8.05970496805441527e-003,-1.55378504887770674e+000,8.04226732371349229e-003,-9.21077486872658113e-001,6.95196774876646710e-003,8.51133280158791194e-002,5.51427812828594790e-003
-2.23999999999999986e+001,-1.56687287966956035e+000,8.25443378286525899e-003,-1.07917827562691926e+000,7.37764625193748635e-003,-2.00293862772113584e-001,6.02600359288962828e-003,-1.56253217448270476e+000,8.24618772743535011e-003,-1.55292895331944436e+000,8.22797370931094285e-003,-9.20647649694537051e-001,7.11319582595249834e-003,8.23343050919689290e-002,5.64633406388230681e-003
-2.23000000000000007e+001,-1.56629631835374994e+000,8.44558295086208360e-003,-1.07878769386599416e+000,7.54881477765345643e-003,-2.03997123147821924e-001,6.17162759634681812e-003,-1.56185781770949106e+000,8.43695595277660360e-003,-1.55205396958730546e+000,8.41793168523086166e-003,-9.20207821035262441e-001,7.27814631498155916e-003,7.95349164811334219e-002,5.78157958701366360e-003
-2.21999999999999993e+001,-1.56570645738977632e+000,8.64113212669688838e-003,-1.07838799906909344e+000,7.72393837107632208e-003,-2.07723740533356960e-001,6.32080473396667841e-003,-1.56116803527779169e+000,8.63210677114989444e-003,-1.55115970038685447e+000,8.61223694805435258e-003,-9.19757769145263637e-001,7.44690437105658375e-003,7.67151961581831188e-002,5.92009233455423160e-003
-2.21000000000000014e+001,-1.56510299302093969e+000,8.84118135830687032e-003,-1.07797897749941995e+000,7.90310765269297555e-003,-2.11473564498419364e-001,6.47362228988379584e-003,-1.56046247975610797e+000,8.83173944515447396e-003,-1.55024573450322123e+000,8.81098726331375204e-003,-9.19297256922817496e-001,7.61955706036023753e-003,7.38751845739109569e-002,6.06195183733142847e-003
-2.20000000000000000e+001,-1.56448561469233027e+000,9.04583291105895068e-003,-1.07756041251954215e+000,8.08641528695175360e-003,-2.15246437728474405e-001,6.63016969092744546e-003,-1.55974079867328186e+000,9.03595542539048502e-003,-1.54931165704708462e+000,9.01428252769331806e-003,-9.18826041795441029e-001,7.79619340119498509e-003,7.10149288633949993e-002,6.20723956568508713e-003
-2.18999999999999986e+001,-1.56385400490475135e+000,9.25519131422014064e-003,-1.07713207984573955e+000,8.27395601809621795e-003,-2.19042191593590729e-001,6.79053855163314068e-003,-1.55900262892093266e+000,9.24485838446686969e-003,-1.54835704409494568e+000,9.22222480169043735e-003,-9.18343875588281122e-001,7.97690440590692086e-003,6.81344830604544427e-002,6.35603897606059655e-003
-2.18000000000000007e+001,-1.56320783906643967e+000,9.46936340827751744e-003,-1.07669375231260389e+000,8.46582672422191429e-003,-2.22860646664582163e-001,6.95482272739234020e-003,-1.55824760234665050e+000,9.45855427461061993e-003,-1.54738146350996075e+000,9.43491835495757769e-003,-9.17850504397886624e-001,8.16178312363651653e-003,6.52339083171149525e-002,6.50843555865734339e-003
-2.16999999999999993e+001,-1.56254678534121894e+000,9.68845839311484151e-003,-1.07624519617843006e+000,8.66212645664088399e-003,-2.26701611268268266e-001,7.12311836569257117e-003,-1.55747534136898835e+000,9.67715136553204403e-003,-1.54638447337866225e+000,9.65246970734345844e-003,-9.17345668474393250e-001,8.35092468391614509e-003,6.23132731281259566e-002,6.66451688615210362e-003
-2.16000000000000014e+001,-1.56187050449422316e+000,9.91258787705704032e-003,-1.07578617189777503e+000,8.86295648831469940e-003,-2.30564883822594879e-001,7.29552396458110763e-003,-1.55668545996169172e+000,9.90076029408237801e-003,-1.54536562525585097e+000,9.87498768116013004e-003,-9.16829102069478097e-001,8.54442634104540452e-003,5.93726535613186002e-002,6.82437266351609926e-003
-2.15000000000000000e+001,-1.56117864973456477e+000,1.01418659267907257e-002,-1.07531643558645484e+000,9.06842036488963998e-003,-2.34450250099420998e-001,7.47214042419330760e-003,-1.55587756527370402e+000,1.01294941165488428e-002,-1.54432446086127939e+000,1.01025834399932624e-002,-9.16300533296801945e-001,8.74238751934017753e-003,5.64121334940885788e-002,6.98809477894530868e-003
-2.13999999999999986e+001,-1.56047086655477329e+000,1.03764091181688441e-002,-1.07483573515421327e+000,9.27862394573053528e-003,-2.38357483709311424e-001,7.65307110455504258e-003,-1.55505125317265325e+000,1.03634683478441847e-002,-1.54326051303446832e+000,1.03353705374042981e-002,-9.15759684016268949e-001,8.94490985929440562e-003,5.34318048546573721e-002,7.15577735592597304e-003
-2.13000000000000007e+001,-1.55974679256750548e+000,1.06163365879091871e-002,-1.07434381657097333e+000,9.49367546696455733e-003,-2.42286347189143214e-001,7.83842188586247879e-003,-1.55420611540873210e+000,1.06028010285050822e-002,-1.54217330728246083e+000,1.05734649681610282e-002,-9.15206269667965699e-001,9.15209726451880409e-003,5.04317678704708783e-002,7.32751680645183246e-003
-2.11999999999999993e+001,-1.55900605733886266e+000,1.08617700861935850e-002,-1.07384041819802079e+000,9.71368558069429788e-003,-2.46236590005135980e-001,8.02830122464226470e-003,-1.55334173315909041e+000,1.08476127609360429e-002,-1.54106235961022264e+000,1.08169852115256315e-002,-9.14639999147009775e-001,9.36405594964853129e-003,4.74121313215754014e-002,7.50341188541646994e-003
-2.11000000000000014e+001,-1.55824828221884815e+000,1.11128340301764206e-002,-1.07332526839564935e+000,9.93876740103027956e-003,-2.50207946599665831e-001,8.22282021079745462e-003,-1.55245767428814219e+000,1.10980267539031452e-002,-1.53992717429204617e+000,1.10660522744789880e-002,-9.14060574626134326e-001,9.58089448903987409e-003,4.43730128007686631e-002,7.68356374619799751e-003
-2.10000000000000000e+001,-1.55747308016841046e+000,1.13696555584092609e-002,-1.07279809600198206e+000,1.01690365805040539e-002,-2.54200140632697469e-001,8.42209263746207526e-003,-1.55155350520445978e+000,1.13541689050946637e-002,-1.53876724945867238e+000,1.13207897553340153e-002,-9.13467691429829642e-001,9.80272386648435232e-003,4.13145389798508234e-002,7.86807599745720405e-003
-2.08999999999999986e+001,-1.55668005558353073e+000,1.16323645861890618e-002,-1.07225861741906670e+000,1.04046113348243985e-002,-2.58212880953273327e-001,8.62623505695081505e-003,-1.55062877626085793e+000,1.16161678180373151e-002,-1.53758207243742717e+000,1.15813238827966458e-002,-9.12861037866282032e-001,1.00296575257531936e-002,3.82368458823520996e-002,8.05705476116852504e-003
-2.08000000000000007e+001,-1.55586880411574668e+000,1.19010938618357605e-002,-1.07170654733698001e+000,1.06456125224623221e-002,-2.62245862198767554e-001,8.83536684638142056e-003,-1.54968303387369133e+000,1.18841548878017012e-002,-1.53637112066384773e+000,1.18477835693919786e-002,-9.12240295068116325e-001,1.02618114220895239e-002,3.51400791628861953e-002,8.25060873190333437e-003
-2.06999999999999993e+001,-1.55503891248974924e+000,1.21759790239064792e-002,-1.07114158948063931e+000,1.08921636787486786e-002,-2.66298765898170586e-001,9.04961027590300837e-003,-1.54871581004913139e+000,1.21582643288360437e-002,-1.53513386342859093e+000,1.21203004683585469e-002,-9.11605136826693752e-001,1.04993040746254873e-002,3.20243943927529529e-002,8.44884923738625955e-003
-2.06000000000000014e+001,-1.55418995831720608e+000,1.24571586593500896e-002,-1.07056344381994606e+000,1.11443910901782850e-002,-2.70371257326882386e-001,9.26909056960445454e-003,-1.54772663052755988e+000,1.24386332531201127e-002,-1.53386975823013927e+000,1.23990090166330447e-002,-9.10955229438972225e-001,1.07422566197800818e-002,2.88899573533676346e-002,8.65189030034081014e-003
-2.05000000000000000e+001,-1.55332150990767914e+000,1.27447743626095279e-002,-1.06997180180863438e+000,1.14024238408756418e-002,-2.74462987651201473e-001,9.49393597846781567e-003,-1.54671500937936557e+000,1.27254017126841035e-002,-1.53257825383274593e+000,1.26840464968445144e-002,-9.10290231517752346e-001,1.09907928655292083e-002,2.57369443351436189e-002,8.85984870164852230e-003
-2.03999999999999986e+001,-1.55243312607588635e+000,1.30389707956742405e-002,-1.06936634807167508e+000,1.16663938758299057e-002,-2.78573593102915851e-001,9.72427784877893941e-003,-1.54568045097992268e+000,1.30187127630825294e-002,-1.53125878937407478e+000,1.29755530895254712e-002,-9.09609793836391844e-001,1.12450393467276605e-002,2.25655424451005615e-002,9.07284404483432207e-003
-2.03000000000000007e+001,-1.55152435594539639e+000,1.33398957490871110e-002,-1.06874675927321761e+000,1.19364360581142304e-002,-2.82702691437247466e-001,9.96025068552808257e-003,-1.54462244867330867e+000,1.33187125184444088e-002,-1.52991079067833624e+000,1.32736719172754647e-002,-9.08913559133647908e-001,1.15051253813106130e-002,1.93759499204411156e-002,9.29099882190228231e-003
-2.01999999999999993e+001,-1.55059473874903730e+000,1.36477002039097212e-002,-1.06811270466462815e+000,1.22126882315540808e-002,-2.86849887968500639e-001,1.02019922386249462e-002,-1.54354048540809075e+000,1.36255502131097384e-002,-1.52853367751063729e+000,1.35785491224265087e-002,-9.08201161946216473e-001,1.17711831275509812e-002,1.61683764500253346e-002,9.51443848053668342e-003
-2.01000000000000014e+001,-1.54964380362586951e+000,1.39625383946482429e-002,-1.06746384802010752e+000,1.24952912887508205e-002,-2.91014767729937063e-001,1.04496435592427162e-002,-1.54243403590389150e+000,1.39393782693959523e-002,-1.52712685480349819e+000,1.38903338973335178e-002,-9.07472228418590987e-001,1.20433476422542630e-002,1.29430435036788083e-002,9.74329149268632518e-003
-2.00000000000000000e+001,-1.54867106941431487e+000,1.42845678731405145e-002,-1.06679984162750685e+000,1.27843892176700002e-002,-2.95196902319847965e-001,1.07033490912065155e-002,-1.54130255991358922e+000,1.42603523380506747e-002,-1.52568972099036415e+000,1.42091785677105342e-002,-9.06726376109947552e-001,1.23217569399461466e-002,9.70018466858846296e-003,9.97768942455155503e-003
-1.98999999999999986e+001,-1.54767604444183604e+000,1.46139495734064033e-002,-1.06612033179860077e+000,1.30801291817088661e-002,-2.99395843541994111e-001,1.09632567329613906e-002,-1.54014550848854626e+000,1.45886313803524903e-002,-1.52422166077836607e+000,1.45352386283712498e-002,-9.05963213798401057e-001,1.26065520530612412e-002,6.44004599355696428e-003,1.02177670079895110e-002
-1.98000000000000007e+001,-1.54665822631114835e+000,1.49508478774617367e-002,-1.06542495633569345e+000,1.33826615784000680e-002,-3.03611125940772553e-001,1.12295179218260266e-002,-1.53896232102439612e+000,1.49243777222960450e-002,-1.52272204861614568e+000,1.48686728131957047e-002,-9.05182341292949388e-001,1.28978770931703676e-002,3.16288634170192040e-003,1.04636622133529988e-002
-1.96999999999999993e+001,-1.54561710168245980e+000,1.52954306820933979e-002,-1.06471334405937412e+000,1.36921401047944702e-002,-3.07842264696851942e-001,1.15022877084238750e-002,-1.53775242484272923e+000,1.52677571173163162e-002,-1.52119024649912760e+000,1.52096431476582694e-002,-9.04383349224566757e-001,1.31958793131713333e-002,-1.31022249092893617e-004,1.07155163237804812e-002
-1.96000000000000014e+001,-1.54455214605228974e+000,1.56478694665956146e-002,-1.06398511588051292e+000,1.40087218288398319e-002,-3.12088760199596749e-001,1.17817248500016181e-002,-1.53651523632789377e+000,1.56189388153566977e-002,-1.51962560961469251e+000,1.55583150292326611e-002,-9.03565818833694578e-001,1.35007091704936553e-002,-3.44139419754441178e-003,1.09734740109515890e-002
-1.95000000000000000e+001,-1.54346282352844710e+000,1.60083393614636402e-002,-1.06323988234629496e+000,1.43325672508287649e-002,-3.16350090018982399e-001,1.20679918721013912e-002,-1.53525015831329625e+000,1.59780956196491353e-002,-1.51802747742909716e+000,1.59148572580192216e-002,-9.02729321777201221e-001,1.38125203913957804e-002,-6.76793000159392477e-003,1.12376834123214878e-002
-1.93999999999999986e+001,-1.54234858660129959e+000,1.63770192180411125e-002,-1.06247724675886701e+000,1.46638403838081910e-002,-3.20625713179445881e-001,1.23612551636831380e-002,-1.53395658346768116e+000,1.63454039657302541e-002,-1.51639517905427823e+000,1.62794421173555470e-002,-9.01873419885053096e-001,1.41314700361429707e-002,-1.01103158528701442e-002,1.15082962098491792e-002
-1.93000000000000007e+001,-1.54120887591122013e+000,1.67540916791162516e-002,-1.06169680207641193e+000,1.50027088151920562e-002,-3.24915069156428871e-001,1.26616850601493081e-002,-1.53263389091663527e+000,1.67210439770788533e-002,-1.51472803232721276e+000,1.66522454337814096e-002,-9.00997664970109469e-001,1.44577185653900295e-002,-1.34682232420182402e-002,1.17854677102303147e-002
-1.91999999999999993e+001,-1.54004312001245580e+000,1.71397432504616226e-002,-1.06089813249517206e+000,1.53493437847529446e-002,-3.29217576257391897e-001,1.29694559257407249e-002,-1.53128144798911592e+000,1.71051995401538814e-002,-1.51302534247545850e+000,1.70334466357411340e-002,-9.00101598575439255e-001,1.47914299074070107e-002,-1.68413085556444742e-002,1.20693569266481678e-002
-1.91000000000000014e+001,-1.53885073513269433e+000,1.75341643733071609e-002,-1.06008081125145992e+000,1.57039202509721143e-002,-3.33532634505843362e-001,1.32847462506302527e-002,-1.52989860793928756e+000,1.74980583650747867e-002,-1.51128640564341055e+000,1.74232288318856288e-002,-8.99184751767098334e-001,1.51327715264943877e-002,-2.02292126635406078e-002,1.23601266620500840e-002
-1.90000000000000000e+001,-1.53763112492938347e+000,1.79375494977424312e-002,-1.05924440273036780e+000,1.60666169735306230e-002,-3.37859618111313154e-001,1.36077387182760301e-002,-1.52848471211113690e+000,1.78998120643110159e-002,-1.50951050097491901e+000,1.78217788451302539e-002,-8.98246644880256184e-001,1.54819144922869797e-002,-2.36315604974919324e-002,1.26579435939626200e-002
-1.88999999999999986e+001,-1.53638368024183336e+000,1.83500971570338609e-002,-1.05838846142819420e+000,1.64376165862349932e-002,-3.42197883880004383e-001,1.39386203221893989e-002,-1.52703908893123952e+000,1.83106562201174050e-002,-1.50769690018908875e+000,1.82292873165601499e-002,-8.97286787291367460e-001,1.58390335501874292e-002,-2.70479606202371770e-002,1.29629783608496210e-002
-1.88000000000000007e+001,-1.53510777883942851e+000,1.87720100428471134e-002,-1.05751252947132102e+000,1.68171056651456041e-002,-3.46546763984548534e-001,1.42775824367249449e-002,-1.52556105135338882e+000,1.87307904456641694e-002,-1.50584486013806895e+000,1.86459487424102122e-002,-8.96304677175386644e-001,1.62043071927919294e-002,-3.04780047850137237e-002,1.32754056500215094e-002
-1.86999999999999993e+001,-1.53380278516614865e+000,1.92034950813622582e-002,-1.05661614032162987e+000,1.72052748212037088e-002,-3.50905568667752021e-001,1.46248209196042644e-002,-1.52404990066529678e+000,1.91604184736398064e-002,-1.50395362606699123e+000,1.90719615545857923e-002,-8.95299801235506010e-001,1.65779177322517672e-002,-3.39212674856810281e-002,1.35954042871012579e-002
-1.86000000000000014e+001,-1.53246805008100750e+000,1.96447635102655963e-002,-1.05569881543567234e+000,1.76023187675895532e-002,-3.55273584683828858e-001,1.49805362026211863e-002,-1.52250492317536512e+000,1.95997482158640768e-002,-1.50202243039847616e+000,1.95075281837200354e-002,-8.94271634477664890e-001,1.69600513738346961e-002,-3.73773054966228813e-002,1.39231573270483799e-002
-1.85000000000000000e+001,-1.53110291059466874e+000,2.00960309566030337e-002,-1.05476006651195320e+000,1.80084364097607974e-002,-3.59650075132790903e-001,1.53449333881279237e-002,-1.52092539232224766e+000,2.00489918468320649e-002,-1.50005049294157189e+000,1.99528551288028488e-002,-8.93219639917838037e-001,1.73508982902638685e-002,-4.08456574029862907e-002,1.42588521467449571e-002
-1.83999999999999986e+001,-1.52970668960217182e+000,2.05575175154765095e-002,-1.05379939202279260e+000,1.84238309138249345e-002,-3.64034278667883626e-001,1.57182223447707159e-002,-1.51931056551307364e+000,2.05083658645379696e-002,-1.49803702044769693e+000,2.04081530245983078e-002,-8.92143268340838347e-001,1.77506526972736715e-002,-4.43258431208235493e-002,1.46026805391424042e-002
-1.83000000000000007e+001,-1.52827869561151886e+000,2.10294478295625434e-002,-1.05281627979069725e+000,1.88487098004828102e-002,-3.68425410247031238e-001,1.61006178101357200e-002,-1.51765968647493565e+000,2.09780911767776246e-002,-1.49598120774706445e+000,2.08736367170945236e-002,-8.91041958015325264e-001,1.81595129300118098e-002,-4.78173634065761632e-002,1.49548388089657189e-002
-1.81999999999999993e+001,-1.52681822246871235e+000,2.15120511694338636e-002,-1.05181020469769138e+000,1.92832850201782868e-002,-3.72822658372751192e-001,1.64923394820499780e-002,-1.51597198326909677e+000,2.14583931683567375e-002,-1.49388223547175869e+000,2.13495253236157811e-002,-8.89915134420824927e-001,1.85776815204913223e-002,-5.13196993566147341e-002,1.53155278699734637e-002
-1.81000000000000014e+001,-1.52532454907846926e+000,2.20055615146564632e-002,-1.05078063204585703e+000,1.97277730538751861e-002,-3.77225185704048727e-001,1.68936121230784941e-002,-1.51424667111028555e+000,2.19495017920867674e-002,-1.49173927094047087e+000,2.18360423080232735e-002,-8.88762209958056104e-001,1.90053652759667839e-002,-5.48323118955735822e-002,1.56849533437630750e-002
-1.80000000000000000e+001,-1.52379693912125447e+000,2.25102176356391549e-002,-1.04972701109208089e+000,2.01823949715767004e-002,-3.81632130408750214e-001,1.73046656698374601e-002,-1.51248294688593177e+000,2.24516516195907290e-002,-1.48955146997270660e+000,2.23334155619292485e-002,-8.87582583665032843e-001,1.94427753583143424e-002,-5.83546412546418480e-002,1.60633256601172697e-002
-1.78999999999999986e+001,-1.52223464076635651e+000,2.30262631762061555e-002,-1.04864878066472045e+000,2.06473765455505998e-002,-3.86042601770640204e-001,1.77257353211792701e-002,-1.51067999392732588e+000,2.29650819432891673e-002,-1.48731797301105217e+000,2.28418774578895700e-002,-8.86375640923198205e-001,1.98901273643359994e-002,-6.18861064382976167e-002,1.64508601588744321e-002
-1.77999999999999972e+001,-1.52063688638098427e+000,2.35539467368618798e-002,-1.04754536566034773e+000,2.11229483240817917e-002,-3.90455683021091460e-001,1.81570616555413178e-002,-1.50883697914013126e+000,2.34900368411468108e-002,-1.48503790822674731e+000,2.33616649380721242e-002,-8.85140753142547254e-001,2.03476414069164169e-002,-6.54261046802702140e-002,1.68477771933124333e-002
-1.77000000000000028e+001,-1.51900289223559781e+000,2.40935219587162172e-002,-1.04641617792232111e+000,2.16093457260753130e-002,-3.94870429229634112e-001,1.85988907302756523e-002,-1.50695305345856667e+000,2.40267652584758018e-002,-1.48271038987120818e+000,2.38930195795752365e-002,-8.83877277476493362e-001,2.08155421972450183e-002,-6.89740108884002723e-002,1.72543022350271358e-002
-1.76000000000000014e+001,-1.51733185820522110e+000,2.46452476080334451e-002,-1.04526061489265842e+000,2.21068091262051070e-002,-3.99285866747707274e-001,1.90514741879768135e-002,-1.50502735133859744e+000,2.45755210853078054e-002,-1.48033451831263108e+000,2.44361876686194357e-002,-8.82584556488836824e-001,2.12940591277280718e-002,-7.25291770777936051e-002,1.76706659802839047e-002
-1.75000000000000000e+001,-1.51562296746708824e+000,2.52093876613680712e-002,-1.04407806169711392e+000,2.26155839583044305e-002,-4.03700993376777006e-001,1.95150693671197750e-002,-1.50305899119834407e+000,2.51365632395132987e-002,-1.47790938049318754e+000,2.49914202777277161e-002,-8.81261917833306541e-001,2.17834263558384332e-002,-7.60909317929687745e-002,1.80971044578204406e-002
-1.73999999999999986e+001,-1.51387538619429662e+000,2.57862113912457336e-002,-1.04286788743526770e+000,2.31359207906434161e-002,-4.08114777159621411e-001,1.99899394078435488e-002,-1.50104707387490066e+000,2.57101557391403723e-002,-1.47543404912184073e+000,2.55589733363428273e-002,-8.79908673942637165e-001,2.22838828888755509e-002,-7.96585795176447675e-002,1.85338591380696666e-002
-1.72999999999999972e+001,-1.51208826324580237e+000,2.63759934523464246e-002,-1.04162944674076030e+000,2.36680754285423234e-002,-4.12526155801234751e-001,2.04763533612490889e-002,-1.49899068295938243e+000,2.62965677854816171e-002,-1.47290758288911583e+000,2.61391077074617506e-002,-8.78524121675599901e-001,2.27956726693493705e-002,-8.32314000736076309e-002,1.89811770437767202e-002
-1.72000000000000028e+001,-1.51026072985259852e+000,2.69790139681428988e-002,-1.04036208017479126e+000,2.42123090128423257e-002,-4.16934037095735732e-001,2.09745863044423775e-002,-1.49688888398834408e+000,2.68960738398451582e-002,-1.47032902651886488e+000,2.67320892638955865e-002,-8.77107541990671535e-001,2.33190446612963273e-002,-8.68086480068086530e-002,1.94393108619683938e-002
-1.71000000000000014e+001,-1.50839189930023387e+000,2.75955586179453295e-002,-1.03906511252057143e+000,2.47688881079557444e-002,-4.21337296920505366e-001,2.14849194450765779e-002,-1.49474072164989735e+000,2.75089536875585683e-002,-1.46769741020669819e+000,2.73381889611454820e-002,-8.75658199594642639e-001,2.38542529372372594e-002,-9.03895519621933374e-002,1.99085190572417976e-002
-1.70000000000000000e+001,-1.50648086660759795e+000,2.82259187242979818e-002,-1.03773785255792994e+000,2.53380847984705504e-002,-4.25734779940871277e-001,2.20076402393987181e-002,-1.49254521210742119e+000,2.81354924683445695e-002,-1.46501174915669807e+000,2.79576829108363345e-002,-8.74175342575274072e-001,2.44015567657752640e-002,-9.39733140456340266e-002,2.03890659863220636e-002
-1.68999999999999986e+001,-1.50452670820221535e+000,2.88703913406740779e-002,-1.03637959343188868e+000,2.59201767902976776e-002,-4.30125297799460071e-001,2.25430424988581901e-002,-1.49030123420053329e+000,2.87759800301234936e-002,-1.46227104263359919e+000,2.85908524509039808e-002,-8.72658202073310463e-001,2.49612207001034328e-002,-9.75591091741954131e-002,2.08812220138461582e-002
-1.67999999999999972e+001,-1.50252848159185959e+000,2.95292793394069074e-002,-1.03498961179042936e+000,2.65154475057645111e-002,-4.34507629859275823e-001,2.30914265100059524e-002,-1.48800903573051002e+000,2.94307211291262583e-002,-1.45947427082989911e+000,2.92379842005154877e-002,-8.71105991865855245e-001,2.55335146666681410e-002,-1.01146084413503701e-001,2.13852636293139844e-002
-1.67000000000000028e+001,-1.50048522503279713e+000,3.02028914997958323e-002,-1.03356716716045760e+000,2.71241861806337248e-002,-4.38880521069897611e-001,2.36530991402603696e-002,-1.48566522514453858e+000,3.01000018658086343e-002,-1.45662037946899048e+000,2.98993700279019947e-002,-8.69517908044231902e-001,2.61187140549672334e-002,-1.04733358302965485e-001,2.19014735651518466e-002
-1.66000000000000014e+001,-1.49839595719449825e+000,3.08915425963193872e-002,-1.03211150243971161e+000,2.77466879688239576e-002,-4.43242683022628370e-001,2.42283739607087600e-002,-1.48327036673876300e+000,3.07841407959321689e-002,-1.45370814226798650e+000,3.05753061439266727e-002,-8.67893128579693141e-001,2.67170998072572101e-002,-1.08320020168175546e-001,2.24301409158210313e-002
-1.65000000000000000e+001,-1.49625967682114336e+000,3.15955534868854054e-002,-1.03062184243152188e+000,2.83832540358337493e-002,-4.47592792029762876e-001,2.48175713535458975e-002,-1.48082312467170496e+000,3.14834496797515850e-002,-1.45073883038568319e+000,3.12661122718489448e-002,-8.66230812977725861e-001,2.73289585092775789e-002,-1.11905129420627247e-001,2.29715612579017986e-002
-1.63999999999999986e+001,-1.49407536238976135e+000,3.23152512010432338e-002,-1.02909739362862318e+000,2.90341916602652184e-002,-4.51929488895656206e-001,2.54210186285879214e-002,-1.47832237268821665e+000,3.21982477146864898e-002,-1.44770650507618193e+000,3.19720622965442569e-002,-8.64530101844554366e-001,2.79545824808934903e-002,-1.15487714844725531e-001,2.35260367710771919e-002
-1.62999999999999972e+001,-1.49184197176517763e+000,3.30509690280790733e-002,-1.02753734348658199e+000,2.96998143326305808e-002,-4.56251378148561315e-001,2.60390501369687222e-002,-1.47576701594756443e+000,3.29288604500284077e-002,-1.44461372862098081e+000,3.26934967202368032e-002,-8.62790116501706450e-001,2.85942698674083867e-002,-1.19066773871907117e-001,2.40938763599327331e-002
-1.62000000000000028e+001,-1.48955844185206310e+000,3.38030466049132200e-002,-1.02594085744217622e+000,3.03804418386359742e-002,-4.60557026331727570e-001,2.66720073789126211e-002,-1.47315593113623855e+000,3.36756194473666337e-002,-1.44145859197896975e+000,3.34307299354934528e-002,-8.61009958577131584e-001,2.92483247310556457e-002,-1.22641271841835930e-001,2.46753957764823777e-002
-1.61000000000000014e+001,-1.48722368824382656e+000,3.45718300037096138e-002,-1.02430707342153759e+000,3.10764003225050267e-002,-4.64844959337147756e-001,2.73202391043598780e-002,-1.47048798322395591e+000,3.44388624883860128e-002,-1.43823994596445104e+000,3.41840877467702864e-002,-8.59188709559393970e-001,2.99170571424897148e-002,-1.26210141250510333e-001,2.52709177433234067e-002
-1.60000000000000000e+001,-1.48483660486868807e+000,3.53576718191067479e-002,-1.02263501418303449e+000,3.17880217441721680e-002,-4.69113651609969651e-001,2.79841013589907650e-002,-1.46776200893895137e+000,3.52189335301811290e-002,-1.43495664730384220e+000,3.49539020368316855e-002,-8.57325430390091014e-001,3.06007832726989115e-002,-1.29772280985635646e-001,2.58807720773177943e-002
-1.58999999999999986e+001,-1.48239606363310905e+000,3.61609312549749998e-002,-1.02092492377343547e+000,3.25156539110311726e-002,-4.73361439600390455e-001,2.86639570201172589e-002,-1.46497683200253981e+000,3.60161829060023919e-002,-1.43160754700067372e+000,3.57405107662940313e-002,-8.55419161023817765e-001,3.12998254848008695e-002,-1.33326555548576309e-001,2.65052958136843715e-002
-1.57999999999999972e+001,-1.47990091406249391e+000,3.69819742105967630e-002,-1.01917368302503064e+000,3.32596265341142949e-002,-4.77589023933740364e-001,2.93601927494429038e-002,-1.46213125514799813e+000,3.68309673454723097e-002,-1.42819148750102798e+000,3.65442580353207980e-002,-8.53468919974591955e-001,3.20145124257478000e-002,-1.36871794263624835e-001,2.71448333303856322e-002
-1.57000000000000028e+001,-1.47734998293945452e+000,3.78211733661648272e-002,-1.01738187934139290e+000,3.40203038319064621e-002,-4.81789457378770436e-001,3.00731517487355937e-002,-1.45922405338590977e+000,3.76636499964806415e-002,-1.42470729719242684e+000,3.73654941194747625e-002,-8.51473703869247700e-001,3.27451791179989571e-002,-1.40406790473910803e-001,2.77997364726760912e-002
-1.56000000000000014e+001,-1.47474207393978318e+000,3.86789082674878493e-002,-1.01554830521946826e+000,3.47980438082136079e-002,-4.85965429067810817e-001,3.08032501628372479e-002,-1.45625399115479226e+000,3.85146006504770710e-002,-1.42115378842147777e+000,3.82045755302529155e-002,-8.49432486987634405e-001,3.34921670509266134e-002,-1.43930300724445459e-001,2.84703646776775093e-002
-1.55000000000000000e+001,-1.47207596726617851e+000,3.95555654097849152e-002,-1.01367194856048393e+000,3.55932131074996327e-002,-4.90114152720547480e-001,3.15508755261029172e-002,-1.45321980469080536e+000,3.93841956719322983e-002,-1.41752976093823868e+000,3.90618651217971014e-002,-8.47344220780684054e-001,3.42558242717769662e-002,-1.47441043932174054e-001,2.91570850988317476e-002
-1.53999999999999986e+001,-1.46935041927995336e+000,4.04515383204489890e-002,-1.01175181010079385e+000,3.64061857847475245e-002,-4.94233831497140841e-001,3.23164303692473620e-002,-1.45012021222838072e+000,4.02728181642346694e-002,-1.41383399926429654e+000,3.99377321454195133e-002,-8.45207833412679577e-001,3.50365054764356226e-002,-1.50937700542845832e-001,2.98602727300738384e-002
-1.52999999999999972e+001,-1.46656416213096463e+000,4.13672276406518366e-002,-1.00978686452390143e+000,3.72373431111927555e-002,-4.98322667209643910e-001,3.31003256665449719e-002,-1.44695390599602902e+000,4.11808579745207570e-002,-1.41006527391321335e+000,4.08325523367720766e-002,-8.43022229251847222e-001,3.58345720992979955e-002,-1.54418911675261228e-001,3.05803105295600376e-002
-1.52000000000000028e+001,-1.46371590338578983e+000,4.23030412056560196e-002,-1.00777607613029829e+000,3.80870738153227251e-002,-5.02378830430863843e-001,3.39029807493278490e-002,-1.44371956273049484e+000,4.21087118671408245e-002,-1.40622234241058841e+000,4.17467080020685888e-002,-8.40786288389354652e-001,3.66503924027450356e-002,-1.57883278252629822e-001,3.13175895427710710e-002
-1.51000000000000014e+001,-1.46080432565446472e+000,4.32593941236970592e-002,-1.00571837484090842e+000,3.89557739868280350e-002,-5.06400442858762290e-001,3.47248232849919347e-002,-1.44041583087386549e+000,4.30567834784247871e-002,-1.40230394349651277e+000,4.26805880380691782e-002,-8.38498866136294652e-001,3.74843415657100248e-002,-1.61329360121200693e-001,3.20725090248019790e-002
-1.50000000000000000e+001,-1.45782808621599003e+000,4.42367088532899938e-002,-1.00361267315530256e+000,3.98438473277618055e-002,-5.10385592996469128e-001,3.55662895077375474e-002,-1.43704134042382492e+000,4.40254834832856101e-002,-1.39830880675247116e+000,4.36345880988389112e-002,-8.36158792503185921e-001,3.83368017712242895e-002,-1.64755675156438741e-001,3.28454765616381650e-002
-1.48999999999999986e+001,-1.45478581664268880e+000,4.52354152788095529e-002,-1.00145785739374205e+000,4.07517051829053845e-002,-5.14332319707076380e-001,3.64278241965536598e-002,-1.43359469812132012e+000,4.50152296216286274e-002,-1.39423564424900093e+000,4.46091105897514772e-002,-8.33764871686177855e-001,3.92081622930078172e-002,-1.68160698356699001e-001,3.36369081902046924e-002
-1.47999999999999972e+001,-1.45167612242377508e+000,4.62559507841879269e-002,-9.99252789335056235e-001,4.16797666589827642e-002,-5.18238621039031955e-001,3.73098808492020595e-002,-1.43007448869292375e+000,4.60264467811197786e-002,-1.39008315616438516e+000,4.56045647962728395e-002,-8.31315881532587397e-001,4.00988195807236159e-002,-1.71542860924898122e-001,3.44472285169654252e-002
-1.47000000000000028e+001,-1.44849758258837547e+000,4.72987603245664107e-002,-9.96996300779658284e-001,4.26284586761978002e-002,-5.22102445270281379e-001,3.82129217083482242e-002,-1.42647927054163048e+000,4.70595670200188998e-002,-1.38585002516155242e+000,4.66213668988355590e-002,-8.28810573005565487e-001,4.10091773439099014e-002,-1.74900549338026678e-001,3.52768708348316848e-002
-1.46000000000000014e+001,-1.44524874932802305e+000,4.83642964957303051e-002,-9.94687205421559639e-001,4.35982161858912143e-002,-5.25921699777208929e-001,3.91374179349015527e-002,-1.42280758587156697e+000,4.81150297420624984e-002,-1.38153492363258046e+000,4.76599401200583639e-002,-8.26247669635735704e-001,4.19396466343195454e-002,-1.78232104405097402e-001,3.61262772381320263e-002
-1.45000000000000000e+001,-1.44192814761932020e+000,4.94530196011537457e-002,-9.92324280007848003e-001,4.45894820882670739e-002,-5.29694242640866619e-001,4.00838496307538428e-002,-1.41905794554406128e+000,4.91932815981639404e-002,-1.37713650761564388e+000,4.87207147317592071e-002,-8.23625866968818343e-001,4.28906459265761472e-002,-1.81535820313568408e-001,3.69958987353756624e-002
-1.43999999999999986e+001,-1.43853427484649821e+000,5.05653977164673696e-002,-9.89906282350206723e-001,4.56027075106286706e-002,-5.33417886572568278e-001,4.10527059643039927e-002,-1.41522884395603477e+000,5.02947767113792743e-002,-1.37265342062785223e+000,4.98041281657308765e-002,-8.20943831994256357e-001,4.38626011968219903e-002,-1.84809943664674847e-001,3.78861953595323389e-002
-1.42999999999999972e+001,-1.43506560042467868e+000,5.17019067511639077e-002,-9.87431936605617011e-001,4.66383517582720231e-002,-5.37090397082533144e-001,4.20444852423076387e-002,-1.41131874760283260e+000,5.14199766107050760e-002,-1.36808429261764530e+000,5.09106250717505926e-002,-8.18200202578097446e-001,4.48559459993915985e-002,-1.88052672498017159e-001,3.87976362755336410e-002
-1.42000000000000028e+001,-1.43152056542368378e+000,5.28630305073405568e-002,-9.84899939884089193e-001,4.76968824777270761e-002,-5.40709488772602498e-001,4.30596949572885634e-002,-1.40732610037178496e+000,5.25693503475808122e-002,-1.36342773757109370e+000,5.20406573566158936e-002,-8.15393586884088251e-001,4.58711215411618453e-002,-1.91262155305794934e-001,3.97306998846870818e-002
-1.41000000000000014e+001,-1.42789758219315388e+000,5.40492607352798873e-002,-9.82308960814030740e-001,4.87787757379107845e-002,-5.44272832481045299e-001,4.40988519361380504e-002,-1.40324932322512907e+000,5.37433745488002934e-002,-1.35868235984816721e+000,5.31946843249033741e-002,-8.12522562778069002e-001,4.69085767533133288e-002,-1.94436490036984821e-001,4.06858739256773516e-002
-1.40000000000000000e+001,-1.42419503398880565e+000,5.52610971856525440e-002,-9.79657638793753449e-001,4.98845161157230876e-002,-5.47778045701681648e-001,4.51624823210039494e-002,-1.39908681359380793e+000,5.49425334627842155e-002,-1.35384674687537832e+000,5.43731726575300556e-002,-8.09585677224932354e-001,4.79687683603718176e-002,-1.97573723092153486e-001,4.16636555718144855e-002
-1.38999999999999986e+001,-1.42041127460062100e+000,5.64990476581300471e-002,-9.76944580485314518e-001,5.10145967465793770e-002,-5.51222700472330018e-001,4.62511217178462886e-002,-1.39483694283214987e+000,5.61673189771116910e-002,-1.34891947628534226e+000,5.55765965617784907e-002,-8.06581445695684351e-001,4.90521609465020408e-002,-2.00671848309498912e-001,4.26645515241737411e-002
-1.37999999999999972e+001,-1.41654462798307179e+000,5.77636280461799947e-002,-9.74168362579412417e-001,5.21695194429656617e-002,-5.54604314741958149e-001,4.73653151718489429e-002,-1.39049805918551428e+000,5.74182307016890547e-002,-1.34389910922071287e+000,5.68054377504716435e-002,-8.03508351541109889e-001,5.01592270183441602e-002,-2.03728805942123614e-001,4.36890781002467893e-002
-1.37000000000000028e+001,-1.41259338788776567e+000,5.90553623778112269e-002,-9.71327530212832357e-001,5.33497947619210322e-002,-5.57920359863203430e-001,4.85056173046021222e-002,-1.38606848654901071e+000,5.86957759970194726e-002,-1.33878419714914898e+000,5.80601855886786478e-002,-8.00364845365479027e-001,5.12904470644949331e-002,-2.06742481627907537e-001,4.47377613177193795e-002
-1.36000000000000014e+001,-1.40855581749899983e+000,6.03747828520322452e-002,-9.68420595756576574e-001,5.45559420724348598e-002,-5.61168253956823904e-001,4.96725922959309063e-002,-1.38154652407752110e+000,6.00004700088407894e-002,-1.33357327688776373e+000,5.93413370891786585e-002,-7.97149344411518967e-001,5.24463096115230509e-002,-2.09710705352231130e-001,4.58111369729626017e-002
-1.35000000000000000e+001,-1.40443014907250507e+000,6.17224298707728658e-002,-9.65446038133329409e-001,5.57884896251581441e-002,-5.64345363605337269e-001,5.08668139468229086e-002,-1.37693044598714742e+000,6.13328357012963288e-002,-1.32826487253835523e+000,6.06493969937424993e-002,-7.93860231898861457e-001,5.36273112755691686e-002,-2.12631250404282213e-001,4.69097507138092618e-002
-1.33999999999999986e+001,-1.40021458357794337e+000,6.30988520660198116e-002,-9.62402304261708252e-001,5.70479746461474146e-002,-5.67449006381474774e-001,5.20888657487363904e-002,-1.37221850334371887e+000,6.26934039147437616e-002,-1.32285749812765374e+000,6.19848778657701160e-002,-7.90495856388815810e-001,5.48339568100959518e-002,-2.15501832327928966e-001,4.80341581061724879e-002
-1.32999999999999972e+001,-1.39590729034540040e+000,6.45046063219007759e-002,-9.59287805055057063e-001,5.83349433570523601e-002,-5.70476444434955710e-001,5.33393408407387692e-002,-1.36740892096571720e+000,6.40827133510175617e-002,-1.31734965289980011e+000,6.33483000785000083e-002,-7.87054531135954250e-001,5.60667591490474487e-002,-2.18320107867846502e-001,4.91849246940389145e-002
-1.32000000000000028e+001,-1.39150640671649484e+000,6.59402577914517118e-002,-9.56100916150697699e-001,5.96499510499610697e-002,-5.73424889444272168e-001,5.46188420913806816e-002,-1.36249989857395271e+000,6.55013106127657618e-002,-1.31173982572242664e+000,6.47401919279320115e-002,-7.83534533402994171e-001,5.73262394447913021e-002,-2.21083673911923739e-001,5.03626260523545380e-002
-1.31000000000000014e+001,-1.38701003770051301e+000,6.74063799077917469e-002,-9.52839979361568723e-001,6.09935621700954389e-002,-5.76291499919804551e-001,5.59279820831160013e-002,-1.35748961286079073e+000,6.69497502548392909e-002,-1.30602649358031897e+000,6.61610896616482425e-002,-7.79934103816687596e-001,5.86129271015142228e-002,-2.23790066430938239e-001,5.15678478323004646e-002
-1.30000000000000000e+001,-1.38241625563603066e+000,6.89035543894211816e-002,-9.49503298245172545e-001,6.23663503129729957e-002,-5.79073381033694545e-001,5.72673831172130221e-002,-1.35237621372683137e+000,6.84285947434890574e-002,-1.30020812182877599e+000,6.76115375296342247e-002,-7.76251445674535745e-001,5.99273598025928736e-002,-2.26436759416410283e-001,5.28011857984330563e-002
-1.28999999999999986e+001,-1.37772309985852104e+000,7.04323712393552237e-002,-9.46089140233979720e-001,6.37688983054307545e-002,-5.81767583026278956e-001,5.86376771905721128e-002,-1.34715782708627785e+000,6.99384145089798626e-002,-1.29428316328913695e+000,6.90920878145406814e-002,-7.72484724270269041e-001,6.12700835324678575e-002,-2.29021163818117657e-001,5.40632458571523311e-002
-1.27999999999999972e+001,-1.37292857637456578e+000,7.19934287377967802e-002,-9.42595734701329846e-001,6.52017982252441897e-002,-5.84371104007621156e-001,6.00395060211873499e-002,-1.34183255355311104e+000,7.14797879312407680e-002,-1.28825006126216124e+000,7.06033009209781071e-002,-7.68632066193529084e-001,6.26416525920742151e-002,-2.31540626482070522e-001,5.53546440759307146e-002
-1.27000000000000028e+001,-1.36803065754306985e+000,7.35873334280437857e-002,-9.39021272316388433e-001,6.66656514319818871e-002,-5.86880887201242984e-001,6.14735209908106039e-002,-1.33639846855195898e+000,7.30533013415597399e-002,-1.28210724742176296e+000,7.21457453831766404e-002,-7.64691558652444314e-001,6.40426296081331725e-002,-2.33992429090683629e-001,5.66760066927267173e-002
-1.26000000000000014e+001,-1.36302728176416821e+000,7.52147000953236333e-002,-9.35363905365795389e-001,6.81610686065823312e-002,-5.89293821311981603e-001,6.29403831174510930e-002,-1.33085362323727274e+000,7.46595490329766687e-002,-1.27585314282087126e+000,7.37199979180669374e-002,-7.60661248752249719e-001,6.54735855349801582e-002,-2.36373787106114008e-001,5.80279701149779281e-002
-1.25000000000000000e+001,-1.35791635317636405e+000,7.68761517382365034e-002,-9.31621744309939714e-001,6.96886697257144139e-002,-5.91606740410577814e-001,6.44407630107981522e-002,-1.32519604204773778e+000,7.62991332079716589e-002,-1.26948615800311160e+000,7.53266434618848901e-002,-7.56539142808678733e-001,6.69350996496554662e-002,-2.38681848718698575e-001,5.94111809075575578e-002
-1.23999999999999986e+001,-1.35269574136239257e+000,7.85723195324859180e-002,-9.27792861551449022e-001,7.12490841413024878e-002,-5.93816423060914644e-001,6.59753408047474288e-002,-1.31942372675471375e+000,7.79726640312821129e-002,-1.26300469278193361e+000,7.69662751979012238e-002,-7.52323205623396163e-001,6.84277595387966647e-002,-2.40913693801655171e-001,6.08262957690515679e-002
-1.22999999999999972e+001,-1.34736328106465209e+000,8.03038427865706561e-002,-9.23875285662065338e-001,7.28429505018755030e-002,-5.95919594534128905e-001,6.75448061243484332e-002,-1.31353465196359309e+000,7.96807595291062487e-002,-1.25640713855064945e+000,7.86394946260955408e-002,-7.48011359770888618e-001,6.99521610776242947e-002,-2.43066332874125379e-001,6.22739814957023671e-002
-1.22000000000000028e+001,-1.34191677191069481e+000,8.20713688891016174e-002,-9.19867004751926842e-001,7.44709168113788511e-002,-5.97912921169514888e-001,6.91498579202671770e-002,-1.30752676886733177e+000,8.14240456260637568e-002,-1.24969187367511125e+000,8.03469115067521056e-002,-7.43601484895370035e-001,7.15089084005964687e-002,-2.45136706074072563e-001,6.37549149323389935e-002
-1.21000000000000014e+001,-1.33635397814937917e+000,8.38755532474056570e-002,-9.15765963450736464e-001,7.61336403764041325e-002,-5.99793017280267904e-001,7.07912044823033604e-002,-1.30139800323204113e+000,8.32031560739450171e-002,-1.24285726987280931e+000,8.20891439971975778e-002,-7.39091416964850367e-001,7.30986138624274140e-002,-2.47121682142942944e-001,6.52697829096003934e-002
-1.20000000000000000e+001,-1.33067262839860589e+000,8.57170592170736906e-002,-9.11570062144845039e-001,7.78317877794791890e-002,-6.01556440877416776e-001,7.24695632683964863e-002,-1.29514625544536344e+000,8.50187324090472263e-002,-1.23590168884250318e+000,8.38668186117845771e-002,-7.34478947572913654e-001,7.47218979904589881e-002,-2.49018057424443384e-001,6.68192821667429188e-002
-1.18999999999999986e+001,-1.32487041540509409e+000,8.75965580221041151e-002,-9.07277157774172949e-001,7.95660348710951482e-002,-6.03199691737962951e-001,7.41856607498878606e-002,-1.28876940201692669e+000,8.68714239314150038e-002,-1.22882348083492765e+000,8.56805702081995246e-002,-7.29761823190273162e-001,7.63793894263161133e-002,-2.50822554879105653e-001,6.84041192593003444e-002
-1.17999999999999972e+001,-1.31894499581710534e+000,8.95147286652898805e-002,-9.02885062007053207e-001,8.13370667060842045e-002,-6.04719216214771649e-001,7.59402323551752190e-002,-1.28226529468021333e+000,8.87618876314337779e-002,-1.22162098899550031e+000,8.75310420823451896e-002,-7.24937744466361167e-001,7.80717248580260481e-002,-2.52531823117205789e-001,7.00250104508553378e-002
-1.17000000000000028e+001,-1.31289398997077456e+000,9.14722578284929561e-002,-8.98391540790127507e-001,8.31455774929825697e-002,-6.06111404840849133e-001,7.77340222806153225e-002,-1.27563176078670892e+000,9.06907881333836041e-002,-1.21429254763264538e+000,8.94188859450264495e-002,-7.20004365472947327e-001,7.97995489402498759e-002,-2.54142435452401116e-001,7.16826815881648760e-002
-1.16000000000000014e+001,-1.30671498169086320e+000,9.34698397624496025e-002,-8.93794312157192294e-001,8.49922704987515765e-002,-6.07372592307077852e-001,7.95677833231525078e-002,-1.26886660209685331e+000,9.26587975978212519e-002,-1.20683648229886842e+000,9.13447619280911560e-002,-7.14959293005858143e-001,8.15635142041279959e-002,-2.55650888978420809e-001,7.33778679588673738e-002
-1.15000000000000000e+001,-1.30040551810673222e+000,9.55081761657427392e-002,-8.89091048757357783e-001,8.68778580322957517e-002,-6.08499055681804180e-001,8.14422766632540984e-002,-1.26196759789891111e+000,9.46665957066654684e-002,-1.19925110830086545e+000,9.33093385525813890e-002,-7.09800085841759909e-001,8.33642809543892332e-002,-2.57053603671662856e-001,7.51113141309890930e-002
-1.13999999999999986e+001,-1.29396310948436266e+000,9.75879760525824591e-002,-8.84279373393415113e-001,8.88030612811470110e-002,-6.09487018070538511e-001,8.33582717302183696e-002,-1.25493250183461136e+000,9.67148695082131749e-002,-1.19153473413684274e+000,9.53132927962789811e-002,-7.04524254032252273e-001,8.52025171546629684e-002,-2.58346921522424111e-001,7.68837737734594240e-002
-1.12999999999999972e+001,-1.28738522907527297e+000,9.97099556090291078e-002,-8.79356861940134849e-001,9.07686102795370875e-002,-6.10332646495301390e-001,8.53165459455587083e-002,-1.24775904528698334e+000,9.88043133936680196e-002,-1.18368565954273741e+000,9.73573100451041729e-002,-6.99129258184250091e-001,8.70788982995128052e-002,-2.59527105697706872e-001,7.86960094568321389e-002
-1.12000000000000028e+001,-1.28066931298319986e+000,1.01874838037295967e-001,-8.74321038865195632e-001,9.27752437147111308e-002,-6.11032052682144666e-001,8.73178845005679882e-002,-1.24044493427163260e+000,1.00935628923281007e-001,-1.17570217620875184e+000,9.94420840953273988e-002,-6.93612508738752354e-001,8.89941072728226701e-002,-2.60590339738609345e-001,8.05487924334049588e-002
-1.11000000000000014e+001,-1.27381276004942734e+000,1.04083353387769473e-001,-8.69169379288715405e-001,9.48237088514392035e-002,-6.11581292758557993e-001,8.93630800942410985e-002,-1.23298785207184025e+000,1.03109524770325311e-001,-1.16758256743225175e+000,1.01568317127858521e-001,-6.87971365279745228e-001,9.09488341926006222e-002,-2.61532726795746129e-001,8.24429023959298846e-002
-1.10000000000000000e+001,-1.26681293175775522e+000,1.06336238378383977e-001,-8.63899307314552445e-001,9.69147613662455498e-002,-6.11976367815788791e-001,9.14529326685065147e-002,-1.22538545862933113e+000,1.05326716584488000e-001,-1.15932510854665161e+000,1.03736719694796253e-001,-6.82203135829535512e-001,9.29437762407492596e-002,-2.62350288905862428e-001,8.43791272140963639e-002
-1.08999999999999986e+001,-1.25966715215998626e+000,1.08634236200994799e-001,-8.58508195218606218e-001,9.90491651830205377e-002,-6.12213224560605340e-001,9.35882491262505223e-002,-1.21763539070250282e+000,1.07587926862471761e-001,-1.15092806723921370e+000,1.05948010699109307e-001,-6.76305076155712115e-001,9.49796374776927660e-002,-2.63038966313350997e-001,8.63582626479804522e-002
-1.07999999999999972e+001,-1.25237270782292320e+000,1.10978096314391692e-001,-8.52993363175540864e-001,1.01227692304721062e-001,-6.12287755051779570e-001,9.57698430096869391e-002,-1.20973526241029106e+000,1.09893884818545562e-001,-1.14238970305433263e+000,1.08202917349419447e-001,-6.70274389107031965e-001,9.70571286416454376e-002,-2.63594616840412854e-001,8.83811120376516712e-002
-1.07000000000000028e+001,-1.24492684779790608e+000,1.13368574223603247e-001,-8.47352077705572526e-001,1.03451122599061973e-001,-6.12195796507513990e-001,9.79985341574522995e-002,-1.20168266478645691e+000,1.12245326220670183e-001,-1.13370826695120641e+000,1.10502175108854628e-001,-6.64108223933631336e-001,9.91769669309533891e-002,-2.64013015309604526e-001,9.04484859681349423e-002
-1.06000000000000014e+001,-1.23732678361390569e+000,1.15806431245148278e-001,-8.41581552207484762e-001,1.05720243614844778e-001,-6.11933134346571705e-001,1.00275148412914294e-001,-1.19347516708881329e+000,1.14642993260616999e-001,-1.12488200358378343e+000,1.12846527707201716e-001,-6.57803675636294827e-001,1.01339875769839480e-001,-2.64289853023052856e-001,9.25612019089439853e-002
-1.05000000000000000e+001,-1.22956968929520016e+000,1.18292434257892182e-001,-8.35678945070599255e-001,1.08035850323669802e-001,-6.11495498544950777e-001,1.02600517160704952e-001,-1.18511031591282467e+000,1.17087634358050474e-001,-1.11590914754984816e+000,1.15236726994291105e-001,-6.51357784334480883e-001,1.03546584556730242e-001,-2.64420737302293318e-001,9.47200838274046553e-002
-1.03999999999999986e+001,-1.22165270140475712e+000,1.20827355439183284e-001,-8.29641360541737427e-001,1.10398744908925650e-001,-6.10878568283112600e-001,1.04975477027838160e-001,-1.17658563699723295e+000,1.19580004024302911e-001,-1.10678792697549611e+000,1.17673532973403994e-001,-6.44767534652107344e-001,1.05797828394527851e-001,-2.64401191093423193e-001,9.69259617750206082e-002
-1.02999999999999972e+001,-1.21357291911438026e+000,1.23411971985944821e-001,-8.23465846532929646e-001,1.12809736460702581e-001,-6.10077969702672362e-001,1.07400869404763011e-001,-1.16789863390310522e+000,1.22120862632707050e-001,-1.09751656088031702e+000,1.20157713667998101e-001,-6.38029855100738175e-001,1.08094347801689292e-001,-2.64226652641983861e-001,9.91796714461447015e-002
-1.02000000000000028e+001,-1.20532740430282992e+000,1.26047065820415805e-001,-8.17149395167431791e-001,1.15269640717969635e-001,-6.09089277492785186e-001,1.09877540030457466e-001,-1.15904678945027406e+000,1.24710976251489081e-001,-1.08809325981057015e+000,1.22690045065005915e-001,-6.31141617512982478e-001,1.10436888404743347e-001,-2.63892475242283098e-001,1.01482053708250808e-001
-1.01000000000000014e+001,-1.19691318168296235e+000,1.28733423280242371e-001,-8.10688941559075005e-001,1.17779279745775955e-001,-6.07908016202411972e-001,1.12406338549652096e-001,-1.15002756549400154e+000,1.27351116420777011e-001,-1.07851622618331255e+000,1.25271311044878875e-001,-6.24099636480895725e-001,1.12826200610550237e-001,-2.63393927066216449e-001,1.03833954103139392e-001
-1.00000000000000000e+001,-1.18832723895917880e+000,1.31471834792635411e-001,-8.04081364155797118e-001,1.20339481631973166e-001,-6.06529660242156154e-001,1.14988118013253926e-001,-1.14083840394852132e+000,1.30042059953568545e-001,-1.06878365329795955e+000,1.27902303266353767e-001,-6.16900668840255406e-001,1.15263039258688249e-001,-2.62726191076691151e-001,1.06236222318440973e-001
-9.89999999999999858e+000,-1.17956652701633402e+000,1.34263094532331456e-001,-7.97323482707334108e-001,1.22951080097555510e-001,-6.04949634686876792e-001,1.17623734373184297e-001,-1.13147672581526493e+000,1.32784588666654546e-001,-1.05889372499854773e+000,1.30583821059686578e-001,-6.09541413141975852e-001,1.17748163251837457e-001,-2.61884365030715216e-001,1.08689711628827582e-001
-9.79999999999999716e+000,-1.17062796014135273e+000,1.37108000063103003e-001,-7.90412059836047121e-001,1.25614914182776705e-001,-6.03163316772482361e-001,1.20314045971415151e-001,-1.12193993335902675e+000,1.35579489192991343e-001,-1.04884461589791478e+000,1.33316671328032266e-001,-6.02018509216511788e-001,1.20282335166310789e-001,-2.60863461577828915e-001,1.11195278306396764e-001
-9.70000000000000284e+000,-1.16150841627883494e+000,1.40007351962589649e-001,-7.83343798909674760e-001,1.28331827807891985e-001,-6.01166036677948767e-001,1.23059912985838515e-001,-1.11222540892294042e+000,1.38427552681918753e-001,-1.03863449060071922e+000,1.36101668410199217e-001,-5.94328537711533045e-001,1.22866320838997373e-001,-2.59658408459355172e-001,1.13753780999743079e-001
-9.60000000000000142e+000,-1.15220473732188644e+000,1.42961953430241234e-001,-7.76115344804090057e-001,1.31102669390614546e-001,-5.98953078480832346e-001,1.25862196855172748e-001,-1.10233051634796375e+000,1.41329574565868699e-001,-1.02826150325101473e+000,1.38939633942442020e-001,-5.86468019699340815e-001,1.25500888932669863e-001,-2.58264048814234926e-001,1.16366080081299381e-001
-9.50000000000000000e+000,-1.14271372943952443e+000,1.45972609878183862e-001,-7.68723282826938359e-001,1.33928291386366416e-001,-5.96519681217726472e-001,1.28721759681184045e-001,-1.09225260066504859e+000,1.44286354261417449e-001,-1.01772379688093650e+000,1.41831396703276491e-001,-5.78433416328438810e-001,1.28186810478464447e-001,-2.56675141597400014e-001,1.19033036962596289e-001
-9.39999999999999858e+000,-1.13303216344197466e+000,1.49040128504851682e-001,-7.61164138545648683e-001,1.36809549828721400e-001,-5.93861040126551387e-001,1.31639463610629504e-001,-1.08198898858128523e+000,1.47298694881860648e-001,-1.00701950279188779e+000,1.44777792447733811e-001,-5.70221128489405871e-001,1.30924858394107446e-001,-2.54886362116600651e-001,1.21755513377168278e-001
-9.29999999999999716e+000,-1.12315677518521539e+000,1.52165317851247983e-001,-7.53434378779644476e-001,1.39747303881690543e-001,-5.90972309058020784e-001,1.34616170228024190e-001,-1.07153698996454239e+000,1.50367402971909536e-001,-9.96146740779352058e-001,1.47779663758393909e-001,-5.61827496557691930e-001,1.33715806979160939e-001,-2.52892302694094795e-001,1.24534370630921792e-001
-9.20000000000000284e+000,-1.11308426601612531e+000,1.55348987339730876e-001,-7.45530408916472709e-001,1.42742415249631049e-001,-5.87848600326708493e-001,1.37652739846449323e-001,-1.06089389597317663e+000,1.53493288115484461e-001,-9.85103617073313842e-001,1.50837859808299335e-001,-5.53248800164212184e-001,1.36560431385380904e-001,-2.50687473459199950e-001,1.27370468819862082e-001
-9.10000000000000142e+000,-1.10281130325964583e+000,1.58591946795252653e-001,-7.37448576550344015e-001,1.45795747761917616e-001,-5.84484987129933131e-001,1.40750030849894570e-001,-1.05005698280982784e+000,1.56677162723417585e-001,-9.73888224208392828e-001,1.53953236173474561e-001,-5.44481258037039950e-001,1.39459507063011912e-001,-2.48266303278400713e-001,1.30264666015194486e-001
-9.00000000000000000e+000,-1.09233452074936821e+000,1.61895005949010906e-001,-7.29185167176723326e-001,1.48908166673467290e-001,-5.80876505323567827e-001,1.43908898993164280e-001,-1.03902350826922962e+000,1.59919841557173426e-001,-9.62498640372945857e-001,1.57126654615419747e-001,-5.35521027871677546e-001,1.42413809181269890e-001,-2.45623140829257736e-001,1.33217817415901801e-001
-8.89999999999999858e+000,-1.08165051940295776e+000,1.65258973924511166e-001,-7.20736408027191189e-001,1.52080538204074633e-001,-5.77018154670790651e-001,1.47130196660087975e-001,-1.02779071555075241e+000,1.63222141494859141e-001,-9.50932927773428638e-001,1.60358982813440409e-001,-5.26364206300339532e-001,1.45424112024847896e-001,-2.42752255824861152e-001,1.36230774469038585e-001
-8.79999999999999716e+000,-1.07075586784387955e+000,1.68684658706076657e-001,-7.12098465685011561e-001,1.55313728843488930e-001,-5.72904901236812591e-001,1.50414772135181174e-001,-1.01635583138644314e+000,1.66584881080895642e-001,-9.39189132309600438e-001,1.63651094127626573e-001,-5.17006828904689186e-001,1.48491188364376719e-001,-2.39647840395296186e-001,1.39304383958089972e-001
-8.70000000000000284e+000,-1.05964710307086829e+000,1.72172866589880291e-001,-7.03267447678649127e-001,1.58608604762046301e-001,-5.68531679366797604e-001,1.53763468839483775e-001,-1.00471606768723376e+000,1.70008880189045586e-001,-9.27265282223883602e-001,1.67003867308955556e-001,-5.07444870279325499e-001,1.51615808800691920e-001,-2.36304010632874650e-001,1.42439487059888598e-001
-8.60000000000000142e+000,-1.04832073117661118e+000,1.75724401617623149e-001,-6.94239401936102674e-001,1.61966031118848663e-001,-5.63893393513254182e-001,1.57177124538189217e-001,-9.92868621163254694e-001,1.73494959596248499e-001,-9.15159386638086048e-001,1.70418186186321208e-001,-4.97674244224445061e-001,1.54798741085366592e-001,-2.32714808307713739e-001,1.45636918370720791e-001
-8.50000000000000000e+000,-1.03677322811712358e+000,1.79340064993020992e-001,-6.85010318282669672e-001,1.65386871414766823e-001,-5.58984920168684951e-001,1.60656570528866727e-001,-9.80810674656375170e-001,1.77043940608270001e-001,-9.02869434087286926e-001,1.73894939333550491e-001,-4.87690803941291051e-001,1.58040749413005333e-001,-2.28874202760291467e-001,1.48897504902400529e-001
-8.39999999999999858e+000,-1.02500104053330432e+000,1.83020654481320544e-001,-6.75576127686884575e-001,1.68871986733891699e-001,-5.53801111940090074e-001,1.64202630888071077e-001,-9.68539396417183340e-001,1.80656644590020843e-001,-8.90393392423575847e-001,1.77435019771728930e-001,-4.77490342383173783e-001,1.61342593690471797e-001,-2.24776092977528208e-001,1.52222065049257005e-001
-8.29999999999999716e+000,-1.01300058662614134e+000,1.86766963792108248e-001,-6.65932704414137433e-001,1.72422235065190277e-001,-5.48336797536229881e-001,1.67816121548382879e-001,-9.56051941842017250e-001,1.84333892580168968e-001,-8.77729205197615769e-001,1.81039324510089861e-001,-4.67068592642288394e-001,1.64705028778839913e-001,-2.20414309858869117e-001,1.55611407527140033e-001
-8.20000000000000284e+000,-1.00076825708708039e+000,1.90579781945732885e-001,-6.56075864741170633e-001,1.76038470463167895e-001,-5.42586786711767743e-001,1.71497849539795855e-001,-9.43345452017617880e-001,1.88076504759617347e-001,-8.64874792051301355e-001,1.84708754224679472e-001,-4.56421228461811879e-001,1.68128803711288355e-001,-2.15782618678753479e-001,1.59066330285729501e-001
-8.10000000000000142e+000,-9.88300416084992861e-001,1.94459892623721403e-001,-6.46001369985907736e-001,1.79721542348081575e-001,-5.36545872216659170e-001,1.75248612104291102e-001,-9.30417055971940243e-001,1.91885300059357888e-001,-8.51828046184288645e-001,1.88444212796454957e-001,-4.45543864811548396e-001,1.71614660884795295e-001,-2.10874721751517669e-001,1.62587619395610561e-001
-8.00000000000000000e+000,-9.75593402311277558e-001,1.98408073503619303e-001,-6.35704925667319287e-001,1.83472294624967835e-001,-5.30208832540171926e-001,1.79069195822844751e-001,-9.17263869424226108e-001,1.95761095605288205e-001,-8.38586832411835736e-001,1.92246606846359969e-001,-4.34432058612041594e-001,1.75163335229067602e-001,-2.05684261304856619e-001,1.66176047911771096e-001
-7.89999999999999858e+000,-9.62643530084521970e-001,2.02425095578759900e-001,-6.25182184273702646e-001,1.87291564920585296e-001,-5.23570435521125255e-001,1.82960375763386862e-001,-9.03882996468269084e-001,1.99704706274108856e-001,-8.25148985696444903e-001,1.96116845264585837e-001,-4.23081309516794235e-001,1.78775553349555361e-001,-2.00204822567389584e-001,1.69832374715370632e-001
-7.79999999999999716e+000,-9.49447090516160941e-001,2.06511722463517622e-001,-6.14428745091486483e-001,1.91180183671806336e-001,-5.16625441341020064e-001,1.86922914592241529e-001,-8.90271528688842295e-001,2.03716944120647003e-001,-8.11512308902918811e-001,2.00055838678414366e-001,-4.11487060849532682e-001,1.82452032648737661e-001,-1.94429937075794257e-001,1.73557343335830255e-001
-7.70000000000000284e+000,-9.36000352738595609e-001,2.10668709684677241e-001,-6.03440156723731747e-001,1.95138973300036822e-001,-5.09368606284838599e-001,1.90957561707137291e-001,-8.76426546293675557e-001,2.07798617879335179e-001,-7.97674570931890869e-001,2.04064498907027048e-001,-3.99644700633430716e-001,1.86193480423739344e-001,-1.88353086206555886e-001,1.77351680755502256e-001
-7.60000000000000142e+000,-9.22299565197131521e-001,2.14896803959614746e-001,-5.92211917776898744e-001,1.99168747281230685e-001,-5.01794686066496354e-001,1.95065052343910805e-001,-8.62345117638912306e-001,2.11950532376079082e-001,-7.83633504303748119e-001,2.08143738360140107e-001,-3.87549562756770882e-001,1.90000592942700552e-001,-1.81967704936818464e-001,1.81216096199382393e-001
-7.50000000000000000e+000,-9.08340957007155225e-001,2.19196742462055366e-001,-5.80739479316545015e-001,2.03270309268318572e-001,-4.93898440157808594e-001,1.99246106721393756e-001,-8.48024300064138536e-001,2.16173487984933521e-001,-7.69386803365486927e-001,2.12294469433054633e-001,-3.75196928264615259e-001,1.93874054500263765e-001,-1.75267185838539064e-001,1.85151279912540462e-001
-7.39999999999999858e+000,-8.94120739377822105e-001,2.23569252076252972e-001,-5.69018246047817478e-001,2.07444452132371504e-001,-4.85674635261620580e-001,2.03501429145584778e-001,-8.33461139405100582e-001,2.20468280004725292e-001,-7.54932121426477032e-001,2.16517603816659188e-001,-3.62582026790441603e-001,1.97814536453687823e-001,-1.68244883309519366e-001,1.89157901928167976e-001
-7.29999999999999716e+000,-8.79635107103554859e-001,2.28015048640502122e-001,-5.57043579236647268e-001,2.11691957061256542e-001,-4.77118049376074715e-001,2.07831707138151467e-001,-8.18652670952239703e-001,2.24835698089758562e-001,-7.40267068338977374e-001,2.20814051790975574e-001,-3.49700038116452561e-001,2.01822696240118921e-001,-1.60894118044129009e-001,1.93236610829335020e-001
-7.20000000000000284e+000,-8.64880240124620947e-001,2.32534836180978588e-001,-5.44810798145307196e-001,2.16013592567520174e-001,-4.68223476731051136e-001,2.12237610608741578e-001,-8.03595918769125284e-001,2.29276525581730617e-001,-7.25389208394116025e-001,2.25184721497219797e-001,-3.36546093895058185e-001,2.05899176377658533e-001,-1.53208181746117056e-001,1.97388032507780115e-001
-7.10000000000000142e+000,-8.49852305157898336e-001,2.37129306136977219e-001,-5.32315182810702225e-001,2.20410113539281749e-001,-4.58985731823394971e-001,2.16719790990754779e-001,-7.88287896136278476e-001,2.33791538880020466e-001,-7.10296057380020329e-001,2.29630518128336902e-001,-3.23115279516606790e-001,2.10044603450930040e-001,-1.45180342084920255e-001,2.01612768923253333e-001
-7.00000000000000000e+000,-8.34547457398994830e-001,2.41799136578695451e-001,-5.19551976486314793e-001,2.24882260257149635e-001,-4.49399653879715366e-001,2.21278880403893874e-001,-7.72725605393578263e-001,2.38381506763537532e-001,-6.94985079708006381e-001,2.34152343079509162e-001,-3.09402636128711883e-001,2.14259587082853170e-001,-1.36803847896083575e-001,2.05911396867131891e-001
-6.89999999999999858e+000,-8.18961842296647369e-001,2.46544991418796017e-001,-5.06516388870941192e-001,2.29430757434871291e-001,-4.39460112082621812e-001,2.25915490866164248e-001,-7.56906038317979757e-001,2.43047189723302637e-001,-6.79453686021217251e-001,2.38751093080374455e-001,-2.95403162820582210e-001,2.18544718894918805e-001,-1.28071934625577200e-001,2.10284466734237008e-001
-6.79999999999999716e+000,-8.03091597400472423e-001,2.51367519619062285e-001,-4.93203598351556138e-001,2.34056313194817900e-001,-4.29162010369374514e-001,2.30630213500100156e-001,-7.40826175368417772e-001,2.47789339214542048e-001,-6.63699230180673894e-001,2.43427659249090933e-001,-2.81111818978950545e-001,2.22900571458133523e-001,-1.18977830016680386e-001,2.14732501306950568e-001
-6.70000000000000284e+000,-7.86932854282776262e-001,2.56267354393536984e-001,-4.79608756028468086e-001,2.38759618124155137e-001,-4.18500292522665518e-001,2.35423617771531868e-001,-7.24482986392627204e-001,2.52608696970504809e-001,-6.47719006437785794e-001,2.48182926108318380e-001,-2.66523526811669242e-001,2.27327697236452214e-001,-1.09514760037116687e-001,2.19255994555913020e-001
-6.60000000000000142e+000,-7.70481740535196025e-001,2.61245112409625224e-001,-4.65726988086566429e-001,2.43541344233582091e-001,-4.07469947399029309e-001,2.40296250757161767e-001,-7.07873429459336734e-001,2.57505994191393306e-001,-6.31510246395196262e-001,2.53017770539729181e-001,-2.51633174041674401e-001,2.31826627524986201e-001,-9.96759550427466223e-002,2.23855410461734794e-001
-6.50000000000000000e+000,-7.53734381840824419e-001,2.66301392988717522e-001,-4.51553400356949908e-001,2.48402144027141780e-001,-3.96066014279249146e-001,2.45248636443865964e-001,-6.90994451612227500e-001,2.62481950823062027e-001,-6.15070116106305242e-001,2.57933060694579108e-001,-2.36435616791781378e-001,2.36397871386402808e-001,-8.94546561732969536e-002,2.28531181862306559e-001
-6.39999999999999858e+000,-7.36686904122227482e-001,2.71436777307978883e-001,-4.37083081451874911e-001,2.53342649490584382e-001,-3.84283588340329274e-001,2.50281275063531705e-001,-6.73842987997558041e-001,2.67537274722133622e-001,-5.98395713030137166e-001,2.62929654842616545e-001,-2.20925682643745347e-001,2.41041914587216050e-001,-7.88441219737094912e-002,2.33283709330402628e-001
-6.29999999999999716e+000,-7.19335435765714237e-001,2.76651827605020273e-001,-4.22311107101015715e-001,2.58363471145020229e-001,-3.72117826194851453e-001,2.55394642464196631e-001,-6.56415961864226460e-001,2.72672660851259963e-001,-5.81484063002237761e-001,2.68008400166405591e-001,-2.05098173889372681e-001,2.45759218537619617e-001,-6.78376352337544120e-002,2.38113360086379650e-001
-6.20000000000000284e+000,-7.01676109922011015e-001,2.81947086387254908e-001,-4.07232543989282547e-001,2.63465197074105761e-001,-3.59563951903447254e-001,2.60589189545475053e-001,-6.38710283907904852e-001,2.77888790413771458e-001,-5.64332117499135144e-001,2.73170131516934145e-001,-1.88947870962907771e-001,2.50550219237186178e-001,-5.64285100367865056e-002,2.43020466950843450e-001
-6.10000000000000142e+000,-6.83705066883390167e-001,2.87323075647821446e-001,-3.91842454583134270e-001,2.68648392014602111e-001,-3.46617262310259022e-001,2.65865341695053825e-001,-6.20722852280069404e-001,2.83186330008303511e-001,-5.46936750338067768e-001,2.78415670076247235e-001,-1.72469536074276064e-001,2.55415326230613693e-001,-4.46100990070688042e-002,2.48005327342205706e-001
-6.00000000000000000e+000,-6.65418456536959191e-001,2.92780296090014380e-001,-3.76135901142391482e-001,2.73913596406884396e-001,-3.33273133134203370e-001,2.71223498313301503e-001,-6.02450551597769390e-001,2.88565930698405415e-001,-5.29294754993069105e-001,2.83745821997807290e-001,-1.55657917021366998e-001,2.60354921575552067e-001,-3.23758007433792017e-002,2.53068202324056524e-001
-5.89999999999999858e+000,-6.46812440893863361e-001,2.98319226362262602e-001,-3.60107951195775655e-001,2.79261325547264239e-001,-3.19527024598866838e-001,2.76664032358289624e-001,-5.83890253152309135e-001,2.94028227137274278e-001,-5.11402841536922281e-001,2.89161376962183914e-001,-1.38507751210539709e-001,2.65369358827644897e-001,-1.97190674249902997e-002,2.58209315707278841e-001
-5.79999999999999716e+000,-6.27883196693633572e-001,3.03940322305731148e-001,-3.43753681709881853e-001,2.84692068675471255e-001,-3.05374487511407722e-001,2.82187289969821897e-001,-5.65038813620869718e-001,2.99573836572087027e-001,-4.93257634051773586e-001,2.94663106700351118e-001,-1.21013769850851105e-001,2.70458962044379803e-001,-6.63341257423955000e-003,2.63428853211752412e-001
-5.70000000000000284e+000,-6.08626918082966206e-001,3.09644016216710893e-001,-3.27068185042529436e-001,2.90206288195030693e-001,-2.90811169071592879e-001,2.87793590132308985e-001,-5.45893075281272289e-001,3.05203357925426078e-001,-4.74855667942431836e-001,3.00251763447961117e-001,-1.03170702352372246e-001,2.75624024813312218e-001,6.88758104172393359e-003,2.68726961692419886e-001
-5.60000000000000142e+000,-5.89039819367751960e-001,3.15430716126007205e-001,-3.10046573356665967e-001,2.95804418818607084e-001,-2.75832818585607598e-001,2.93483224389454955e-001,-5.26449864637903886e-001,3.10917370745938504e-001,-4.56193387291135899e-001,3.05928078337966314e-001,-8.49732809080432361e-002,2.80864809307391883e-001,2.08502533894936448e-002,2.74103748434337602e-001
-5.50000000000000000e+000,-5.69118137837047122e-001,3.21300805097587461e-001,-2.92683985098371124e-001,3.01486866877521686e-001,-2.60435293299610571e-001,2.99256456628237411e-001,-5.06705992722004339e-001,3.16716434251636869e-001,-4.37267142571583278e-001,3.11692759753241733e-001,-6.64162452540226766e-002,2.86181545371100798e-001,3.52608590493872498e-002,2.79559280521159914e-001
-5.39999999999999858e+000,-5.48858136657296214e-001,3.27254640548807652e-001,-2.74975589621003103e-001,3.07254009540054440e-001,-2.44614564262006340e-001,3.05113522930475112e-001,-4.86658253573605926e-001,3.22601086221951050e-001,-4.18073188602260615e-001,3.17546491632342720e-001,-4.74943476203444348e-002,2.91574429642375066e-001,5.01255590199853884e-002,2.85093584281284507e-001
-5.29999999999999716e+000,-5.28256107834906175e-001,3.33292553594563168e-001,-2.56916593676891125e-001,3.13106194192855014e-001,-2.28366721652516702e-001,3.11054631455622843e-001,-4.66303424338633477e-001,3.28571841981175838e-001,-3.98607682394038321e-001,3.23489931703680567e-001,-2.82023578440018241e-002,2.97043624712823751e-001,6.54504124722041780e-002,2.90706644815606374e-001
-5.20000000000000284e+000,-5.07308375244822862e-001,3.39414848417741999e-001,-2.38502247145027546e-001,3.19043737812839456e-001,-2.11687980493143080e-001,3.17079962420070638e-001,-4.45638264499610415e-001,3.34629193297534933e-001,-3.78866681693856400e-001,3.29523709706772250e-001,-8.53506866116759966e-003,3.02589258331747546e-001,8.12413684796391422e-002,2.96398405610515447e-001
-5.10000000000000142e+000,-4.86011297722591884e-001,3.45621801668392514e-001,-2.19727848780525647e-001,3.25066926384631749e-001,-1.94574685612113996e-001,3.23189668096130367e-001,-4.24659515089795825e-001,3.40773607256324551e-001,-3.58846143303075849e-001,3.35648425535068240e-001,1.15126988547622489e-002,3.08211422656226364e-001,9.75042577537923449e-002,3.02168768239408081e-001
-5.00000000000000000e+000,-4.64361272216905263e-001,3.51913661894009355e-001,-2.00588752487927735e-001,3.31176014405443864e-001,-1.77023316916468332e-001,3.29383872906891195e-001,-4.03363898344183625e-001,3.47005525143222471e-001,-3.38541922153842378e-001,3.41864647374710451e-001,3.19460897002068478e-002,3.13910173552391203e-001,1.14244784414443856e-001,3.08017592155557574e-001
-4.89999999999999858e+000,-4.42354736999250875e-001,3.58290649003363049e-001,-1.81080373477795042e-001,3.37371224436335382e-001,-1.59030494333547878e-001,3.35662673573902337e-001,-3.81748117182369562e-001,3.53325361293054696e-001,-3.17949770695262757e-001,3.48172909810178677e-001,5.27702092117667831e-002,3.19685529951221348e-001,1.31468517827135756e-001,3.13944694578743522e-001
-4.79999999999999716e+000,-4.19988174927038216e-001,3.64752953766278754e-001,-1.61198194607384160e-001,3.43652746726192726e-001,-1.40592982128980637e-001,3.42026139294626885e-001,-3.59808854948947321e-001,3.59733501937806732e-001,-2.97065338281571556e-001,3.54573711874467845e-001,7.39901172163071053e-002,3.25537473262253518e-001,1.49180884541102898e-001,3.19949850477521669e-001
-4.70000000000000284e+000,-3.97258116755995871e-001,3.71300737351747567e-001,-1.40937772348244117e-001,3.50020738869131653e-001,-1.21707693609086398e-001,3.48474312027284183e-001,-3.37542774773699428e-001,3.66230304003038798e-001,-2.75884171640323750e-001,3.61067515133253858e-001,9.56108220714515511e-002,3.31465946848959137e-001,1.67387160362436838e-001,3.26032792648474956e-001
-4.60000000000000142e+000,-3.74161144497318965e-001,3.77934130906727395e-001,-1.20294743264380166e-001,3.56475325567805035e-001,-1.02371694517924716e-001,3.55007206751932092e-001,-3.14946519581787321e-001,3.72816093937494708e-001,-2.54401714915331922e-001,3.67654741686988418e-001,1.17637274610509657e-001,3.37470855569259931e-001,1.86092462598478114e-001,3.32193211893192453e-001
-4.50000000000000000e+000,-3.50693894814581242e-001,3.84653235177928321e-001,-9.92648303578063107e-002,3.63016598457923667e-001,-8.25822074195672329e-002,3.61624811887642394e-001,-2.92016712079066210e-001,3.79491166524180912e-001,-2.32613311369157749e-001,3.74335772266518374e-001,1.40074362011614717e-001,3.43552065384102934e-001,2.05301742510224372e-001,3.38430757293103734e-001
-4.39999999999999858e+000,-3.26853062454961929e-001,3.91458120178833580e-001,-7.78438490700725794e-002,3.69644615978523605e-001,-6.23366142784629318e-002,3.68327089642518590e-001,-2.68749954586406048e-001,3.86255783662022179e-001,-2.10514204403971839e-001,3.81110944235321103e-001,1.62926901617513664e-001,3.49709403036337629e-001,2.25019778010398852e-001,3.44745036581651065e-001
-4.29999999999999716e+000,-3.02635403708895190e-001,3.98348824904111443e-001,-5.60277134599393989e-002,3.76359403333206499e-001,-4.16324596532202662e-002,3.75113976488283818e-001,-2.45142829288605313e-001,3.93110173168231825e-001,-1.88099539999260656e-001,3.87980549679540099e-001,1.86199634709576678e-001,3.55942655803730190e-001,2.45251166645299890e-001,3.51135616612586410e-001
-4.20000000000000284e+000,-2.78037739891755731e-001,4.05325357093490934e-001,-3.38124422898804511e-002,3.83160952524447707e-001,-2.04674532975737122e-002,3.81985383662180489e-001,-2.21191898677544074e-001,4.00054527586334974e-001,-1.65364369645374154e-001,3.94944833519060179e-001,2.09897220276210383e-001,3.62251571326885458e-001,2.66000318898461430e-001,3.57602023922512058e-001
-4.10000000000000142e+000,-2.53056960840680745e-001,4.12387693047058357e-001,-1.11941652262217417e-002,3.90049222482163671e-001,1.16052818317857742e-003,3.88941197660267690e-001,-1.96893706376335853e-001,4.07089003020381757e-001,-1.42303653456782087e-001,4.02003991617863710e-001,2.34024228789858846e-001,3.68635857514591658e-001,2.87271451854223869e-001,3.64143745385065887e-001
-4.00000000000000000e+000,-2.27690028419224255e-001,4.19535777493803108e-001,1.18308717212656234e-002,3.97024139211648919e-001,2.32534394757628604e-002,3.95981280817673031e-001,-1.72244777725712339e-001,4.14213717941654069e-001,-1.18912264558293845e-001,4.09158169000953587e-001,2.58585136006442617e-001,3.75095182528930038e-001,3.09068583258465424e-001,3.70760228953459448e-001
-3.89999999999999858e+000,-2.01933980021884452e-001,4.26769523515103000e-001,3.52663004041193773e-002,4.04085596059875263e-001,4.58130657383657436e-002,4.03105471864874332e-001,-1.47241621014926327e-001,4.21428752051898003e-001,-9.51849936184610002e-002,4.16407458087227234e-001,2.83584316842224737e-001,3.81629174848691854e-001,3.31395526012956410e-001,3.77450884487393112e-001
-3.79999999999999716e+000,-1.75785932070194217e-001,4.34088812524667189e-001,5.91156250724331755e-002,4.11233454042511104e-001,6.88410218565778109e-002,4.10313586540098418e-001,-1.21880728955801931e-001,4.28734145172152692e-001,-7.11165545713843272e-002,4.23751897044795767e-001,3.09026039319300949e-001,3.88237423414607985e-001,3.54255883138152150e-001,3.84215084659708217e-001
-3.70000000000000284e+000,-1.49243083491409578e-001,4.41493494306273493e-001,8.33822171700902004e-002,4.18467542238509793e-001,9.23387523777625674e-002,4.17605418200063250e-001,-9.61585804282822920e-002,4.36129896164369590e-001,-4.67015908031660487e-002,4.31191468214512375e-001,3.34914458634186119e-001,3.94919477854168255e-001,3.77653043237511810e-001,3.91052165937496421e-001
-3.60000000000000142e+000,-1.22302719170437335e-001,4.48983387110446053e-001,1.08069310330766832e-001,4.25787658258190538e-001,1.16307531825897037e-001,4.24980738451061546e-001,-7.00716426141401172e-002,4.43615961902617650e-001,-2.19346823216977072e-002,4.38726096663809129e-001,3.61253611353852477e-001,4.01674848787674010e-001,4.01590176493849427e-001,3.97961429631828456e-001
-3.50000000000000000e+000,-9.49622133651049083e-002,4.56558277810984514e-001,1.33179995884156632e-001,4.33193568754733915e-001,1.40748465821684654e-001,4.32439297754063201e-001,-4.36163732282048855e-002,4.51192256270174008e-001,3.18964670494681357e-003,4.46355648824140250e-001,3.88047409783182751e-001,4.08503008213243257e-001,4.26070231225453622e-001,4.04942143009711708e-001
-3.39999999999999858e+000,-6.72190330742945541e-002,4.64217922122032167e-001,1.58717218057339515e-001,4.40685010058702753e-001,1.65662492086873669e-001,4.39980826087710719e-001,-1.67892238052145260e-002,4.58858649286929987e-001,2.86769189034115080e-002,4.54079931340604759e-001,4.15299636526387683e-001,4.15403389969858150e-001,4.51095931026113117e-001,4.11993540461479124e-001
-3.29999999999999716e+000,-3.90707413481741206e-002,4.71962044876111486e-001,1.84683770396876668e-001,4.48261688784610923e-001,1.91050382764387905e-001,4.47605033523020168e-001,1.04133575117844046e-002,4.66614966215390892e-001,5.45326948396769318e-002,4.61898689977558119e-001,4.43013939255177291e-001,4.22375390278014795e-001,4.76669772509276779e-001,4.19114824716425804e-001
-3.20000000000000284e+000,-1.05150005291445581e-002,4.79790340363279111e-001,2.11082291539337330e-001,4.55923282593848622e-001,2.16912746261312073e-001,4.55311610881346640e-001,3.79949218697839264e-002,4.74460986839461141e-001,8.07625623179331065e-002,4.69811608804036274e-001,4.71193825725029658e-001,4.29418368354370250e-001,5.02794023671949475e-001,4.26305168099275267e-001
-3.10000000000000142e+000,1.84504245882513018e-002,4.87702472731271486e-001,2.37915262047082798e-001,4.63669440941057776e-001,2.43250030390552485e-001,4.63100230291588977e-001,6.59590156922718052e-002,4.82396444779538802e-001,1.07372125819412467e-001,4.77818309470394054e-001,4.99842659053434168e-001,4.36531647098804987e-001,5.29470722888950807e-001,4.33563713819911933e-001
-3.00000000000000000e+000,4.78276636904615415e-002,4.95698076446205393e-001,2.65185001396502695e-001,4.71499785892036227e-001,2.70062525278748744e-001,4.70970545795802220e-001,9.43091760874019691e-002,4.90421026921001646e-001,1.34366994539692808e-001,4.85918350753745454e-001,5.28963653281781632e-001,4.43714513851097836e-001,5.56701678542302236e-001,4.40889577288819445e-001
-2.89999999999999858e+000,7.76187379836730251e-002,5.03776756813089088e-001,2.92893665215083754e-001,4.79413913002518566e-001,2.97350367085133627e-001,4.78922193889924852e-001,1.23048925677902155e-001,4.98534372966621842e-001,1.61752770069395702e-001,4.94111228278782955e-001,5.58559869237251316e-001,4.50966221214468777e-001,5.84488469284642598e-001,4.48281847450799187e-001
-2.79999999999999716e+000,1.07825557350791801e-001,5.11938090555065450e-001,3.21043243045462390e-001,4.87411392225164164e-001,3.25113541847567245e-001,4.86954794064719643e-001,1.52181766983106925e-001,5.06736075108555672e-001,1.89535033214225823e-001,5.02396374484625818e-001,5.88634210712528194e-001,4.58285987942592898e-001,6.12832444928718800e-001,4.55739588129831952e-001
-2.70000000000000284e+000,1.38449917639602571e-001,5.20181626449982004e-001,3.49635556496072475e-001,4.95491768855490955e-001,3.53351889714839107e-001,4.95067949314307754e-001,1.81711176402147512e-001,5.15025677823558237e-001,2.17719330159751756e-001,5.10773158832912300e-001,6.19189420974251448e-001,4.65672999886948824e-001,6.41734727948041872e-001,4.63261839378403317e-001
-2.60000000000000142e+000,1.69493498095177220e-001,5.28506886022540256e-001,3.78672257616096353e-001,5.03654564531770932e-001,3.82065109472184083e-001,5.03261246616464764e-001,2.11640597496512761e-001,5.23402677836846797e-001,2.46311158112192174e-001,5.19240888258484024e-001,6.50228079606192111e-001,4.73126411001483449e-001,6.71196215566334686e-001,4.70847618825240455e-001
-2.50000000000000000e+000,2.00957858949588175e-001,5.36913364289924755e-001,4.08154827955402588e-001,5.11899278232628374e-001,4.11252763219032591e-001,5.11534257395652725e-001,2.41973434096958595e-001,5.31866524203678193e-001,2.75315950229047424e-001,5.27798807900819567e-001,6.81752599687825533e-001,4.80645344401796959e-001,7.01217582405585738e-001,4.78495923016196312e-001
-2.39999999999999858e+000,2.32844439182075646e-001,5.45400530558482921e-001,4.38084577746802317e-001,5.20225387331423317e-001,4.40914281345187842e-001,5.19886537947399141e-001,2.72713042666071548e-001,5.40416618585921160e-001,3.04739060267328998e-001,5.36446102081746812e-001,7.13765225309800133e-001,4.88228893475702308e-001,7.31799283654549715e-001,4.86205728744019017e-001
-2.29999999999999716e+000,2.65154554462517567e-001,5.53967829268673828e-001,4.68462645424872370e-001,5.28632348680169395e-001,4.71048967480198755e-001,5.28317629857574689e-001,3.03862724241319881e-001,5.49052315697008186e-001,3.34585746610152501e-001,5.45181895584604392e-001,7.46268029413711176e-001,4.95876123043305861e-001,7.62941558711336842e-001,4.93975994363877902e-001
-2.20000000000000284e+000,2.97889395291009329e-001,5.62614680885163643e-001,4.99289997808724184e-001,5.37119599678265391e-001,5.01656003601417932e-001,5.36827060391928068e-001,3.35425716157020659e-001,5.57772923900038409e-001,3.64861156021281996e-001,5.54005255207677516e-001,7.79262911948652714e-001,5.03586070564092103e-001,7.94644435245558167e-001,5.01805661092855404e-001
-2.10000000000000142e+000,3.31050025345891452e-001,5.71340482828633478e-001,5.30567430409758956e-001,5.45686559384748415e-001,5.32734455188025535e-001,5.45414342865746526e-001,3.67405183212684339e-001,5.66577706010002569e-001,3.95570307297664403e-001,5.62915191582413321e-001,8.12751598314832790e-001,5.11357747390960404e-001,8.26907733617299634e-001,5.09693654293117526e-001
-2.00000000000000000e+000,3.64637380052197813e-001,5.80144610445524123e-001,5.62295567961583753e-001,5.54332629659728182e-001,5.64283276194930128e-001,5.54078977019655694e-001,3.99804208404656691e-001,5.75465880297000520e-001,4.26718074423964921e-001,5.71910661318532521e-001,8.46735638077276143e-001,5.19190140069793804e-001,8.59731071582258810e-001,5.17638884740100447e-001
-1.89999999999999858e+000,3.98652265381937099e-001,5.89026418011674546e-001,5.94474865479988956e-001,5.63057196291669948e-001,5.96301314020244000e-001,5.62820449379399568e-001,4.32625783487190496e-001,5.84436621665529010e-001,4.58309169987757503e-001,5.80990569390122724e-001,8.81216403909653501e-001,5.27082211685976132e-001,8.93113869204757549e-001,5.25640249878865928e-001
-1.79999999999999716e+000,4.33095356897027717e-001,5.97985239765490784e-001,6.27105609426635180e-001,5.71859630158670473e-001,6.28787314390303997e-001,5.71638233607534962e-001,4.65872799237722734e-001,5.93489063034028597e-001,4.90348128555079921e-001,5.90153771807819361e-001,9.16195090730334449e-001,5.35032903259345938e-001,9.27055353893235345e-001,5.33696635073641401e-001
-1.70000000000000284e+000,4.67967199044854620e-001,6.07020390966051981e-001,6.60187919260815548e-001,5.80739288383490537e-001,6.61739925835826526e-001,5.80531790889702082e-001,4.99548035501895527e-001,6.02622296913094102e-001,5.22839290058040973e-001,5.99399078578250366e-001,9.51672714981687484e-001,5.43041135190838742e-001,9.61554565466198774e-001,5.41806914857578037e-001
-1.60000000000000142e+000,5.03268204715682899e-001,6.16131168971310483e-001,6.93721748996892984e-001,5.89695515527838499e-001,6.95157704061114767e-001,5.89500570318272965e-001,5.33654151000072297e-001,6.11835377192669450e-001,5.55786783649626415e-001,6.08725256894134148e-001,9.87650114006196844e-001,5.51105808764286942e-001,9.96610361151032187e-001,5.49969954191789401e-001
-1.50000000000000000e+000,5.38998655070113575e-001,6.25316854331323890e-001,7.27706889186182426e-001,5.98727644767039990e-001,7.29039115964127404e-001,5.98544009306311464e-001,5.68193673261738752e-001,6.21127321093768447e-001,5.89194511844617796e-001,6.18131034580667427e-001,1.02412794544916874e+000,5.59225807710426737e-001,1.03222142041315124e+000,5.58184609744803661e-001
-1.39999999999999858e+000,5.75158699643713689e-001,6.34576711891321255e-001,7.62142968832280943e-001,6.07834999106514173e-001,7.63382543179345952e-001,6.07661534052961194e-001,6.03168988310754717e-001,6.30497111341821626e-001,6.23066135067111837e-001,6.27615103782801054e-001,1.06110668663065200e+000,5.67399999839434677e-001,1.06838624950945915e+000,5.66449731205628804e-001
-1.29999999999999716e+000,6.11748356734847398e-001,6.43909991899216272e-001,7.97029457652628448e-001,6.17016892581085497e-001,7.98186285525250394e-001,6.16852560011253992e-001,6.38582330696352729e-001,6.39943698481791223e-001,6.57405057172462115e-001,6.37176124809639699e-001,1.09858663381368959e+000,5.75627238751092674e-001,1.10510318565761345e+000,5.74764162645609811e-001
-1.20000000000000284e+000,6.48767514080293539e-001,6.53315931112128045e-001,8.32365668178841389e-001,6.26272631503837385e-001,8.33448563635638351e-001,6.26116492462015506e-001,6.74435773409273409e-001,6.49466003402525027e-001,6.92214411262365603e-001,6.46812730227531274e-001,1.13656790129506158e+000,5.83906365632857693e-001,1.14237040071171858e+000,5.83126743946147608e-001
-1.10000000000000142e+000,6.86215929822047599e-001,6.62793753896384841e-001,8.68150758148562129e-001,6.35601515699200093e-001,8.69167521472184568e-001,6.35452727102480130e-001,7.10731218263656706e-001,6.59062919987552842e-001,7.27497046728685870e-001,6.56523529060258904e-001,1.17505042023738371e+000,5.92236211158170489e-001,1.18018590423572833e+000,5.91536312311086276e-001
-1.00000000000000000e+000,7.24093233766943012e-001,6.72342673315495798e-001,9.04383732836007592e-001,6.45002839766785296e-001,9.05341228169956214e-001,6.44860650731459817e-001,7.47470386549726307e-001,6.68733317918406733e-001,7.63255517096072644e-001,6.66307111146786868e-001,1.21403393716765517e+000,6.00615597497677123e-001,1.21854754586816849e+000,5.99991703884075411e-001
-8.99999999999998579e-001,7.62398928939366005e-001,6.81961892200621644e-001,9.41063447319003821e-001,6.54475894375670109e-001,9.41967679472151875e-001,6.54339642001351418e-001,7.84654809972952005e-001,6.78476045626708713e-001,7.99492069011722650e-001,6.76162051592669178e-001,1.25351801205616242e+000,6.09043340458787053e-001,1.25745301687615774e+000,6.08491755492485242e-001
-7.99999999999997158e-001,8.01132393425461942e-001,6.91650604198161600e-001,9.78188608940604665e-001,6.64019967549040135e-001,9.79044798686883544e-001,6.63889072252465740e-001,8.22285822383759246e-001,6.88289933313178226e-001,8.36208632436984844e-001,6.86086915290428534e-001,1.29350201589923852e+000,6.17518251768947812e-001,1.29689985080268988e+000,6.17035306540373529e-001
-7.00000000000002842e-001,8.40292882505446981e-001,7.01407994789245537e-001,1.01575777959417568e+000,6.73634345992151440e-001,1.01657043719628115e+000,6.73508306431434445e-001,8.60364551895919982e-001,6.98173796087816045e-001,8.73406812165583801e-001,6.96080261471079709e-001,1.33398512772552591e+000,6.26039141519822318e-001,1.33688542311955194e+000,6.25621201073551347e-001
-6.00000000000001421e-001,8.79879531068933129e-001,7.11233242276108513e-001,1.05376937798151427e+000,6.83318316441164031e-001,1.05454237445591748e+000,6.83196704109631847e-001,8.98891913732917658e-001,7.08126437171448408e-001,9.11087880686664242e-001,7.06140648263088089e-001,1.37496633095406162e+000,6.34604820789603674e-001,1.37740694980839407e+000,6.34248290039938545e-001
-5.00000000000000000e-001,9.19891356306066221e-001,7.21125518730594495e-001,1.09222168194206426e+000,6.93071167015972378e-001,1.09295831759318407e+000,6.92953620591600927e-001,9.37868603943820212e-001,7.18146651124828894e-001,9.49252772529654898e-001,7.16266637214187485e-001,1.41644440903322244e+000,6.43214104461781289e-001,1.41846148480488221e+000,6.42915433768018740e-001
-3.99999999999998579e-001,9.60327260665662763e-001,7.31083990900345149e-001,1.13111283067822543e+000,7.02892188602620704e-001,1.13181590068376581e+000,7.02778408106524255e-001,9.77295093918158386e-001,7.28233227103921354e-001,9.87902080217798240e-001,7.26456797729779113e-001,1.45841794030455185e+000,6.51865814257662879e-001,1.46004591625535851e+000,6.51621504685356956e-001
-2.99999999999997158e-001,1.00118603506952231e+000,7.41107821068564210e-001,1.17044082699649943e+000,7.12780676245623912e-001,1.17111268362416321e+000,7.12670417100910836e-001,1.01717162586141252e+000,7.38384952101231562e-001,1.02703605177367363e+000,7.36709711409458290e-001,1.50088529203825027e+000,6.60558782000493339e-001,1.50215696155188017e+000,6.60365390297660171e-001
-2.00000000000002842e-001,1.04246636237052370e+000,7.51196167863629860e-001,1.21020353946924031e+000,7.22735930564159634e-001,1.21084615076896540e+000,7.22628997610590185e-001,1.05749820920720383e+000,7.48600614161488265e-001,1.06665458993229834e+000,7.47023976226942388e-001,1.54384461360516223e+000,6.69291853127198078e-001,1.54479116112992654e+000,6.69145996446841695e-001
-1.00000000000001421e-001,1.08416682104048645e+000,7.61348187015238209e-001,1.25039870468788394e+000,7.32757259162948982e-001,1.25101370931217093e+000,7.32653500719098627e-001,1.09827461818318861e+000,7.58879005517773431e-001,1.10675725296756267e+000,7.57398210538492211e-001,1.58729382876114999e+000,6.78063890462724195e-001,1.58794487103337079e+000,6.77962250863860527e-001
0.0e+000,1.12628588907252447e+000,7.71563032054132125e-001,1.29102392955728429e+000,7.42843978043325581e-001,1.29161268764928661e+000,7.42743280065951472e-001,1.13950039048149021e+000,7.69218925636664386e-001,1.14734325739436183e+000,7.67831056842885440e-001,1.63123062703726918e+000,6.86873778269654789e-001,1.63161425427301188e+000,6.86813107028803271e-001
1.00000000000001421e-001,1.16882194808148143e+000,7.81839854952923408e-001,1.33207669363240266e+000,7.52995413011993575e-001,1.33264033352085254e+000,7.52897693439593452e-001,1.18117482704516319e+000,7.79619184150473599e-001,1.18841148217845305e+000,7.78321185323265219e-001,1.67565245424824449e+000,6.95720426582960849e-001,1.67579527102840942e+000,6.95697548346728811e-001
2.00000000000002842e-001,1.21177328758526781e+000,7.92177806705861021e-001,1.37355435162755501e+000,7.63210901062242542e-001,1.37409381243748330e+000,7.63116104370617609e-001,1.22329699311851714e+000,7.90078603629082776e-001,1.22996047493955829e+000,7.88867297052559202e-001,1.72055650214877476e+000,7.04602775836852158e-001,1.72048366776708006e+000,7.04614592643187598e-001
2.99999999999997158e-001,1.25513810944937720e+000,8.02576037845794454e-001,1.41545413598195302e+000,7.73489791743839028e-001,1.41597020593104106e+000,7.73397883801614450e-001,1.26586572039745482e+000,8.00596022197998636e-001,1.27198845952149275e+000,7.99468126938852386e-001,1.76593969729708444e+000,7.13519801785411190e-001,1.76567496538036428e+000,7.13563296978152573e-001
3.99999999999998579e-001,1.29891453247675037e+000,8.13033698896900581e-001,1.45777315980346489e+000,7.83831448460892588e-001,1.45826651038177224e+000,7.83742411701062069e-001,1.30887961054067725e+000,8.11170295932617691e-001,1.31449334554869113e+000,8.10122446266422269e-001,1.81179868919585974e+000,7.22470520716025466e-001,1.81136444646116557e+000,7.22542762771303027e-001
5.00000000000000000e-001,1.34310059712509244e+000,8.23549940762042909e-001,1.50050842000822837e+000,7.94235249723024728e-001,1.50097963596763639e+000,7.94149078694416533e-001,1.35233703984596376e+000,8.21800301039553815e-001,1.35747273938707025e+000,8.20829064902632632e-001,1.85812983782013208e+000,7.31453994946897446e-001,1.85754714187446268e+000,7.31552141225319197e-001
6.00000000000001421e-001,1.38769427033430648e+000,8.34123915043897490e-001,1.54365680080302692e+000,8.04700590317594999e-001,1.54410640611630234e+000,8.04617287639552536e-001,1.39623616510763826e+000,8.32484935798695647e-001,1.40092395666562863e+000,8.31586833110561807e-001,1.90492920065387983e+000,7.40469338596140059e-001,1.90421781679736069e+000,7.40590639027087883e-001
7.00000000000002842e-001,1.43269345044718266e+000,8.44754774299174227e-001,1.58721507762243697e+000,8.15226882374351591e-001,1.58764355760280362e+000,8.15146455110803636e-001,1.44057493072783105e+000,8.43223122227968025e-001,1.44484403634826242e+000,8.42394642936201477e-001,1.95219251939265659e+000,7.49515723601844486e-001,1.95137095643015623e+000,7.49657524299584876e-001
7.99999999999997158e-001,1.47809597220747113e+000,8.55441672225423555e-001,1.63117992149121460e+000,8.25813556318533593e-001,1.63158774119149874e+000,8.25736012799348718e-001,1.48535107690675794e+000,8.54013807479665266e-001,1.48922975606071084e+000,8.53251429194937128e-001,1.99991520649124466e+000,7.58592385966200378e-001,1.99900075160366031e+000,7.58752132769809351e-001
8.99999999999998579e-001,1.52389961182063516e+000,8.66183763780013383e-001,1.67554790400825637e+000,8.36460061665394550e-001,1.67593552309046290e+000,8.36385408768280714e-001,1.53056214901516974e+000,8.64855964925045351e-001,1.53407764870980912e+000,8.64156170021608716e-001,2.04809233175628513e+000,7.67698632190131791e-001,2.04710108453022022e+000,7.67873874110546417e-001
1.00000000000000000e+000,1.57010209206390106e+000,8.76980205230875165e-001,1.72031550288137902e+000,8.47165867657203586e-001,1.72068338733931592e+000,8.47094108523880340e-001,1.57620550791626601e+000,8.75748594949259163e-001,1.57938402029182257e+000,8.75107886975855731e-001,2.09671860922339093e+000,7.76833845854543070e-001,2.09566551496563847e+000,7.77022238406126942e-001
1.10000000000000142e+000,1.61670108743431173e+000,8.87830154138536609e-001,1.76547910819932796e+000,8.57930463694242862e-001,1.76582773903167856e+000,8.57861595905394125e-001,1.62227834135936622e+000,8.86690725410704594e-001,1.62514496859626156e+000,8.86105644735335707e-001,2.14578838455668741e+000,7.85997494300662569e-001,2.14468726706664947e+000,7.86196802684836382e-001
1.20000000000000284e+000,1.66369422932550259e+000,8.98732769268749676e-001,1.81103502946866834e+000,8.68753359539163217e-001,1.81136490869589939e+000,8.68687373712719202e-001,1.66877767621652873e+000,8.97681411788792794e-001,1.67135640289925647e+000,8.97148550335197914e-001,2.19529562326027072e+000,7.95189135348579712e-001,2.19415921724291341e+000,7.95397237453278727e-001
1.29999999999999716e+000,1.71107911122690748e+000,9.09687210434654503e-001,1.85697950340705908e+000,8.79634085280640132e-001,1.85729115769144837e+000,8.79570964079086526e-001,1.71570039154466203e+000,9.08719737004400008e-001,1.71801406426907821e+000,9.08235752008947239e-001,2.24523389997284140e+000,8.04408423991694876e-001,2.24407388331314728e+000,8.04623313161112463e-001
1.39999999999999858e+000,1.75885329394254764e+000,9.20692638266858099e-001,1.90330870268930119e+000,8.90572191000207125e-001,1.90360268488727513e+000,8.90511908514477923e-001,1.76304323239639071e+000,9.19804810910111126e-001,1.76511354655531072e+000,9.19366437598565511e-001,2.29559638916975306e+000,8.13655118990407100e-001,2.29442341528188587e+000,8.13874906518177399e-001
1.50000000000000000e+000,1.80701431083071862e+000,9.31748213908989875e-001,1.95001874555075272e+000,9.01567246142503498e-001,1.95029563448432430e+000,9.01509767623650093e-001,1.81080282423142491e+000,9.30935769464167340e-001,1.81265031773152985e+000,9.30539832586445792e-001,2.34637585757345857e+000,8.22929089287375071e-001,2.34519958805591644e+000,8.23152006580285311e-001
1.60000000000000142e+000,1.85555967307092384e+000,9.42853098635277220e-001,1.99710570646470376e+000,9.12618838525321552e-001,1.99736610515493518e+000,9.12564120439827819e-001,1.85897568794764023e+000,9.42111773568776512e-001,1.86061974155669296e+000,9.41755197744625683e-001,2.39756465860616164e+000,8.32230320155470049e-001,2.39639379641720929e+000,8.32454720515139357e-001
1.70000000000000284e+000,1.90448687497009517e+000,9.54006453385300990e-001,2.04456562765160976e+000,9.23726573018680552e-001,2.04481016049930586e+000,9.23674563347890665e-001,1.90755825521221678e+000,9.53332007627395228e-001,1.90901709937287167e+000,9.53011826430045339e-001,2.44915472919294963e+000,8.41558918988892901e-001,2.44799705256230293e+000,8.41783278955874570e-001
1.79999999999999716e+000,1.95379339932644314e+000,9.65207438209518820e-001,2.09239453180973101e+000,9.34890069790873302e-001,2.09262384075182162e+000,9.34840708584992353e-001,1.95654688430997736e+000,9.64595677763044224e-001,1.95783761186334448e+000,9.64309041557144253e-001,2.50113758925455532e+000,8.50915120636785316e-001,2.49999998650577204e+000,8.51138040846998623e-001
1.89999999999999858e+000,2.00347672287600398e+000,9.76455211617299090e-001,2.14058843573359736e+000,9.46108962168690448e-001,2.14080317584602842e+000,9.46062182269204799e-001,2.00593787611483609e+000,9.75902009772651180e-001,2.00707646073263835e+000,9.75646192252099143e-001,2.55350434417871375e+000,8.60299292182924669e-001,2.55239284962831547e+000,8.60519497685921175e-001
2.00000000000000000e+000,2.05353432185374896e+000,9.87748929817151011e-001,2.18914336502222273e+000,9.57382894047513755e-001,2.18934419970253336e+000,9.57338621958009339e-001,2.05572749027319679e+000,9.87250246790885244e-001,2.05672881003762331e+000,9.87022650246858868e-001,2.60624569057890731e+000,8.69711937066240282e-001,2.60516552162710546e+000,8.69928277063088395e-001
2.10000000000000142e+000,2.10396367770759651e+000,9.99087745836769958e-001,2.23805536981234265e+000,9.68711516842045484e-001,2.23824296581721871e+000,9.68669673693403954e-001,2.10591196148825111e+000,9.98639646681252158e-001,2.10678982722815933e+000,9.98437806001398087e-001,2.65935192559842726e+000,8.79153698441973108e-001,2.65830752109853563e+000,8.79365145404959803e-001
2.20000000000000284e+000,2.15476228300939265e+000,1.01047080850835669e+000,2.28732054146677388e+000,9.80094485970605112e-001,2.28749556395655640e+000,9.80054988549428296e-001,2.15648751576207598e+000,1.01006947918207546e+000,2.15725470362061778e+000,1.00989106461955136e+000,2.71281296001894923e+000,8.88625361678545889e-001,2.71180801995035514e+000,8.88831009826791418e-001
2.29999999999999716e+000,2.20592764761127924e+000,1.02189726130276726e+000,2.33693503021630011e+000,9.91531456851547865e-001,2.33709813800200372e+000,9.91494218647936743e-001,2.20745038661128445e+000,1.02153902280082765e+000,2.20811867436161657e+000,1.02138184155138290e+000,2.76661833535444712e+000,8.98127855896869831e-001,2.76565586180271872e+000,8.98326919006429359e-001
2.39999999999999858e+000,2.25745730509879561e+000,1.03336624099434227e+000,2.38689506367860593e+000,1.00302208040743457e+000,2.38704690478280890e+000,1.00298701265405610e+000,2.25879683113002905e+000,1.03304756148388144e+000,2.25937703771274734e+000,1.03290955812802743e+000,2.82075724513209769e+000,9.07662254451130357e-001,2.81983958449535654e+000,9.07854062996150679e-001
2.50000000000000000e+000,2.30934881959247518e+000,1.04487687613704794e+000,2.43719696613327752e+000,1.01456599808432335e+000,2.43733817383353824e+000,1.01453301074318136e+000,2.31052314588005103e+000,1.04459438106610381e+000,2.31102517367179594e+000,1.04447363693436657e+000,2.87521856044664670e+000,9.17229774270550302e-001,2.87434744677191034e+000,9.17413771896881114e-001
2.60000000000000142e+000,2.36159979294825062e+000,1.05642828533185984e+000,2.48783717855227415e+000,1.02616283636753325e+000,2.48796836789878117e+000,1.02613183905942695e+000,2.36262568258687189e+000,1.05617876550554790e+000,2.36305856182128826e+000,1.05607349705526188e+000,2.92999085988513697e+000,9.26831773977460194e-001,2.92916745916294197e+000,9.27007513327950949e-001
2.70000000000000284e+000,2.41420787240261436e+000,1.06801957526525237e+000,2.53881227916089713e+000,1.03781220082864278e+000,2.53893404408247303e+000,1.03778310367106985e+000,2.41510086356198528e+000,1.06779999292364325e+000,2.41547279843821405e+000,1.06770854919848546e+000,2.98506246381554341e+000,9.36469750716867999e-001,2.98428741903634309e+000,9.36636888635763554e-001
2.79999999999999716e+000,2.46717075870202507e+000,1.07964983849929208e+000,2.59011900449510035e+000,1.04951366969710058e+000,2.59023191549601162e+000,1.04948638404107197e+000,2.46794519688308345e+000,1.07945733144536371e+000,2.46826361283433027e+000,1.07937819071312902e+000,3.04042147300910681e+000,9.46145335637167961e-001,3.03969494972940524e+000,9.46303627796251989e-001
2.89999999999999858e+000,2.52048621474726797e+000,1.09131815099517171e+000,2.64175427074288471e+000,1.06126678699403465e+000,2.64185887321139079e+000,1.06124122604555060e+000,2.52115529128204985e+000,1.09115003485404882e+000,2.52142688293581019e+000,1.09108180051334691e+000,3.09605581148009268e+000,9.55860287980002443e-001,3.09537754362057527e+000,9.56009582978724515e-001
3.00000000000000000e+000,2.57415207477311814e+000,1.10302356935393786e+000,2.69371519527831049e+000,1.07307105524055135e+000,2.69381200836024259e+000,1.07304713456865763e+000,2.57472787076821863e+000,1.10287733805707111e+000,2.57495865012173120e+000,1.10281873391464869e+000,3.15195327336936115e+000,9.65616487750742047e-001,3.15132260894247729e+000,9.65756720752340536e-001
3.10000000000000142e+000,2.62816625407233628e+000,1.11476512776067804e+000,2.74599911815833408e+000,1.08492592778950359e+000,2.74608863418594407e+000,1.08490356571435220e+000,2.62865978896758090e+000,1.11463845237024106e+000,2.62885513336037402e+000,1.11458831738490183e+000,3.20810157365237014e+000,9.75415926952901802e-001,3.20751752008154645e+000,9.75547112931051674e-001
3.20000000000000284e+000,2.68252675926140149e+000,1.12654183462119017e+000,2.79860362348125635e+000,1.09683080080234197e+000,2.79868630788339301e+000,1.09680991867294075e+000,2.68294804321832636e+000,1.12643256061393471e+000,2.68311274269837252e+000,1.12638984320743263e+000,3.26448840235323745e+000,9.85260699394330475e-001,3.26394967105473910e+000,9.85382926067947085e-001
3.29999999999999716e+000,2.73723169907465858e+000,1.13835266888306830e+000,2.85152656030540630e+000,1.10878500494627374e+000,2.85160285199431351e+000,1.10876552730122091e+000,2.73758978838646350e+000,1.13825881203340096e+000,2.73772809211957480e+000,1.13822256406275368e+000,3.32110148191978993e+000,9.95152989082853434e-001,3.32060653180122500e+000,9.95266409625523152e-001
3.39999999999999858e+000,2.79227929566433675e+000,1.15019657603590342e+000,2.90476606310887187e+000,1.12078779682110197e+000,2.90483637518456383e+000,1.12076965146541174e+000,2.79258235047922287e+000,1.15011631702655004e+000,2.79269801184495936e+000,1.15008568752095108e+000,3.37792862733288812e+000,1.00509505725194859e+000,3.37747570687756848e+000,1.00519988286414486e+000
3.50000000000000000e+000,2.84766789637722351e+000,1.16207246378759255e+000,2.95832057140700089e+000,1.13283835022093937e+000,2.95838529219419577e+000,1.13282146820964602e+000,2.84792324001535402e+000,1.16200414169275890e+000,2.84801956015100100e+000,1.16197837043384045e+000,3.43495780849273524e+000,1.01508922806950719e+000,3.43454499609960751e+000,1.01518572050661171e+000
3.60000000000000142e+000,2.90339598597490323e+000,1.17397919741557910e+000,3.01218884848827528e+000,1.14493574725443814e+000,3.01224834278357090e+000,1.14492006280950243e+000,2.90361016519560433e+000,1.17392130219469304e+000,2.90369003471292730e+000,1.17389971323385289e+000,3.49217721434146267e+000,1.02513787310831828e+000,3.49180245663415567e+000,1.02522633725213774e+000
3.70000000000000284e+000,2.95946219926362497e+000,1.18591559479285058e+000,3.06636999898340701e+000,1.15707896941415056e+000,3.06642460945975248e+000,1.15706441978503016e+000,2.95964104486598822e+000,1.18586675893822391e+000,2.95970698355140227e+000,1.18584875412701618e+000,3.54957531817606187e+000,1.03524339466546733e+000,3.54923646600920195e+000,1.03532417122782450e+000
3.79999999999999716e+000,3.01586533410139346e+000,1.19788042108902548e+000,3.12086348511743283e+000,1.16926688865647943e+000,3.12091353382823122e+000,1.16925341393699811e+000,3.01601402127155049e+000,1.19783941057460863e+000,3.01606821562338823e+000,1.19782446317644142e+000,3.60714094355630088e+000,1.04540820803729351e+000,3.60683578548357930e+000,1.04548166647974505e+000
3.89999999999999858e+000,3.07260436475265886e+000,1.20987238314697687e+000,3.17566914146915913e+000,1.18149825856485480e+000,3.17571493136052041e+000,1.18148580148930971e+000,3.07272747258778622e+000,1.20983808783237934e+000,3.07277181106082686e+000,1.20982573628248602e+000,3.66486333017970178e+000,1.05563472287305427e+000,3.66458962319665282e+000,1.05570125461873499e+000
4.00000000000000000e+000,3.12967845556317270e+000,1.22189012353565629e+000,3.23078718805087028e+000,1.19377170567680668e+000,3.23082900446495813e+000,1.19376021139959931e+000,3.12978002521580345e+000,1.22186154718727491e+000,3.12981613110065915e+000,1.22185138905476665e+000,3.72273219909092878e+000,1.06592532374100180e+000,3.72248769650579359e+000,1.06598533574772825e+000
4.10000000000000142e+000,3.18708697492691773e+000,1.23393221428089594e+000,3.28621824630945314e+000,1.20608571973122292e+000,3.28625635843776065e+000,1.20607513560134705e+000,3.18717056578411562e+000,1.23390846439155277e+000,3.18719982768931409e+000,1.23390015058781488e+000,3.78073781658204444e+000,1.07628235005318329e+000,3.78052029291517133e+000,1.07633625880779471e+000
4.20000000000000284e+000,3.24482950951085591e+000,1.24599715027859093e+000,3.34196332877541646e+000,1.21843865099218784e+000,3.34199799095620964e+000,1.21842892635279521e+000,3.24489825283496858e+000,1.24597742787556243e+000,3.24492185274823797e+000,1.24597065715187960e+000,3.83887105614400692e+000,1.08670807550470117e+000,3.83867832900319117e+000,1.08675630148873137e+000
4.29999999999999716e+000,3.30290587868955665e+000,1.25808334239976505e+000,3.39802387981367593e+000,1.23082869322654243e+000,3.39805533277401572e+000,1.23081977921370078e+000,3.30296253172616261e+000,1.25806693100617339e+000,3.30298147070251069e+000,1.25806144476379833e+000,3.89712345783465341e+000,1.09720468719287112e+000,3.89695340676870394e+000,1.09724764985698409e+000
4.39999999999999858e+000,3.36131614911857035e+000,1.27018911030527359e+000,3.45440174693017932e+000,1.24325388582779306e+000,3.45443021883400903e+000,1.24324573520868187e+000,3.36136313043525803e+000,1.27017536966693845e+000,3.36137825193190043e+000,1.27017094711036682e+000,3.95548728447609754e+000,1.10777426458093231e+000,3.95533786683727584e+000,1.10781237785872877e+000
4.50000000000000000e+000,3.42006064934273857e+000,1.28231267499953328e+000,3.51109921089909793e+000,1.25571209939406314e+000,3.51112491827782458e+000,1.25570466642580891e+000,3.42010009310086449e+000,1.28230102875409013e+000,3.42011210408171262e+000,1.28229748238810082e+000,4.01395557408541315e+000,1.11841875848437056e+000,4.01382483799821443e+000,1.11845242685899926e+000
4.60000000000000142e+000,3.47913998429424209e+000,1.29445215116791079e+000,3.56811896309531562e+000,1.26820103618095392e+000,3.56814211160782691e+000,1.26819427650738259e+000,3.47917377347017709e+000,1.29444208005184791e+000,3.47918326332827643e+000,1.29443925154291017e+000,4.07252218803239874e+000,1.12913997024658808e+000,4.07240828258069953e+000,1.12916958537879841e+000
4.70000000000000284e+000,3.53855504948820787e+000,1.30660553936028201e+000,3.62546412663521345e+000,1.28071821801000363e+000,3.62548491171032783e+000,1.28071208858359586e+000,3.53858484785513872e+000,1.30659657434245502e+000,3.53859230529475610e+000,1.30659433073653841e+000,4.13118185441777364e+000,1.13993953128167513e+000,4.13108303722217052e+000,1.13996546919106234e+000
4.79999999999999716e+000,3.59830704467551676e+000,1.31877071810289537e+000,3.68313822620942455e+000,1.29326098908294362e+000,3.68315683352330225e+000,1.29325544812799231e+000,3.59833432298142775e+000,1.31876243484819211e+000,3.59834015096905002e+000,1.31876066514438262e+000,4.18993020628006896e+000,1.15081888314336611e+000,4.18984484863374895e+000,1.15084150193329759e+000
4.89999999999999858e+000,3.65839748666866216e+000,1.33094543604019022e+000,3.74114519768077258e+000,1.30582650736408823e+000,3.74116180355016414e+000,1.30582151435960014e+000,3.65842354278463322e+000,1.33093745086744542e+000,3.65842807171418194e+000,1.33093606293389866e+000,4.24876381423808702e+000,1.16177925828984474e+000,4.24869040402515630e+000,1.16179889638959044e+000
5.00000000000000000e+000,3.71882822102303345e+000,1.34312730422567661e+000,3.79948938437070094e+000,1.31841173985033366e+000,3.79950415604300451e+000,1.31840725553983162e+000,3.71885419401574424e+000,1.34311927167338285e+000,3.71885769321259074e+000,1.34311818949596118e+000,4.30768021329805872e+000,1.17282166169198598e+000,4.30761735591388017e+000,1.17283863658766885e+000
5.10000000000000142e+000,3.77960143223820877e+000,1.35531378869455765e+000,3.85817552035359279e+000,1.33101346191110781e+000,3.85818861620866249e+000,1.33100944833648538e+000,3.77962831050823622e+000,1.35530540075071415e+000,3.77963099822941917e+000,1.35530456199220817e+000,4.36667792360315854e+000,1.18394685342866879e+000,4.36662434110986464e+000,1.18396146084790344e+000
5.20000000000000284e+000,3.84071965214486788e+000,1.36750220345876494e+000,3.91720869758876189e+000,1.34362826195510743e+000,3.91722026729146577e+000,1.34362468250395706e+000,3.84074827599120994e+000,1.36749319043981532e+000,3.84075032804505145e+000,1.36749254429552658e+000,4.42575646496856567e+000,1.19515533240352934e+000,4.42571099373593846e+000,1.19516784591058767e+000
5.29999999999999716e+000,3.90218576616377177e+000,1.37968970406685765e+000,3.97659437178951025e+000,1.35625253462144135e+000,3.97660455640036226e+000,1.35624935408642155e+000,3.90221682664469283e+000,1.37967983664411276e+000,3.90221838377899966e+000,1.37967934196906850e+000,4.48491636515684622e+000,1.20644732129462051e+000,4.48487795221481189e+000,1.20645799225589268e+000
5.39999999999999858e+000,3.96400301716127901e+000,1.39187328186692927e+000,4.03633835279014619e+000,1.36888247881632497e+000,4.03634728486741245e+000,1.36887966345670042e+000,3.96403704820933811e+000,1.39186237527636925e+000,3.96403822240444192e+000,1.39186199896079699e+000,4.54415916186972080e+000,1.21782275284865960e+000,4.54412686022414203e+000,1.21783181071765667e+000
5.50000000000000000e+000,4.02617500667546313e+000,1.40404975910153484e+000,4.09644677684599223e+000,1.38151410173941391e+000,4.09645458053200251e+000,1.38151161934715860e+000,4.02621236891963274e+000,1.40403768014901242e+000,4.02621324869772934e+000,1.40403739572415232e+000,4.60348739857022071e+000,1.22928125759853946e+000,4.60346036169094930e+000,1.22928891047781663e+000
5.60000000000000142e+000,4.08870569333991440e+000,1.41621578495218281e+000,4.15692605607007870e+000,1.39414323082074132e+000,4.15693284718923106e+000,1.39414105078259021e+000,4.08874657688327758e+000,1.41620245306579240e+000,4.08874723177108557e+000,1.41620223951169733e+000,4.66290461426361702e+000,1.24082215308214017e+000,4.66288208996407150e+000,1.24082858851328193e+000
5.70000000000000284e+000,4.15159938837970977e+000,1.42836783263968115e+000,4.21778288915608801e+000,1.40676550678882117e+000,4.21778877533253560e+000,1.40676360014143631e+000,4.15164377301502796e+000,1.42835323488077948e+000,4.15164425725117336e+000,1.42835307562012659e+000,4.72241532746589510e+000,1.25244443461462240e+000,4.72239665136719111e+000,1.25244982055138898e+000
5.79999999999999716e+000,4.21486074808775335e+000,1.44050219767866428e+000,4.27902424891263156e+000,1.41937638424363599e+000,4.27902932972490913e+000,1.41937472371580475e+000,4.21490840986819926e+000,1.44048638893008407e+000,4.21490876548476301e+000,1.44048627097767623e+000,4.78202501464141783e+000,1.26414676765202261e+000,4.78200960339437486e+000,1.26415125357425118e+000
5.89999999999999858e+000,4.27849476320442168e+000,1.45261499738191024e+000,4.34065732772440960e+000,1.43197114644536683e+000,4.34066169489606590e+000,1.43196970648678579e+000,4.27854525108065431e+000,1.45259811044851261e+000,4.27854551042667630e+000,1.45259802370425373e+000,4.84174008344531703e+000,1.27592748176779658e+000,4.84172742786364552e+000,1.27593119989654391e+000
6.00000000000000000e+000,4.34250674511832280e+000,1.46470217171339634e+000,4.40268952299608962e+000,1.44454490789053680e+000,4.40269326060962918e+000,1.44454366469070150e+000,4.34255937644175738e+000,1.46468442137351573e+000,4.34255956423986689e+000,1.46468435803746799e+000,4.90156784114781274e+000,1.28778456624976423e+000,4.90155749939131624e+000,1.28778763282574338e+000
6.10000000000000142e+000,4.40690230878641120e+000,1.47675948559723857e+000,4.46512841057934740e+000,1.45709262132005501e+000,4.46513159532922543e+000,1.45709155281146474e+000,4.40695612700776529e+000,1.47674118555435152e+000,4.40695626200920731e+000,1.47674113964951181e+000,4.96151645867500335e+000,1.29971566730467991e+000,4.96150804958969083e+000,1.29971818389905636e+000
6.20000000000000284e+000,4.47168735224727154e+000,1.48878253279956296e+000,4.52798171762447055e+000,1.46960908553963598e+000,4.52798441911962968e+000,1.46960817138098077e+000,4.47174115159599239e+000,1.48876409023630485e+000,4.47174124792529337e+000,1.48876405721456306e+000,5.02159493071214058e+000,1.31171808684921931e+000,5.02158812742286997e+000,1.31172014167721018e+000
6.29999999999999716e+000,4.53686803258711535e+000,1.50076674150710376e+000,4.59125731110666280e+000,1.48208894852557038e+000,4.59125959219628577e+000,1.48208817007293647e+000,4.53692036052350112e+000,1.50074865894866938e+000,4.53692042873909518e+000,1.50074863537607883e+000,5.08181303235681092e+000,1.32378878284781210e+000,5.08180755617923463e+000,1.32379045206243973e+000
6.39999999999999858e+000,4.60245073822951056e+000,1.51270738172399577e+000,4.65496310272665070e+000,1.49452673967892435e+000,4.65496501985731115e+000,1.49452607994169040e+000,4.60249984846561322e+000,1.51269027605037243e+000,4.60249989640075707e+000,1.51269025935409163e+000,5.14218127280357429e+000,1.33592437115219731e+000,5.14217688753473112e+000,1.33592572009645605e+000
6.50000000000000000e+000,4.66844205747215213e+000,1.52459957459078499e+000,4.71910712650450748e+000,1.50691684396772363e+000,4.71910873009163279e+000,1.50691628755448237e+000,4.66848597933120324e+000,1.52458415581117679e+000,4.66848601274820574e+000,1.52458414408018905e+000,5.20271084656643978e+000,1.34812112878186507e+000,5.20270735318807720e+000,1.34812221318410197e+000
6.60000000000000142e+000,4.73484874329700212e+000,1.53643830369264056e+000,4.78369743703563088e+000,1.51925353765604054e+000,4.78369877186723791e+000,1.51925307070391136e+000,4.73488528750289461e+000,1.53642537521120204e+000,4.73488531060835349e+000,1.53642536703706822e+000,5.26341358273405024e+000,1.36037499857895394e+000,5.26341081454810045e+000,1.36037586568003732e+000
6.70000000000000284e+000,4.80167767463683415e+000,1.54821842836435253e+000,4.84874210117346216e+000,1.53153099300626883e+000,4.84874320682215298e+000,1.53153060310147104e+000,4.80170447222396568e+000,1.54820887530946427e+000,4.80170448807305927e+000,1.54820886965944826e+000,5.32430189273741306e+000,1.37268159516606936e+000,5.32429971094413901e+000,1.37268228476917242e+000
6.79999999999999716e+000,4.86893581448600621e+000,1.55993469891887959e+000,4.91424917056697463e+000,1.54374329010708022e+000,4.91425008178278500e+000,1.54374296620631601e+000,4.86895036495470013e+000,1.55992947257041692e+000,4.86895037573162259e+000,1.55992946869948601e+000,5.38538871709700739e+000,1.38503621212947348e+000,5.38538700681451310e+000,1.38503675756667155e+000
6.89999999999999858e+000,4.93663016548171996e+000,1.57158177362781037e+000,4.98022664975640872e+000,1.55588443093503503e+000,4.98022739689512672e+000,1.55588416326840617e+000,4.93662992677194179e+000,1.57158186000973821e+000,4.93662993403706896e+000,1.57158185738070588e+000,5.44668747159235167e+000,1.39743383034709057e+000,5.44668613830481441e+000,1.39743425936046117e+000
7.00000000000000000e+000,5.00476772383285873e+000,1.58315423717313264e+000,5.04668248966190713e+000,1.56794834495781243e+000,5.04668309908106139e+000,1.56794812493712921e+000,5.00475017990087334e+000,1.58316063255864092e+000,5.00475018475503663e+000,1.58316063078912284e+000,5.50821199326395750e+000,1.40986912738069714e+000,5.50821095967929963e+000,1.40986946291783433e+000
7.10000000000000142e+000,5.07335543271266687e+000,1.59464662017915559e+000,5.11362452975791193e+000,1.57992891368297794e+000,5.11362502421230936e+000,1.57992873380439613e+000,5.07331820616510942e+000,1.59466028911697100e+000,5.07331820938043609e+000,1.59466028793635428e+000,5.56997648661981160e+000,1.42233648785341971e+000,5.56997568991486691e+000,1.42233674877835981e+000
7.20000000000000284e+000,5.14240013643397109e+000,1.60605341933085977e+000,5.18106049492535004e+000,1.59181997628343419e+000,5.18106089393925906e+000,1.59181983003283500e+000,5.14234110950867684e+000,1.60607524807688162e+000,5.14234111161835816e+000,1.60607524729669526e+000,5.63199547038593096e+000,1.43483001473395055e+000,5.63199485980967030e+000,1.43483021645726128e+000
7.29999999999999716e+000,5.21190853687241873e+000,1.61736911749908940e+000,5.24899796466956126e+000,1.60361534562583063e+000,5.24899828489359876e+000,1.60361522738436468e+000,5.21182598554669596e+000,1.61739986097830690e+000,5.21182598691543397e+000,1.61739986046856110e+000,5.69428372509015901e+000,1.44734354145553668e+000,5.69428325989778461e+000,1.44734369648702854e+000
7.39999999999999858e+000,5.28188715368018080e+000,1.62858820323078679e+000,5.31744434891716544e+000,1.61530882249193875e+000,5.31744460447739620e+000,1.61530872743922682e+000,5.28177989090592170e+000,1.62862842687012011e+000,5.28177989178876928e+000,1.62862842653904760e+000,5.75685624173740873e+000,1.45987064479874173e+000,5.75685588941935400e+000,1.45987076322962883e+000
7.50000000000000000e+000,5.35234228983368343e+000,1.63970518892836026e+000,5.38640686454293416e+000,1.62689421004046575e+000,5.38640706733470864e+000,1.62689413407340466e+000,5.35220981257771555e+000,1.63975520728369473e+000,5.35220981314114752e+000,1.63975520707096067e+000,5.81972817176976598e+000,1.47240465847976565e+000,5.81972790655221939e+000,1.47240474839745517e+000
7.60000000000000142e+000,5.42328000398367394e+000,1.65071462703894278e+000,5.45589251348013438e+000,1.63836532815400937e+000,5.45589267346353779e+000,1.63836526780066194e+000,5.42312263833345654e+000,1.65077444140402596e+000,5.42312263868789923e+000,1.65077444126930084e+000,5.88291477849025313e+000,1.48493868738323243e+000,5.88291458006855628e+000,1.48493875522753482e+000
7.70000000000000284e+000,5.49470609092537998e+000,1.66161112360316943e+000,5.52590805598942314e+000,1.64971603006097411e+000,5.52590818145604779e+000,1.64971598240107786e+000,5.49452512181543629e+000,1.66168036384539475e+000,5.49452512203697729e+000,1.66168036376062966e+000,5.94643139005736820e+000,1.49746562239515235e+000,5.94643124253798749e+000,1.49746567326045543e+000
7.79999999999999716e+000,5.56662607128246378e+000,1.67238934857581789e+000,5.59645999855077392e+000,1.66094021385296919e+000,5.59646009635517938e+000,1.66094017644810332e+000,5.56642386221586882e+000,1.67246721743579285e+000,5.56642386235249020e+000,1.67246721738318005e+000,6.01029335413553323e+000,1.50997815579307004e+000,6.01029324515906005e+000,1.50997819368259023e+000
7.89999999999999858e+000,5.63904519119911196e+000,1.68304404242960159e+000,5.66755456386465184e+000,1.67203184112592940e+000,5.66755463963895423e+000,1.67203181195285677e+000,5.63882526568729681e+000,1.68312927346753183e+000,5.63882526577161602e+000,1.68312927343485352e+000,6.07451599424531352e+000,1.52246879715888794e+000,6.07451591426391602e+000,1.52246882519727866e+000
8.00000000000000000e+000,5.71196843245512653e+000,1.69357001869210366e+000,5.73919767546702531e+000,1.68298495044385410e+000,5.73919773380700970e+000,1.68298492783584996e+000,5.71173552159739017e+000,1.69366084679134454e+000,5.71173552164973142e+000,1.69366084677093243e+000,6.13911456782017684e+000,1.53492988978778966e+000,6.13911450950729698e+000,1.53492991039734994e+000
8.10000000000000142e+000,5.78540053295393442e+000,1.70396216224827457e+000,5.81139493742445445e+000,1.69379367295463390e+000,5.81139498205149430e+000,1.69379365554962380e+000,5.78516057392074945e+000,1.70405631320486206e+000,5.78516057395044125e+000,1.70405631319321182e+000,6.20410422594943789e+000,1.54735362757212713e+000,6.20410418372111394e+000,1.54735364261771324e+000
8.20000000000000284e+000,5.85934601697743318e+000,1.71421542347048361e+000,5.88415161561081401e+000,1.70445224766463710e+000,5.88415164952889125e+000,1.70445223435299131e+000,5.85910609446738917e+000,1.71431012654521453e+000,5.85910609448576736e+000,1.71431012653796033e+000,6.26949997476043741e+000,1.55973207234490086e+000,6.26949994439025726e+000,1.55973208325209534e+000
8.29999999999999716e+000,5.93380923395664794e+000,1.72432480851576297e+000,5.95747261963985686e+000,1.71495503667974547e+000,5.95747264524645725e+000,1.71495502656813459e+000,5.93357745708771311e+000,1.72441683576607274e+000,5.93357745709772644e+000,1.72441683576209681e+000,6.33531663837280412e+000,1.57205717167174996e+000,6.33531661668391344e+000,1.57205717952268453e+000
8.39999999999999858e+000,6.00879440378365892e+000,1.73428536645242781e+000,6.03136248538072728e+000,1.72529654039947089e+000,6.03136250458479406e+000,1.72529653277038264e+000,6.00857971286111336e+000,1.73437110194851085e+000,6.00857971286912829e+000,1.73437110194531030e+000,6.40156882333864097e+000,1.58432077708471741e+000,6.40156880796016381e+000,1.58432078269483689e+000
8.50000000000000000e+000,6.08430566591343247e+000,1.74409217423615703e+000,6.10582535813701099e+000,1.73547141259021975e+000,6.10582537243707701e+000,1.73547140687581236e+000,6.08411756639167223e+000,1.74416771514724456e+000,6.08411756639644175e+000,1.74416771514532920e+000,6.46827088447349574e+000,1.59651466275220266e+000,6.46827087364904596e+000,1.59651466673139031e+000
8.60000000000000142e+000,6.16034712871637957e+000,1.75374032093182097e+000,6.18086497641027410e+000,1.74547447532608913e+000,6.18086498698295728e+000,1.74547447107681841e+000,6.16019535318820033e+000,1.75380161103006804e+000,6.16019535318997846e+000,1.75380161102935039e+000,6.53543689197402600e+000,1.60863054458107024e+000,6.53543688441173209e+000,1.60863054738215028e+000
8.70000000000000284e+000,6.23692291480259442e+000,1.76322489294625040e+000,6.25648465633264550e+000,1.75530073372065232e+000,6.25648466409557980e+000,1.75530073058308433e+000,6.23681701817226664e+000,1.76326788724134742e+000,6.23681701817386536e+000,1.76326788724069838e+000,6.60308059971263717e+000,1.62066009974730552e+000,6.60308059446955298e+000,1.62066010170387154e+000
8.79999999999999716e+000,6.31403719742217540e+000,1.77254096236550240e+000,6.33268727667900322e+000,1.76494539044241661e+000,6.33268728233641021e+000,1.76494538814328217e+000,6.31398609542056555e+000,1.77256181939404023e+000,6.31398609542140754e+000,1.77256181939369650e+000,6.67121541460350009e+000,1.63259498664872638e+000,6.67121541099662529e+000,1.63259498800461889e+000
8.89999999999999858e+000,6.39169422263681142e+000,1.78168358073903099e+000,6.40947526453737293e+000,1.77440385993983107e+000,6.40947526862770012e+000,1.77440385826863967e+000,6.39170568892202695e+000,1.78167887672689584e+000,6.39170568892104818e+000,1.78167887672729730e+000,6.73985436693509321e+000,1.64442686527155590e+000,6.73985436447355912e+000,1.64442686620359901e+000
9.00000000000000000e+000,6.46989831184256481e+000,1.79064778078069287e+000,6.48685058170128492e+000,1.78367178230682510e+000,6.48685058463741004e+000,1.78367178110094216e+000,6.46997845470048549e+000,1.79061473723246589e+000,6.46997845469969945e+000,1.79061473723279008e+000,6.80901008157258048e+000,1.65614741795817411e+000,6.80901007990619966e+000,1.65614741859363535e+000
9.10000000000000142e+000,6.54865383948328450e+000,1.79942858842214770e+000,6.56481471173385422e+000,1.79274503676665797e+000,6.56481471382466175e+000,1.79274503590358347e+000,6.54880658405121885e+000,1.79936530230630076e+000,6.54880658405241434e+000,1.79936530230580560e+000,6.87869474994132624e+000,1.66774837055895353e+000,6.87869474882266996e+000,1.66774837098853213e+000
9.20000000000000284e+000,6.62796518149387914e+000,1.80802104742187164e+000,6.64336864773372238e+000,1.80161975472026259e+000,6.64336864921267178e+000,1.80161975410673758e+000,6.62819178798992503e+000,1.80792671082707912e+000,6.62819178799119690e+000,1.80792671082654999e+000,6.94892010271801830e+000,1.67922151394363750e+000,6.94892010197343257e+000,1.67922151423153521e+000
9.29999999999999716e+000,6.70783663119735341e+000,1.81642025827569542e+000,6.72251288100497035e+000,1.81029233223434249e+000,6.72251288204032171e+000,1.81029233180277171e+000,6.70813528299062156e+000,1.81629535258653796e+000,6.70813528299049722e+000,1.81629535258658970e+000,7.01969738316348657e+000,1.69055872584314604e+000,7.01969738267219423e+000,1.69055872603438928e+000
9.39999999999999858e+000,6.78827228106199954e+000,1.82462143247842823e+000,6.80224739041584137e+000,1.81875944201751993e+000,6.80224739113573040e+000,1.81875944171604154e+000,6.78863777789788880e+000,1.82446788106887015e+000,6.78863777789810552e+000,1.82446788106877911e+000,7.09103732105149120e+000,1.70175199298307867e+000,7.09103732073011361e+000,1.70175199310900838e+000
9.50000000000000000e+000,6.86927587087925140e+000,1.83261996225462909e+000,6.88257163276512074e+000,1.82701804471332840e+000,6.88257163326185850e+000,1.82701804450435756e+000,6.86969946216829541e+000,1.83244122546929189e+000,6.86969946216892779e+000,1.83244122546902499e+000,7.16295010715936797e+000,1.71279343346364343e+000,7.16295010695108125e+000,1.71279343354578861e+000
9.60000000000000142e+000,6.95085060547545197e+000,1.84041150473609583e+000,6.96348453405864909e+000,1.83506539951200698e+000,6.96348453439730086e+000,1.83506539936891300e+000,6.95131999537737144e+000,1.84021260193411007e+000,6.95131999537756240e+000,1.84021260193402902e+000,7.23544536830573914e+000,1.72367531933121443e+000,7.23544536817206918e+000,1.72367531938426710e+000
9.70000000000000284e+000,7.03299894789377689e+000,1.84799207826639900e+000,7.04498448180726022e+000,1.84289907399825603e+000,7.04498448203557448e+000,1.84289907390137264e+000,7.03349849805112992e+000,1.84777952395586476e+000,7.03349849805041671e+000,1.84777952395616807e+000,7.30853214293368136e+000,1.73439009927929821e+000,7.30853214284862851e+000,1.73439009931326482e+000
9.79999999999999716e+000,7.11572239689471786e+000,1.85535816713844692e+000,7.12706931844093816e+000,1.85051695316019282e+000,7.12706931859721138e+000,1.85051695309360520e+000,7.11623354386726259e+000,1.85513981186507326e+000,7.11623354386923701e+000,1.85513981186422972e+000,7.38221885725575611e+000,1.74493042140745525e+000,7.38221885720216520e+000,1.74493042142898758e+000
9.89999999999999858e+000,7.19902126039359480e+000,1.86250682972473558e+000,7.20973633587064189e+000,1.85791724751345022e+000,7.20973633597506058e+000,1.85791724746878018e+000,7.19952315323883063e+000,1.86229160137642213e+000,7.19952315323857750e+000,1.86229160137653049e+000,7.45651330199478224e+000,1.75528915595762691e+000,7.45651330196131745e+000,1.75528915597115232e+000
1.00000000000000000e+001,7.28289443881627552e+000,1.86943580376640450e+000,7.29298227130573018e+000,1.86509850026425195e+000,7.29298227137315802e+000,1.86509850023529489e+000,7.28336478833885970e+000,1.86923335113073152e+000,7.28336478834070178e+000,1.86923335112993905e+000,7.53142260976621358e+000,1.76545941794039529e+000,7.53142260974566025e+000,1.76545941794875039e+000
1.01000000000000014e+001,7.36733923403131818e+000,1.87614360168130845e+000,7.37680330438499254e+000,1.87205959345891948e+000,7.37680330442853727e+000,1.87205959344014916e+000,7.36775534962256451e+000,1.87596384917762737e+000,7.36775534962241885e+000,1.87596384917768999e+000,7.60695323316728533e+000,1.77543458955416322e+000,7.60695323315472116e+000,1.77543458955930000e+000
1.02000000000000028e+001,7.45235120024377107e+000,1.88262958826448656e+000,7.46119505572844055e+000,1.87879975304886404e+000,7.46119505575568276e+000,1.87879975303707902e+000,7.45269117386361657e+000,1.88248221836425711e+000,7.45269117386288649e+000,1.88248221836457352e+000,7.68311092364717751e+000,1.78520834229475844e+000,7.68311092363957826e+000,1.78520834229788172e+000
1.02999999999999972e+001,7.53792405279551492e+000,1.88889403319987403e+000,7.54615258694176028e+000,1.88531855283541239e+000,7.54615258696111368e+000,1.88531855282701111e+000,7.53816803379535649e+000,1.88878792056681899e+000,7.53816803379570111e+000,1.88878792056666889e+000,7.75990071125214609e+000,1.79477465864364794e+000,7.75990071124761815e+000,1.79477465864551911e+000
1.03999999999999986e+001,7.62404964906714433e+000,1.89493813145925039e+000,7.63167040220345605e+000,1.89161591721979505e+000,7.63167040221255810e+000,1.89161591721583044e+000,7.62418113939320641e+000,1.89488075972849579e+000,7.62418113939250919e+000,1.89488075972879999e+000,7.83732688534620170e+000,1.80412785321918712e+000,7.83732688534352651e+000,1.80412785322029845e+000
1.05000000000000000e+001,7.71071805257553677e+000,1.90076398596627971e+000,7.71774245145711824e+000,1.89769212273330168e+000,7.71774245146261784e+000,1.89769212273089827e+000,7.71072514083440197e+000,1.90076088367123797e+000,7.71072514083294269e+000,1.90076088367187679e+000,7.91539297642234985e+000,1.81326259326874628e+000,7.91539297642081241e+000,1.81326259326938843e+000
1.06000000000000014e+001,7.79791768698056487e+000,1.90637454882947655e+000,7.80436213532141032e+000,1.90354779828734122e+000,7.80436213532647649e+000,1.90354779828512077e+000,7.79779413322191317e+000,1.90642878463058008e+000,7.79779413322245318e+000,1.90642878463034338e+000,7.99410173912950928e+000,1.82217391837537779e+000,7.99410173912862376e+000,1.82217391837574949e+000
1.07000000000000028e+001,7.88563558123440966e+000,1.91177351992327038e+000,7.89152231175651853e+000,1.90918392411870297e+000,7.89152231175828778e+000,1.90918392411792515e+000,7.88538166309929700e+000,1.91188529849249678e+000,7.88538166309841149e+000,1.91188529849288669e+000,8.07345513664814796e+000,1.83085725924970855e+000,8.07345513664760972e+000,1.83085725924993548e+000
1.07999999999999972e+001,7.97385770080390444e+000,1.91696520449870200e+000,7.97921530453947625e+000,1.91460182940346924e+000,7.97921530453863426e+000,1.91460182940384027e+000,7.97348073679255620e+000,1.91713160271139604e+000,7.97348073679028246e+000,1.91713160271240035e+000,8.15345432655673363e+000,1.83930845547506605e+000,8.15345432655642277e+000,1.83930845547519795e+000
1.08999999999999986e+001,8.06256935311540346e+000,1.92195433467584786e+000,8.06743291363535242e+000,1.91980318850167442e+000,8.06743291363626369e+000,1.91980318850127230e+000,8.06208383065500733e+000,1.92216921287470788e+000,8.06208383065480305e+000,1.92216921287479869e+000,8.23409964833737540e+000,1.84752377207284435e+000,8.23409964833719954e+000,1.84752377207291962e+000
1.10000000000000000e+001,8.15175564850229506e+000,1.92674586292604166e+000,8.15616642746475584e+000,1.92479001583670017e+000,8.15616642746345555e+000,1.92479001583727660e+000,8.15118290320788930e+000,1.92699997792000932e+000,8.15118290320765126e+000,1.92699997792011524e+000,8.31539061267319646e+000,1.85549991475562748e+000,8.31539061267313073e+000,1.85549991475565546e+000
1.11000000000000014e+001,8.24140199139475804e+000,1.93134473879544544e+000,8.24540663711869648e+000,1.92956465939532618e+000,8.24540663712018151e+000,1.92956465939466648e+000,8.24076940922647516e+000,1.93162607398968267e+000,8.24076940922634371e+000,1.93162607398974084e+000,8.39732589269539531e+000,1.86323404373639390e+000,8.39732589269533847e+000,1.86323404373641921e+000
1.12000000000000028e+001,8.33149457072094357e+000,1.93575568294128075e+000,8.33514385254914991e+000,1.93412979284808806e+000,8.33514385255005230e+000,1.93412979284768594e+000,8.33083431577597366e+000,1.93604999693186763e+000,8.33083431577654743e+000,1.93604999693161162e+000,8.47990331733781844e+000,1.87072378596577171e+000,8.47990331733778291e+000,1.87072378596578659e+000
1.12999999999999972e+001,8.42202081397488023e+000,1.93998297481632953e+000,8.42536792072495899e+000,1.93848840631061203e+000,8.42536792072357166e+000,1.93848840631123132e+000,8.42136812020725145e+000,1.94027455345781163e+000,8.42136812020515890e+000,1.94027455345874622e+000,8.56311986695958005e+000,1.87796724567254669e+000,8.56311986695954985e+000,1.87796724567256024e+000
1.13999999999999986e+001,8.51296976670678340e+000,1.94403027178021248e+000,8.51606824575761934e+000,1.94264379576374191e+000,8.51606824575735111e+000,1.94264379576386226e+000,8.51236087009020181e+000,1.94430285098365307e+000,8.51236087009056419e+000,1.94430285098349076e+000,8.64697167139211231e+000,1.88496301308950054e+000,8.64697167139208567e+000,1.88496301308951208e+000
1.15000000000000000e+001,8.60433235896276116e+000,1.94790047772515162e+000,8.60723381098434359e+000,1.94659955116121597e+000,8.60723381098575402e+000,1.94659955116058381e+000,8.60380218509257944e+000,1.94813828617464169e+000,8.60380218509327932e+000,1.94813828617432794e+000,8.73145401056538617e+000,1.89171017125289787e+000,8.73145401056536308e+000,1.89171017125290786e+000
1.16000000000000014e+001,8.69610152319022944e+000,1.95159567812312806e+000,8.69885320296415188e+000,1.95035954327112449e+000,8.69885320296543796e+000,1.95035954327054761e+000,8.69568128072614321e+000,1.95178453225148418e+000,8.69568128072672586e+000,1.95178453225122217e+000,8.81656131786131958e+000,1.89820830077328395e+000,8.81656131786129649e+000,1.89820830077329372e+000
1.17000000000000028e+001,8.78827213508915683e+000,1.95511715536533148e+000,8.79091463733188228e+000,1.95392790930510651e+000,8.79091463733263190e+000,1.95392790930476945e+000,8.78798699394306659e+000,1.95524552509398286e+000,8.78798699394352312e+000,1.95524552509377769e+000,8.90228718633480476e+000,1.90445748248519275e+000,8.90228718633478522e+000,1.90445748248520097e+000
1.17999999999999972e+001,8.88084076041834436e+000,1.95846549308102347e+000,8.88340598645312340e+000,1.95730903739272688e+000,8.88340598645302748e+000,1.95730903739277107e+000,8.88070781049392366e+000,1.95852544821184593e+000,8.88070781049376201e+000,1.95852544821191943e+000,8.98862437793220259e+000,1.91045829789530708e+000,8.98862437793218838e+000,1.91045829789531352e+000
1.18999999999999986e+001,8.97380520699229045e+000,1.96164077070625176e+000,8.97631480879570631e+000,1.96050754997295962e+000,8.97631480879759991e+000,1.96050754997210475e+000,8.97383189398128955e+000,1.96162871664454830e+000,8.97383189398047421e+000,1.96162871664491667e+000,9.07556483582467877e+000,1.91621182736172124e+000,9.07556483582466633e+000,1.91621182736172702e+000
1.20000000000000000e+001,9.06716390135061090e+000,1.96464284021220803e+000,9.06962837990722903e+000,1.96352828618822772e+000,9.06962837990774240e+000,1.96352828618799502e+000,9.06734711647981229e+000,1.96455995988232024e+000,9.06734711647915326e+000,1.96455995988261778e+000,9.16309969995799101e+000,1.92171964595172540e+000,9.16309969995798212e+000,1.92171964595172984e+000
1.21000000000000014e+001,9.16091513205086017e+000,1.96747166641159410e+000,9.16333372486687203e+000,1.96637628337759263e+000,9.16333372486766962e+000,1.96637628337723114e+000,9.16124109063455805e+000,1.96732400388343986e+000,9.16124109063508207e+000,1.96732400388320183e+000,9.25121932590286278e+000,1.92698381694145304e+000,9.25121932590285212e+000,1.92698381694145771e+000
1.22000000000000028e+001,9.25505622320983079e+000,1.97012770202966103e+000,9.25741765211177103e+000,1.96905675775200661e+000,9.25741765211277290e+000,1.96905675775155231e+000,9.25550120307724811e+000,1.96992585229638650e+000,9.25550120307779700e+000,1.96992585229613781e+000,9.33991330706918532e+000,1.93200688293804856e+000,9.33991330706917822e+000,1.93200688293805167e+000
1.22999999999999972e+001,9.34958271885710701e+000,1.97261226059415318e+000,9.35186678843674812e+000,1.97157508438091478e+000,9.35186678843547980e+000,1.97157508438149076e+000,9.35011464901555200e+000,1.97237066698905905e+000,9.35011464901419842e+000,1.97237066698967389e+000,9.42917050032427895e+000,1.93679185462339487e+000,9.42917050032427184e+000,1.93679185462339731e+000
1.23999999999999986e+001,9.44448766676887885e+000,1.97492784610067051e+000,9.44666761502322139e+000,1.97393677659382250e+000,9.44666761502326224e+000,1.97393677659380384e+000,9.44506846783207266e+000,1.97466374799567501e+000,9.44506846783187726e+000,1.97466374799576450e+000,9.51897905502990405e+000,1.94134219713775957e+000,9.51897905502989161e+000,1.94134219713776490e+000
1.25000000000000000e+001,9.53976108660462607e+000,1.97707839984538558e+000,9.54180650430771138e+000,1.97614746492040294e+000,9.54180650431246669e+000,1.97614746491823912e+000,9.54034957950277018e+000,1.97681051300377697e+000,9.54034957950654317e+000,1.97681051300205923e+000,9.60932644548436343e+000,1.94566181414198902e+000,9.60932644548435277e+000,1.94566181414199391e+000
1.26000000000000014e+001,9.63538969041333715e+000,1.97906943229296606e+000,9.63726975747744774e+000,1.97821287570239379e+000,9.63726975747891146e+000,1.97821287570172810e+000,9.63594482163658483e+000,1.97881647650667447e+000,9.63594482163714083e+000,1.97881647650642134e+000,9.70019950672624631e+000,1.94975502961750635e+000,9.70019950672623565e+000,1.94975502961751146e+000
1.27000000000000028e+001,9.73135689581265950e+000,1.98090802053303050e+000,9.73304364236163266e+000,1.98013880951777166e+000,9.73304364236160779e+000,1.98013880951778276e+000,9.73184098690259347e+000,1.98068722876154357e+000,9.73184098690272670e+000,1.98068722876148295e+000,9.79158447362357087e+000,1.95362656748473107e+000,9.79158447362357087e+000,1.95362656748473151e+000
1.27999999999999972e+001,9.82764313798717737e+000,1.98260266766199944e+000,9.82911443154959841e+000,1.98193111952745449e+000,9.82911443154935682e+000,1.98193111952756507e+000,9.82802486068749559e+000,1.98242841465698971e+000,9.82802486068743519e+000,1.98242841465701680e+000,9.88346702313865144e+000,1.95728152914160591e+000,9.88346702313865855e+000,1.95728152914160325e+000
1.28999999999999986e+001,9.92422645230167433e+000,1.98416303642842728e+000,9.92546844043403098e+000,1.98359568991334001e+000,9.92546844043369880e+000,1.98359568991349211e+000,9.92448325866457282e+000,1.98404571266560703e+000,9.92448325866558712e+000,1.98404571266514340e+000,9.97583231962337180e+000,1.96072536904533146e+000,9.97583231962337535e+000,1.96072536904532968e+000
1.30000000000000000e+001,1.00210832708294735e+001,1.98559958286054483e+000,1.00220920649610967e+001,1.98513841453595297e+000,1.00220920649605905e+001,1.98513841453618500e+000,1.00212030641012770e+001,1.98554481398828275e+000,1.00212030641009715e+001,1.98554481398842220e+000,1.00686650629637384e+001,1.96396386848090643e+000,1.00686650629637420e+001,1.96396386848090510e+000
1.31000000000000014e+001,1.01181893576312092e+001,1.98692312436826835e+000,1.01189718188563198e+001,1.98656517594334359e+000,1.01189718188581246e+001,1.98656517594251825e+000,1.01181712646284367e+001,1.98693140204205454e+000,1.01181712646300355e+001,1.98693140204132312e+000,1.01619495393559234e+001,1.96700310768033515e+000,1.01619495393559269e+001,1.96700310768033315e+000
1.32000000000000028e+001,1.02155208004385347e+001,1.98814438034656682e+000,1.02160943700467612e+001,1.98788182488195209e+000,1.02160943700459548e+001,1.98788182488232112e+000,1.02153749882456104e+001,1.98821113241702507e+000,1.02153749882446618e+001,1.98821113241745939e+000,1.02556696744596323e+001,1.96984943647523814e+000,1.02556696744596376e+001,1.96984943647523614e+000
1.32999999999999972e+001,1.03130549787898342e+001,1.98927352235914134e+000,1.03134465760465943e+001,1.98909416043597354e+000,1.03134465760464362e+001,1.98909416043604592e+000,1.03128015382980216e+001,1.98938961344291321e+000,1.03128015382981459e+001,1.98938961344285681e+000,1.03498090886391179e+001,1.97250944368336811e+000,1.03498090886391232e+001,1.97250944368336567e+000
1.33999999999999986e+001,1.04107714368531958e+001,1.99031976728475946e+000,1.04110155180599993e+001,1.99020791092465799e+000,1.04110155180623103e+001,1.99020791092359928e+000,1.04104384272030117e+001,1.99047238748343802e+000,1.04104384272049657e+001,1.99047238748254229e+000,1.04443511539679612e+001,1.97498992544554053e+000,1.04443511539679683e+001,1.97498992544553786e+000
1.35000000000000000e+001,1.05086525987921018e+001,1.99129104238865806e+000,1.05087885335674507e+001,1.99122871567819404e+000,1.05087885335657454e+001,1.99122871567897630e+000,1.05082734086936718e+001,1.99146491307833307e+000,1.05082734086921405e+001,1.99146491307903628e+000,1.05392790526415290e+001,1.97729785274360070e+000,1.05392790526415325e+001,1.97729785274360004e+000
1.36000000000000014e+001,1.06066842722873531e+001,1.99219374768265478e+000,1.06067532471481005e+001,1.99216210781595726e+000,1.06067532471480810e+001,1.99216210781596659e+000,1.06062945083255151e+001,1.99237254805996833e+000,1.06062945083261457e+001,1.99237254805967900e+000,1.06345758364119014e+001,1.97944033834189947e+000,1.06345758364119014e+001,1.97944033834189859e+000
1.37000000000000028e+001,1.07048558909998590e+001,1.99303263852135593e+000,1.07048975993537514e+001,1.99301349811895356e+000,1.07048975993543358e+001,1.99301349811868533e+000,1.07044900520931012e+001,1.99320053372216077e+000,1.07044900520937567e+001,1.99320053372185990e+000,1.07302244866340200e+001,1.98142460340406790e+000,1.07302244866340235e+001,1.98142460340406656e+000
1.37999999999999972e+001,1.08031604522481803e+001,1.99381084883038895e+000,1.08032098734091644e+001,1.99378816010410165e+000,1.08032098734105517e+001,1.99378816010346505e+000,1.08028486928998984e+001,1.99395398016355752e+000,1.08028486929012715e+001,1.99395398016292780e+000,1.08262079744902060e+001,1.98325794404350630e+000,1.08262079744902096e+001,1.98325794404350497e+000
1.38999999999999986e+001,1.09015941185967016e+001,1.99453006963410129e+000,1.09016787195816605e+001,1.99449121637394389e+000,1.09016787195853766e+001,1.99449121637223792e+000,1.09013594347573566e+001,1.99463785286444772e+000,1.09013594347608471e+001,1.99463785286284390e+000,1.09225093209433215e+001,1.98494769806957061e+000,1.09225093209433233e+001,1.98494769806956994e+000
1.40000000000000000e+001,1.10001554799360264e+001,1.99519088470278283e+000,1.10002931770520824e+001,1.99512762631775131e+000,1.10002931770504251e+001,1.99512762631851248e+000,1.10000116545320523e+001,1.99525696057954871e+000,1.10000116545305389e+001,1.99525696058024438e+000,1.10191116559573352e+001,1.98650121219190767e+000,1.10191116559573352e+001,1.98650121219190701e+000
1.40999999999999943e+001,1.10988445218746392e+001,1.99579324243383849e+000,1.10990426931425965e+001,1.99570217522704829e+000,1.10990426931414010e+001,1.99570217522759785e+000,1.10987951211066473e+001,1.99581594460570289e+000,1.10987951211080222e+001,1.99581594460507161e+000,1.11159982765186669e+001,1.98792580994261070e+000,1.11159982765186705e+001,1.98792580994260937e+000
1.42000000000000028e+001,1.11976614133108576e+001,1.99633701211771952e+000,1.11979171398370561e+001,1.99621946484959256e+000,1.11979171398364930e+001,1.99621946484985102e+000,1.11977000118874308e+001,1.99631926945051652e+000,1.11977000118874876e+001,1.99631926945049054e+000,1.12131527029924296e+001,1.98922876056970077e+000,1.12131527029924314e+001,1.98922876056970011e+000
1.42999999999999972e+001,1.12966052926250100e+001,1.99682254193237885e+000,1.12969068274677173e+001,1.99668390543247454e+000,1.12969068274664313e+001,1.99668390543306606e+000,1.12967169265325964e+001,1.99677121495322618e+000,1.12967169265315910e+001,1.99677121495368892e+000,1.13105587333551760e+001,1.99041724914593865e+000,1.13105587333551760e+001,1.99041724914593865e+000
1.44000000000000057e+001,1.13956732675323966e+001,1.99725111943163336e+000,1.13960025155464457e+001,1.99709970925582669e+000,1.13960025155465239e+001,1.99709970925579139e+000,1.13958368978898896e+001,1.99717586985520557e+000,1.13958368978900495e+001,1.99717586985513207e+000,1.14082004948606563e+001,1.99149834812416682e+000,1.14082004948606563e+001,1.99149834812416682e+000
1.45000000000000000e+001,1.14948598200260790e+001,1.99762524601433245e+000,1.14951954207272671e+001,1.99747088565306807e+000,1.14951954207278000e+001,1.99747088565282382e+000,1.14950514001176209e+001,1.99753712682276130e+000,1.14950514001174646e+001,1.99753712682283346e+000,1.15060624927158610e+001,1.99247899055433653e+000,1.15060624927158646e+001,1.99247899055433519e+000
1.45999999999999943e+001,1.15941567195195478e+001,1.99794867748311700e+000,1.15944772218824674e+001,1.99780123751528715e+000,1.15944772218810428e+001,1.99780123751594263e+000,1.15943523539771629e+001,1.99785867891793267e+000,1.15943523539768307e+001,1.99785867891808566e+000,1.16041296553737538e+001,1.99336594515834808e+000,1.16041296553737538e+001,1.99336594515834720e+000
1.47000000000000028e+001,1.16935534221244470e+001,1.99822624052098829e+000,1.16938400623681069e+001,1.99809435923331669e+000,1.16938400623703735e+001,1.99809435923227396e+000,1.16937321293760199e+001,1.99814401747018611e+000,1.16937321293782546e+001,1.99814401746915826e+000,1.17023873760832124e+001,1.99416579343697875e+000,1.17023873760832178e+001,1.99416579343697675e+000
1.47999999999999972e+001,1.17930378212381619e+001,1.99846348700340326e+000,1.17932765495457659e+001,1.99835363603509708e+000,1.17932765495443839e+001,1.99835363603573191e+000,1.17931835452065421e+001,1.99839643131739075e+000,1.17931835452057516e+001,1.99839643131775513e+000,1.18008215503784868e+001,1.99488490895880233e+000,1.18008215503784903e+001,1.99488490895880122e+000
1.49000000000000057e+001,1.18925971565035340e+001,1.99866627499608618e+000,1.18927797516182832e+001,1.99858224467997148e+000,1.18927797516185372e+001,1.99858224467985468e+000,1.18926998665675168e+001,1.99861900736499720e+000,1.18926998665681563e+001,1.99861900736470322e+000,1.18994186092369745e+001,1.99552943895457724e+000,1.18994186092369745e+001,1.99552943895457724e+000
1.50000000000000000e+001,1.19922188968875858e+001,1.99884036140370402e+000,1.19923431919877252e+001,1.99878315540224460e+000,1.19923431919862029e+001,1.99878315540294538e+000,1.19922747995382259e+001,1.99881463237423151e+000,1.19922747995384888e+001,1.99881463237411050e+000,1.19981655476855167e+001,1.99610528831231693e+000,1.19981655476855167e+001,1.99610528831231693e+000
1.50999999999999943e+001,1.20918914700810838e+001,1.99899106527295300e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.20970499486916587e+001,1.99661810603883438e+000,1.20970499486916587e+001,1.99661810603883438e+000
1.52000000000000028e+001,1.21916047816721704e+001,1.99912302791758800e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.21960600022342796e+001,1.99707327422325953e+000,1.21960600022342796e+001,1.99707327422325887e+000
1.52999999999999972e+001,1.22913505258152149e+001,1.99924006915086538e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.22951845195090215e+001,1.99747589950756010e+000,1.22951845195090215e+001,1.99747589950755966e+000
1.54000000000000057e+001,1.23911223207587415e+001,1.99934512429175903e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.23944129422852960e+001,1.99783080703884841e+000,1.23944129422852996e+001,1.99783080703884752e+000
1.55000000000000000e+001,1.24909157066335155e+001,1.99944024471985893e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.24937353474919366e+001,1.99814253684886656e+000,1.24937353474919384e+001,1.99814253684886589e+000
1.55999999999999943e+001,1.25907280258681578e+001,1.99952665258353912e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.25931424471684839e+001,1.99841534257797915e+000,1.25931424471684839e+001,1.99841534257797915e+000
1.57000000000000028e+001,1.26905581800636860e+001,1.99960485248428843e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.26926255839746087e+001,1.99865319243479589e+000,1.26926255839746069e+001,1.99865319243479655e+000
1.57999999999999972e+001,1.27904062393613600e+001,1.99967481116280399e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.27921767225027292e+001,1.99885977225866451e+000,1.27921767225027310e+001,1.99885977225866340e+000
1.59000000000000057e+001,1.28902728958707087e+001,1.99973620906770422e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.28917884366861344e+001,1.99903849053109384e+000,1.28917884366861344e+001,1.99903849053109428e+000
1.60000000000000000e+001,1.29901588178706096e+001,1.99978873768897869e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.29914538936353452e+001,1.99919248516416204e+000,1.29914538936353434e+001,1.99919248516416292e+000
1.60999999999999943e+001,1.30900640528420489e+001,1.99983237446364170e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.30911668342707284e+001,1.99932463187916976e+000,1.30911668342707284e+001,1.99932463187916976e+000
1.62000000000000028e+001,1.31899876695710070e+001,1.99986754762102548e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.31909215511452889e+001,1.99943755397782352e+000,1.31909215511452889e+001,1.99943755397782397e+000
1.62999999999999972e+001,1.32899277541123126e+001,1.99989513807242925e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.32907128638713701e+001,1.99953363330074274e+000,1.32907128638713701e+001,1.99953363330074230e+000
1.64000000000000057e+001,1.33898817123316967e+001,1.99991634009666508e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.33905360925760526e+001,1.99961502216444931e+000,1.33905360925760526e+001,1.99961502216444997e+000
1.65000000000000000e+001,1.34898467050252329e+001,1.99993246094767696e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.34903870298127480e+001,1.99968365606805887e+000,1.34903870298127480e+001,1.99968365606805909e+000
1.65999999999999943e+001,1.35898200353053689e+001,1.99994474243051079e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.35902619113525756e+001,1.99974126696443655e+000,1.35902619113525791e+001,1.99974126696443522e+000
1.67000000000000028e+001,1.36897993925048027e+001,1.99995424855142967e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.36901573862665202e+001,1.99978939689749491e+000,1.36901573862665220e+001,1.99978939689749446e+000
1.67999999999999972e+001,1.37897829485669678e+001,1.99996182110575771e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.37900704866909258e+001,1.99982941181726304e+000,1.37900704866909258e+001,1.99982941181726281e+000
1.69000000000000057e+001,1.38897693518096030e+001,1.99996808253419811e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.38899985976442792e+001,1.99986251539692361e+000,1.38899985976442775e+001,1.99986251539692428e+000
1.70000000000000000e+001,1.39897576698418096e+001,1.99997346220055627e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.39899394272326543e+001,1.99988976269092888e+000,1.39899394272326543e+001,1.99988976269092888e+000
1.70999999999999943e+001,1.40897473193058644e+001,1.99997822874094022e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.40898909775479559e+001,1.99991207348992273e+000,1.40898909775479524e+001,1.99991207348992406e+000
1.72000000000000028e+001,1.41897380011363197e+001,1.99998251987449427e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.41898515165248451e+001,1.99993024524627527e+000,1.41898515165248451e+001,1.99993024524627550e+000
1.72999999999999972e+001,1.42897296420843851e+001,1.99998636933022622e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.42898195509835855e+001,1.99994496546278588e+000,1.42898195509835837e+001,1.99994496546278677e+000
1.74000000000000057e+001,1.43897223282891087e+001,1.99998973743730679e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.43897938010452897e+001,1.99995682345644910e+000,1.43897938010452897e+001,1.99995682345644932e+000
1.75000000000000000e+001,1.44897162127724748e+001,1.99999255372432305e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.44897731760653841e+001,1.99996632142820596e+000,1.44897731760653805e+001,1.99996632142820707e+000
1.75999999999999943e+001,1.45897114011979880e+001,1.99999476952923594e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.45897567521921552e+001,1.99997388478827443e+000,1.45897567521921534e+001,1.99997388478827509e+000
1.77000000000000028e+001,1.46897078625347586e+001,1.99999639914028182e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.46897437516188702e+001,1.99997987170431268e+000,1.46897437516188738e+001,1.99997987170431113e+000
1.77999999999999972e+001,1.47897054190038393e+001,1.99999752442614342e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.47897335235631466e+001,1.99998458185618055e+000,1.47897335235631431e+001,1.99998458185618211e+000
1.79000000000000057e+001,1.48897038115146572e+001,1.99999826470149333e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.48897255269752531e+001,1.99998826439600097e+000,1.48897255269752513e+001,1.99998826439600141e+000
1.80000000000000000e+001,1.49897027812163746e+001,1.99999873917102944e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.49897193149481129e+001,1.99999112512547583e+000,1.49897193149481129e+001,1.99999112512547583e+000
1.80999999999999943e+001,1.50897021190046914e+001,1.99999904413060725e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.50897145207779246e+001,1.99999333291385728e+000,1.50897145207779246e+001,1.99999333291385684e+000
1.82000000000000028e+001,1.51897016774388298e+001,1.99999924747911884e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.51897108456032051e+001,1.99999502538944007e+000,1.51897108456032068e+001,1.99999502538943896e+000
1.82999999999999972e+001,1.52897013616856299e+001,1.99999939288878847e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.52897080475343241e+001,1.99999631394498589e+000,1.52897080475343223e+001,1.99999631394498678e+000
1.84000000000000057e+001,1.53897011148144429e+001,1.99999950657714476e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.53897059321732304e+001,1.99999728810321553e+000,1.53897059321732304e+001,1.99999728810321553e+000
1.85000000000000000e+001,1.54897009049667709e+001,1.99999960321554449e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.54897043444143296e+001,1.99999801929235099e+000,1.54897043444143296e+001,1.99999801929235077e+000
1.85999999999999943e+001,1.55897007164813832e+001,1.99999969001625555e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.55897031614134036e+001,1.99999856408394172e+000,1.55897031614134001e+001,1.99999856408394350e+000
1.87000000000000028e+001,1.56897005446268949e+001,1.99999976915816524e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.56897022866089983e+001,1.99999896694601365e+000,1.56897022866089983e+001,1.99999896694601409e+000
1.87999999999999972e+001,1.57897003924916977e+001,1.99999983921900326e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.57897016446824523e+001,1.99999926256397931e+000,1.57897016446824523e+001,1.99999926256397997e+000
1.89000000000000057e+001,1.58897002676018833e+001,1.99999989673288847e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.58897011773461454e+001,1.99999947778023879e+000,1.58897011773461365e+001,1.99999947778024278e+000
1.90000000000000000e+001,1.59897001761982178e+001,1.99999993882582761e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.59897008398544305e+001,1.99999963320087981e+000,1.59897008398544269e+001,1.99999963320088137e+000
1.90999999999999943e+001,1.60897001175845453e+001,1.99999996581841777e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.60897005981393768e+001,1.99999974451475526e+000,1.60897005981393662e+001,1.99999974451476104e+000
1.92000000000000028e+001,1.61897000842207390e+001,1.99999998118302225e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.61897004264801723e+001,1.99999982356673645e+000,1.61897004264801616e+001,1.99999982356674089e+000
1.92999999999999972e+001,1.62897000667699885e+001,1.99999998921938804e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.62897003056244856e+001,1.99999987922283040e+000,1.62897003056244500e+001,1.99999987922284550e+000
1.94000000000000057e+001,1.63897000580080814e+001,1.99999999325439770e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.63897002212880487e+001,1.99999991806119581e+000,1.63897002212879599e+001,1.99999991806123822e+000
1.95000000000000000e+001,1.64897000535566107e+001,1.99999999530437478e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.64897001629673774e+001,1.99999994491885436e+000,1.64897001629673099e+001,1.99999994491888566e+000
1.95999999999999943e+001,1.65897000511046500e+001,1.99999999643354065e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.65897001230103101e+001,1.99999996331976160e+000,1.65897001230101182e+001,1.99999996331984864e+000
1.97000000000000028e+001,1.66897000495297974e+001,1.99999999715879051e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.66897000958934285e+001,1.99999997580755040e+000,1.66897000958933006e+001,1.99999997580760813e+000
1.97999999999999972e+001,1.67897000483178864e+001,1.99999999771689385e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.67897000776690533e+001,1.99999998420018255e+000,1.67897000776687015e+001,1.99999998420034419e+000
1.99000000000000057e+001,1.68897000472484677e+001,1.99999999820938457e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.68897000655426801e+001,1.99999998978458748e+000,1.68897000655417386e+001,1.99999998978502180e+000
2.00000000000000000e+001,1.69897000462438506e+001,1.99999999867202471e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.69897000575546535e+001,1.99999999346320667e+000,1.69897000575540211e+001,1.99999999346349910e+000
2.00999999999999943e+001,1.70897000453085788e+001,1.99999999910273041e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.70897000523489879e+001,1.99999999586050126e+000,1.70897000523473075e+001,1.99999999586127641e+000
2.02000000000000028e+001,1.71897000445090171e+001,1.99999999947094542e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.71897000489905061e+001,1.99999999740714363e+000,1.71897000489894047e+001,1.99999999740765144e+000
2.02999999999999972e+001,1.72897000439340829e+001,1.99999999973570985e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.72897000468502036e+001,1.99999999839278764e+000,1.72897000468473259e+001,1.99999999839411235e+000
2.04000000000000057e+001,1.73897000436069966e+001,1.99999999988634314e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.73897000455034529e+001,1.99999999901299330e+000,1.73897000454960704e+001,1.99999999901639325e+000
2.05000000000000000e+001,1.74897000434574252e+001,1.99999999995522049e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.74897000446721194e+001,1.99999999939583373e+000,1.74897000446533397e+001,1.99999999940448148e+000
2.05999999999999943e+001,1.75897000433984587e+001,1.99999999998237366e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.75897000441456584e+001,1.99999999963827424e+000,1.75897000441338776e+001,1.99999999964369990e+000
2.07000000000000028e+001,1.76897000433770160e+001,1.99999999999225220e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.76897000438469334e+001,1.99999999977584686e+000,1.76897000438175134e+001,1.99999999978939513e+000
2.07999999999999972e+001,1.77897000433693897e+001,1.99999999999576072e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.77897000437014228e+001,1.99999999984285459e+000,1.77897000436271711e+001,1.99999999987704791e+000
2.09000000000000057e+001,1.78897000433665347e+001,1.99999999999707989e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.78897000435590456e+001,1.99999999990842459e+000,1.78897000435140860e+001,1.99999999992912958e+000
2.10000000000000000e+001,1.79897000433652074e+001,1.99999999999768852e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.79897000435701955e+001,1.99999999990328758e+000,1.79897000434477476e+001,1.99999999995967714e+000
2.10999999999999943e+001,1.80897000433643491e+001,1.99999999999808087e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.80897000434820399e+001,1.99999999994388267e+000,1.80897000434093478e+001,1.99999999997735922e+000
2.12000000000000028e+001,1.81897000433636329e+001,1.99999999999841571e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.81897000434300082e+001,1.99999999996784750e+000,1.81897000433874183e+001,1.99999999998746203e+000
2.12999999999999972e+001,1.82897000433629238e+001,1.99999999999873945e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.82897000435456505e+001,1.99999999991458965e+000,1.82897000433750563e+001,1.99999999999315237e+000
2.14000000000000057e+001,1.83897000433622324e+001,1.99999999999906142e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.83897000434679114e+001,1.99999999995039501e+000,1.83897000433681974e+001,1.99999999999631450e+000
2.15000000000000000e+001,1.84897000433615588e+001,1.99999999999936828e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.84897000434219514e+001,1.99999999997155764e+000,1.84897000433644365e+001,1.99999999999804268e+000
2.15999999999999943e+001,1.85897000433610131e+001,1.99999999999961808e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.85897000433951369e+001,1.99999999998390288e+000,1.85897000433624058e+001,1.99999999999897526e+000
2.17000000000000028e+001,1.86897000433607055e+001,1.99999999999976330e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.86897000433797089e+001,1.99999999999101208e+000,1.86897000433613307e+001,1.99999999999947442e+000
2.17999999999999972e+001,1.87897000433605790e+001,1.99999999999981903e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.87897000433709387e+001,1.99999999999504774e+000,1.87897000433607602e+001,1.99999999999973466e+000
2.19000000000000057e+001,1.88897000433605520e+001,1.99999999999983502e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.88897000435446856e+001,1.99999999991503863e+000,1.88897000433604845e+001,1.99999999999986611e+000
2.20000000000000000e+001,1.89897000433605392e+001,1.99999999999983902e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.89897000434673480e+001,1.99999999995065081e+000,1.89897000433603331e+001,1.99999999999993272e+000
2.20999999999999943e+001,1.90897000433605299e+001,1.99999999999983991e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.90897000434216331e+001,1.99999999997170130e+000,1.90897000433602564e+001,1.99999999999996647e+000
2.22000000000000028e+001,1.91897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.91897000433949714e+001,1.99999999998398392e+000,1.91897000433602258e+001,1.99999999999998335e+000
2.22999999999999972e+001,1.92897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.92897000433796038e+001,1.99999999999105738e+000,1.92897000433602024e+001,1.99999999999999201e+000
2.24000000000000057e+001,1.93897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.93897000433708904e+001,1.99999999999507438e+000,1.93897000433601967e+001,1.99999999999999845e+000
2.25000000000000000e+001,1.94897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.94897000433659997e+001,1.99999999999732414e+000,1.94897000433601910e+001,1.99999999999999933e+000
2.25999999999999943e+001,1.95897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.95897000433632940e+001,1.99999999999856781e+000,1.95897000433601818e+001,1.99999999999999978e+000
2.27000000000000028e+001,1.96897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.96897000433618317e+001,1.99999999999924438e+000,1.96897000433601903e+001,2.00000000000000000e+000
2.27999999999999972e+001,1.97897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.97897000433610408e+001,1.99999999999960654e+000,1.97897000433601846e+001,2.00000000000000000e+000
2.29000000000000057e+001,1.98897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.98897000433606301e+001,1.99999999999979972e+000,1.98897000433601931e+001,2.00000000000000000e+000
2.30000000000000000e+001,1.99897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1.99897000433604077e+001,1.99999999999989919e+000,1.99897000433601875e+001,2.00000000000000000e+000
2.30999999999999943e+001,2.00897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.00897000433602919e+001,1.99999999999994960e+000,2.00897000433601818e+001,2.00000000000000000e+000
2.32000000000000028e+001,2.01897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.01897000435873686e+001,1.99999999989538124e+000,2.01897000433601903e+001,2.00000000000000000e+000
2.32999999999999972e+001,2.02897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.02897000434927897e+001,1.99999999993893374e+000,2.02897000433601846e+001,2.00000000000000000e+000
2.34000000000000057e+001,2.03897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.03897000434366156e+001,1.99999999996480593e+000,2.03897000433601931e+001,2.00000000000000000e+000
2.35000000000000000e+001,2.04897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.04897000434036656e+001,1.99999999997997802e+000,2.04897000433601875e+001,2.00000000000000000e+000
2.35999999999999943e+001,2.05897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.05897000433845854e+001,1.99999999998876143e+000,2.05897000433601818e+001,2.00000000000000000e+000
2.37000000000000028e+001,2.06897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.06897000433737048e+001,1.99999999999377676e+000,2.06897000433601903e+001,2.00000000000000000e+000
2.37999999999999972e+001,2.07897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.07897000433675672e+001,1.99999999999660139e+000,2.07897000433601846e+001,2.00000000000000000e+000
2.39000000000000057e+001,2.08897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.08897000433641686e+001,1.99999999999816991e+000,2.08897000433601931e+001,2.00000000000000000e+000
2.40000000000000000e+001,2.09897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.09897000433622978e+001,1.99999999999902900e+000,2.09897000433601875e+001,2.00000000000000000e+000
2.40999999999999943e+001,2.10897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.10897000433612831e+001,1.99999999999949352e+000,2.10897000433601818e+001,2.00000000000000000e+000
2.42000000000000028e+001,2.11897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.11897000433607587e+001,1.99999999999973865e+000,2.11897000433601903e+001,2.00000000000000000e+000
2.42999999999999972e+001,2.12897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.12897000433604724e+001,1.99999999999986811e+000,2.12897000433601846e+001,2.00000000000000000e+000
2.44000000000000057e+001,2.13897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.13897000433603388e+001,1.99999999999993361e+000,2.13897000433601931e+001,2.00000000000000000e+000
2.45000000000000000e+001,2.14897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.14897000433602585e+001,1.99999999999996692e+000,2.14897000433601875e+001,2.00000000000000000e+000
2.45999999999999943e+001,2.15897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.15897000433602173e+001,1.99999999999998357e+000,2.15897000433601818e+001,2.00000000000000000e+000
2.47000000000000028e+001,2.16897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.16897000433612064e+001,1.99999999999953304e+000,2.16897000433601903e+001,2.00000000000000000e+000
2.47999999999999972e+001,2.17897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.17897000434989785e+001,1.99999999993608335e+000,2.17897000433601846e+001,2.00000000000000000e+000
2.49000000000000057e+001,2.18897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.18897000434410387e+001,1.99999999996276911e+000,2.18897000433601931e+001,2.00000000000000000e+000
2.50000000000000000e+001,2.19897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.19897000434066854e+001,1.99999999997858802e+000,2.19897000433601875e+001,2.00000000000000000e+000
2.50999999999999943e+001,2.20897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.20897000433865749e+001,1.99999999998784528e+000,2.20897000433601818e+001,2.00000000000000000e+000
2.52000000000000028e+001,2.21897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.21897000433749767e+001,1.99999999999319167e+000,2.21897000433601903e+001,2.00000000000000000e+000
2.52999999999999972e+001,2.22897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.22897000433683523e+001,1.99999999999623856e+000,2.22897000433601846e+001,2.00000000000000000e+000
2.54000000000000057e+001,2.23897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.23897000433646447e+001,1.99999999999795075e+000,2.23897000433601931e+001,2.00000000000000000e+000
2.55000000000000000e+001,2.24897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.24897000433625784e+001,1.99999999999889932e+000,2.24897000433601875e+001,2.00000000000000000e+000
2.55999999999999943e+001,2.25897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.25897000433614465e+001,1.99999999999941735e+000,2.25897000433601818e+001,2.00000000000000000e+000
2.57000000000000028e+001,2.26897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.26897000433608511e+001,1.99999999999969624e+000,2.26897000433601903e+001,2.00000000000000000e+000
2.57999999999999972e+001,2.27897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.27897000433605257e+001,1.99999999999984390e+000,2.27897000433601846e+001,2.00000000000000000e+000
2.59000000000000057e+001,2.28897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.28897000433603637e+001,1.99999999999992117e+000,2.28897000433601931e+001,2.00000000000000000e+000
2.60000000000000000e+001,2.29897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.29897000433602727e+001,1.99999999999996092e+000,2.29897000433601875e+001,2.00000000000000000e+000
2.60999999999999943e+001,2.30897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.30897000433602244e+001,1.99999999999998046e+000,2.30897000433601818e+001,2.00000000000000000e+000
2.62000000000000028e+001,2.31897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.31897000433602116e+001,1.99999999999999067e+000,2.31897000433601903e+001,2.00000000000000000e+000
2.62999999999999972e+001,2.32897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.32897000433626324e+001,1.99999999999887357e+000,2.32897000433601846e+001,2.00000000000000000e+000
2.64000000000000057e+001,2.33897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.33897000433628222e+001,1.99999999999878941e+000,2.33897000433601931e+001,2.00000000000000000e+000
2.65000000000000000e+001,2.34897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.34897000433615837e+001,1.99999999999935762e+000,2.34897000433601875e+001,2.00000000000000000e+000
2.65999999999999943e+001,2.35897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.35897000433609101e+001,1.99999999999966449e+000,2.35897000433601818e+001,2.00000000000000000e+000
2.67000000000000028e+001,2.36897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.36897000436152680e+001,1.99999999988253263e+000,2.36897000433601903e+001,2.00000000000000000e+000
2.67999999999999972e+001,2.37897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.37897000435094839e+001,1.99999999993124655e+000,2.37897000433601846e+001,2.00000000000000000e+000
2.69000000000000057e+001,2.38897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.38897000434464779e+001,1.99999999996026445e+000,2.38897000433601931e+001,2.00000000000000000e+000
2.70000000000000000e+001,2.39897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.39897000434094139e+001,1.99999999997732991e+000,2.39897000433601875e+001,2.00000000000000000e+000
2.70999999999999943e+001,2.40897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.40897000433879001e+001,1.99999999998723599e+000,2.40897000433601818e+001,2.00000000000000000e+000
2.72000000000000028e+001,2.41897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.41897000433755878e+001,1.99999999999291056e+000,2.41897000433601903e+001,2.00000000000000000e+000
2.72999999999999972e+001,2.42897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.42897000433686188e+001,1.99999999999611711e+000,2.42897000433601846e+001,2.00000000000000000e+000
2.74000000000000057e+001,2.43897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.43897000433647477e+001,1.99999999999790212e+000,2.43897000433601931e+001,2.00000000000000000e+000
2.75000000000000000e+001,2.44897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.44897000433626140e+001,1.99999999999888356e+000,2.44897000433601875e+001,2.00000000000000000e+000
2.75999999999999943e+001,2.45897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.45897000433614537e+001,1.99999999999941447e+000,2.45897000433601818e+001,2.00000000000000000e+000
2.77000000000000028e+001,2.46897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.46897000433608476e+001,1.99999999999969824e+000,2.46897000433601903e+001,2.00000000000000000e+000
2.77999999999999972e+001,2.47897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.47897000433605221e+001,1.99999999999984523e+000,2.47897000433601846e+001,2.00000000000000000e+000
2.79000000000000057e+001,2.48897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.48897000433603601e+001,1.99999999999992384e+000,2.48897000433601931e+001,2.00000000000000000e+000
2.80000000000000000e+001,2.49897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.49897000433602727e+001,1.99999999999996181e+000,2.49897000433601875e+001,2.00000000000000000e+000
2.80999999999999943e+001,2.50897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.50897000433602209e+001,1.99999999999998179e+000,2.50897000433601818e+001,2.00000000000000000e+000
2.82000000000000028e+001,2.51897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.51897000433732536e+001,1.99999999999398459e+000,2.51897000433601903e+001,2.00000000000000000e+000
2.82999999999999972e+001,2.52897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.52897000433748005e+001,1.99999999999326872e+000,2.52897000433601846e+001,2.00000000000000000e+000
2.84000000000000057e+001,2.53897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.53897000433682649e+001,1.99999999999628253e+000,2.53897000433601931e+001,2.00000000000000000e+000
2.85000000000000000e+001,2.54897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.54897000433645857e+001,1.99999999999797518e+000,2.54897000433601875e+001,2.00000000000000000e+000
2.85999999999999943e+001,2.55897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.55897000433625443e+001,1.99999999999891265e+000,2.55897000433601818e+001,2.00000000000000000e+000
2.87000000000000028e+001,2.56897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.56897000433614409e+001,1.99999999999942490e+000,2.56897000433601903e+001,2.00000000000000000e+000
2.87999999999999972e+001,2.57897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.57897000433608348e+001,1.99999999999970046e+000,2.57897000433601846e+001,2.00000000000000000e+000
2.89000000000000057e+001,2.58897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.58897000433605271e+001,1.99999999999984590e+000,2.58897000433601931e+001,2.00000000000000000e+000
2.90000000000000000e+001,2.59897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.59897000433603580e+001,1.99999999999992251e+000,2.59897000433601875e+001,2.00000000000000000e+000
2.90999999999999943e+001,2.60897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.60897000433602670e+001,1.99999999999996114e+000,2.60897000433601818e+001,2.00000000000000000e+000
2.92000000000000028e+001,2.61897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.61897000435291432e+001,1.99999999992219490e+000,2.61897000433601903e+001,2.00000000000000000e+000
2.92999999999999972e+001,2.62897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.62897000434590602e+001,1.99999999995446709e+000,2.62897000433601846e+001,2.00000000000000000e+000
2.94000000000000057e+001,2.63897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.63897000434173279e+001,1.99999999997368860e+000,2.63897000433601931e+001,2.00000000000000000e+000
2.95000000000000000e+001,2.64897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.64897000433927801e+001,1.99999999998499156e+000,2.64897000433601875e+001,2.00000000000000000e+000
2.95999999999999943e+001,2.65897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.65897000433785280e+001,1.99999999999155165e+000,2.65897000433601818e+001,2.00000000000000000e+000
2.97000000000000028e+001,2.66897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.66897000433703795e+001,1.99999999999530864e+000,2.66897000433601903e+001,2.00000000000000000e+000
2.97999999999999972e+001,2.67897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.67897000433657659e+001,1.99999999999743050e+000,2.67897000433601846e+001,2.00000000000000000e+000
2.99000000000000057e+001,2.68897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.68897000433632059e+001,1.99999999999861267e+000,2.68897000433601931e+001,2.00000000000000000e+000
3.00000000000000000e+001,2.69897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.69897000433617897e+001,1.99999999999926170e+000,2.69897000433601875e+001,2.00000000000000000e+000
3.00999999999999943e+001,2.70897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.70897000433610238e+001,1.99999999999961275e+000,2.70897000433601818e+001,2.00000000000000000e+000
3.02000000000000028e+001,2.71897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.71897000433606237e+001,1.99999999999980016e+000,2.71897000433601903e+001,2.00000000000000000e+000
3.02999999999999972e+001,2.72897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.72897000433604049e+001,1.99999999999989853e+000,2.72897000433601846e+001,2.00000000000000000e+000
3.04000000000000057e+001,2.73897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.73897000433603033e+001,1.99999999999994937e+000,2.73897000433601931e+001,2.00000000000000000e+000
3.05000000000000000e+001,2.74897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.74897000433602443e+001,1.99999999999997469e+000,2.74897000433601875e+001,2.00000000000000000e+000
3.05999999999999943e+001,2.75897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.75897000433602066e+001,1.99999999999998823e+000,2.75897000433601818e+001,2.00000000000000000e+000
3.07000000000000028e+001,2.76897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.76897000433613378e+001,1.99999999999947153e+000,2.76897000433601903e+001,2.00000000000000000e+000
3.07999999999999972e+001,2.77897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.77897000435150794e+001,1.99999999992866928e+000,2.77897000433601846e+001,2.00000000000000000e+000
3.09000000000000057e+001,2.78897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.78897000434506523e+001,1.99999999995834177e+000,2.78897000433601931e+001,2.00000000000000000e+000
3.10000000000000000e+001,2.79897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.79897000434123520e+001,1.99999999997597810e+000,2.79897000433601875e+001,2.00000000000000000e+000
3.10999999999999943e+001,2.80897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.80897000433898718e+001,1.99999999998632716e+000,2.80897000433601818e+001,2.00000000000000000e+000
3.12000000000000028e+001,2.81897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.81897000433768667e+001,1.99999999999232014e+000,2.81897000433601903e+001,2.00000000000000000e+000
3.12999999999999972e+001,2.82897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.82897000433694252e+001,1.99999999999574496e+000,2.82897000433601846e+001,2.00000000000000000e+000
3.14000000000000057e+001,2.83897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.83897000433652416e+001,1.99999999999767497e+000,2.83897000433601931e+001,2.00000000000000000e+000
3.15000000000000000e+001,2.84897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.84897000433629088e+001,1.99999999999874745e+000,2.84897000433601875e+001,2.00000000000000000e+000
3.15999999999999943e+001,2.85897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.85897000433616242e+001,1.99999999999933520e+000,2.85897000433601818e+001,2.00000000000000000e+000
3.17000000000000028e+001,2.86897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.86897000433609470e+001,1.99999999999965250e+000,2.86897000433601903e+001,2.00000000000000000e+000
3.17999999999999972e+001,2.87897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.87897000433605754e+001,1.99999999999982103e+000,2.87897000433601846e+001,2.00000000000000000e+000
3.19000000000000057e+001,2.88897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.88897000433603921e+001,1.99999999999990896e+000,2.88897000433601931e+001,2.00000000000000000e+000
3.20000000000000000e+001,2.89897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.89897000433602869e+001,1.99999999999995492e+000,2.89897000433601875e+001,2.00000000000000000e+000
3.20999999999999943e+001,2.90897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.90897000433602315e+001,1.99999999999997757e+000,2.90897000433601818e+001,2.00000000000000000e+000
3.22000000000000028e+001,2.91897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.91897000433602152e+001,1.99999999999998934e+000,2.91897000433601903e+001,2.00000000000000000e+000
3.22999999999999972e+001,2.92897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.92897000433629593e+001,1.99999999999872258e+000,2.92897000433601846e+001,2.00000000000000000e+000
3.24000000000000057e+001,2.93897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.93897000433631845e+001,1.99999999999862310e+000,2.93897000433601931e+001,2.00000000000000000e+000
3.25000000000000000e+001,2.94897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.94897000433617791e+001,1.99999999999926747e+000,2.94897000433601875e+001,2.00000000000000000e+000
3.25999999999999943e+001,2.95897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.95897000433610167e+001,1.99999999999961631e+000,2.95897000433601818e+001,2.00000000000000000e+000
3.27000000000000028e+001,2.96897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.96897000433606202e+001,1.99999999999980194e+000,2.96897000433601903e+001,2.00000000000000000e+000
3.27999999999999972e+001,2.97897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.97897000434714414e+001,1.99999999994876432e+000,2.97897000433601846e+001,2.00000000000000000e+000
3.29000000000000057e+001,2.98897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.98897000434246642e+001,1.99999999997031042e+000,2.98897000433601931e+001,2.00000000000000000e+000
3.30000000000000000e+001,2.99897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,2.99897000433970682e+001,1.99999999998301603e+000,2.99897000433601875e+001,2.00000000000000000e+000
3.30999999999999943e+001,3.00897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.00897000433810042e+001,1.99999999999041189e+000,3.00897000433601818e+001,2.00000000000000000e+000
3.32000000000000028e+001,3.01897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.01897000433717899e+001,1.99999999999465916e+000,3.01897000433601903e+001,2.00000000000000000e+000
3.32999999999999972e+001,3.02897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.02897000433665546e+001,1.99999999999706635e+000,3.02897000433601846e+001,2.00000000000000000e+000
3.34000000000000057e+001,3.03897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.03897000433636428e+001,1.99999999999841105e+000,3.03897000433601931e+001,2.00000000000000000e+000
3.35000000000000000e+001,3.04897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.04897000433620313e+001,1.99999999999915179e+000,3.04897000433601875e+001,2.00000000000000000e+000
3.35999999999999943e+001,3.05897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.05897000433611517e+001,1.99999999999955369e+000,3.05897000433601818e+001,2.00000000000000000e+000
3.37000000000000028e+001,3.06897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.06897000433606948e+001,1.99999999999976863e+000,3.06897000433601903e+001,2.00000000000000000e+000
3.37999999999999972e+001,3.07897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.07897000433604404e+001,1.99999999999988209e+000,3.07897000433601846e+001,2.00000000000000000e+000
3.39000000000000057e+001,3.08897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.08897000433603210e+001,1.99999999999994071e+000,3.08897000433601931e+001,2.00000000000000000e+000
3.40000000000000000e+001,3.09897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.09897000433602514e+001,1.99999999999997091e+000,3.09897000433601875e+001,2.00000000000000000e+000
3.40999999999999943e+001,3.10897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.10897000433602138e+001,1.99999999999998601e+000,3.10897000433601818e+001,2.00000000000000000e+000
3.42000000000000028e+001,3.11897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.11897000433602045e+001,1.99999999999999334e+000,3.11897000433601903e+001,2.00000000000000000e+000
3.42999999999999972e+001,3.12897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.12897000433684305e+001,1.99999999999620237e+000,3.12897000433601846e+001,2.00000000000000000e+000
3.44000000000000057e+001,3.13897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.13897000433693272e+001,1.99999999999579425e+000,3.13897000433601931e+001,2.00000000000000000e+000
3.45000000000000000e+001,3.14897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.14897000433651755e+001,1.99999999999770273e+000,3.14897000433601875e+001,2.00000000000000000e+000
3.45999999999999943e+001,3.15897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.15897000433628676e+001,1.99999999999876255e+000,3.15897000433601818e+001,2.00000000000000000e+000
3.47000000000000028e+001,3.16897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.16897000433616185e+001,1.99999999999934297e+000,3.16897000433601903e+001,2.00000000000000000e+000
3.47999999999999972e+001,3.17897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.17897000433609307e+001,1.99999999999965694e+000,3.17897000433601846e+001,2.00000000000000000e+000
3.49000000000000057e+001,3.18897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.18897000433605768e+001,1.99999999999982325e+000,3.18897000433601931e+001,2.00000000000000000e+000
3.50000000000000000e+001,3.19897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.19897000433603829e+001,1.99999999999991029e+000,3.19897000433601875e+001,2.00000000000000000e+000
3.50999999999999943e+001,3.20897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.20897000433602813e+001,1.99999999999995537e+000,3.20897000433601818e+001,2.00000000000000000e+000
3.52000000000000028e+001,3.21897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.21897000433602400e+001,1.99999999999997780e+000,3.21897000433601903e+001,2.00000000000000000e+000
3.52999999999999972e+001,3.22897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.22897000434707095e+001,1.99999999994910205e+000,3.22897000433601846e+001,2.00000000000000000e+000
3.54000000000000057e+001,3.23897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.23897000434242273e+001,1.99999999997051092e+000,3.23897000433601931e+001,2.00000000000000000e+000
3.55000000000000000e+001,3.24897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.24897000433968159e+001,1.99999999998313371e+000,3.24897000433601875e+001,2.00000000000000000e+000
3.55999999999999943e+001,3.25897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.25897000433808586e+001,1.99999999999047939e+000,3.25897000433601818e+001,2.00000000000000000e+000
3.57000000000000028e+001,3.26897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.26897000433717011e+001,1.99999999999469802e+000,3.26897000433601903e+001,2.00000000000000000e+000
3.57999999999999972e+001,3.27897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.27897000433665085e+001,1.99999999999708811e+000,3.27897000433601846e+001,2.00000000000000000e+000
3.59000000000000057e+001,3.28897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.28897000433636180e+001,1.99999999999842304e+000,3.28897000433601931e+001,2.00000000000000000e+000
3.60000000000000000e+001,3.29897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.29897000433620136e+001,1.99999999999915845e+000,3.29897000433601875e+001,2.00000000000000000e+000
3.60999999999999943e+001,3.30897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.30897000433611481e+001,1.99999999999955702e+000,3.30897000433601818e+001,2.00000000000000000e+000
3.62000000000000028e+001,3.31897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.31897000433606877e+001,1.99999999999977063e+000,3.31897000433601903e+001,2.00000000000000000e+000
3.62999999999999972e+001,3.32897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.32897000433604404e+001,1.99999999999988298e+000,3.32897000433601846e+001,2.00000000000000000e+000
3.64000000000000057e+001,3.33897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.33897000433603210e+001,1.99999999999994116e+000,3.33897000433601931e+001,2.00000000000000000e+000
3.65000000000000000e+001,3.34897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.34897000433602514e+001,1.99999999999997113e+000,3.34897000433601875e+001,2.00000000000000000e+000
3.65999999999999943e+001,3.35897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.35897000433602102e+001,1.99999999999998601e+000,3.35897000433601818e+001,2.00000000000000000e+000
3.67000000000000028e+001,3.36897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.36897000433602045e+001,1.99999999999999356e+000,3.36897000433601903e+001,2.00000000000000000e+000
3.67999999999999972e+001,3.37897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.37897000433608810e+001,1.99999999999968092e+000,3.37897000433601846e+001,2.00000000000000000e+000
3.69000000000000057e+001,3.38897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.38897000434613531e+001,1.99999999995341327e+000,3.38897000433601931e+001,2.00000000000000000e+000
3.70000000000000000e+001,3.39897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.39897000434186793e+001,1.99999999997306488e+000,3.39897000433601875e+001,2.00000000000000000e+000
3.70999999999999943e+001,3.40897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.40897000433935631e+001,1.99999999998462719e+000,3.40897000433601818e+001,2.00000000000000000e+000
3.72000000000000028e+001,3.41897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.41897000433789913e+001,1.99999999999134137e+000,3.41897000433601903e+001,2.00000000000000000e+000
3.72999999999999972e+001,3.42897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.42897000433706296e+001,1.99999999999518918e+000,3.42897000433601846e+001,2.00000000000000000e+000
3.74000000000000057e+001,3.43897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.43897000433659201e+001,1.99999999999736366e+000,3.43897000433601931e+001,2.00000000000000000e+000
3.75000000000000000e+001,3.44897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.44897000433632783e+001,1.99999999999857581e+000,3.44897000433601875e+001,2.00000000000000000e+000
3.75999999999999943e+001,3.45897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.45897000433618302e+001,1.99999999999924172e+000,3.45897000433601818e+001,2.00000000000000000e+000
3.77000000000000028e+001,3.46897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.46897000433610572e+001,1.99999999999960210e+000,3.46897000433601903e+001,2.00000000000000000e+000
3.77999999999999972e+001,3.47897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.47897000433606323e+001,1.99999999999979439e+000,3.47897000433601846e+001,2.00000000000000000e+000
3.79000000000000057e+001,3.48897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.48897000433604205e+001,1.99999999999989564e+000,3.48897000433601931e+001,2.00000000000000000e+000
3.80000000000000000e+001,3.49897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.49897000433603012e+001,1.99999999999994782e+000,3.49897000433601875e+001,2.00000000000000000e+000
3.80999999999999943e+001,3.50897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.50897000433602386e+001,1.99999999999997402e+000,3.50897000433601818e+001,2.00000000000000000e+000
3.82000000000000028e+001,3.51897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.51897000433602187e+001,1.99999999999998757e+000,3.51897000433601903e+001,2.00000000000000000e+000
3.82999999999999972e+001,3.52897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.52897000433601988e+001,1.99999999999999423e+000,3.52897000433601846e+001,2.00000000000000000e+000
3.84000000000000057e+001,3.53897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.53897000433635895e+001,1.99999999999843503e+000,3.53897000433601931e+001,2.00000000000000000e+000
3.85000000000000000e+001,3.54897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.54897000433619993e+001,1.99999999999916489e+000,3.54897000433601875e+001,2.00000000000000000e+000
3.85999999999999943e+001,3.55897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.55897000433611339e+001,1.99999999999956080e+000,3.55897000433601818e+001,2.00000000000000000e+000
3.87000000000000028e+001,3.56897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.56897000433606877e+001,1.99999999999977263e+000,3.56897000433601903e+001,2.00000000000000000e+000
3.87999999999999972e+001,3.57897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.57897000434844799e+001,1.99999999994275934e+000,3.57897000433601846e+001,2.00000000000000000e+000
3.89000000000000057e+001,3.58897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.58897000434324056e+001,1.99999999996674416e+000,3.58897000433601931e+001,2.00000000000000000e+000
3.90000000000000000e+001,3.59897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.59897000434016121e+001,1.99999999998092481e+000,3.59897000433601875e+001,2.00000000000000000e+000
3.90999999999999943e+001,3.60897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.60897000433836297e+001,1.99999999998920153e+000,3.60897000433601818e+001,2.00000000000000000e+000
3.92000000000000028e+001,3.61897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.61897000433732856e+001,1.99999999999396860e+000,3.61897000433601903e+001,2.00000000000000000e+000
3.92999999999999972e+001,3.62897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.62897000433674037e+001,1.99999999999667710e+000,3.62897000433601846e+001,2.00000000000000000e+000
3.94000000000000057e+001,3.63897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.63897000433641153e+001,1.99999999999819478e+000,3.63897000433601931e+001,2.00000000000000000e+000
3.95000000000000000e+001,3.64897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.64897000433622907e+001,1.99999999999903344e+000,3.64897000433601875e+001,2.00000000000000000e+000
3.95999999999999943e+001,3.65897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.65897000433612902e+001,1.99999999999948996e+000,3.65897000433601818e+001,2.00000000000000000e+000
3.97000000000000028e+001,3.66897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.66897000433607658e+001,1.99999999999973510e+000,3.66897000433601903e+001,2.00000000000000000e+000
3.97999999999999972e+001,3.67897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.67897000433604831e+001,1.99999999999986411e+000,3.67897000433601846e+001,2.00000000000000000e+000
3.99000000000000057e+001,3.68897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.68897000433603424e+001,1.99999999999993183e+000,3.68897000433601931e+001,2.00000000000000000e+000
4.00000000000000000e+001,3.69897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.69897000433602585e+001,1.99999999999996603e+000,3.69897000433601875e+001,2.00000000000000000e+000
4.00999999999999943e+001,3.70897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.70897000433602173e+001,1.99999999999998357e+000,3.70897000433601818e+001,2.00000000000000000e+000
4.02000000000000028e+001,3.71897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.71897000433602116e+001,1.99999999999999201e+000,3.71897000433601903e+001,2.00000000000000000e+000
4.02999999999999972e+001,3.72897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.72897000433694856e+001,1.99999999999571787e+000,3.72897000433601846e+001,2.00000000000000000e+000
4.04000000000000057e+001,3.73897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.73897000433705173e+001,1.99999999999524491e+000,3.73897000433601931e+001,2.00000000000000000e+000
4.05000000000000000e+001,3.74897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.74897000433658434e+001,1.99999999999739475e+000,3.74897000433601875e+001,2.00000000000000000e+000
4.05999999999999943e+001,3.75897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.75897000433632371e+001,1.99999999999859268e+000,3.75897000433601818e+001,2.00000000000000000e+000
4.07000000000000028e+001,3.76897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.76897000433618174e+001,1.99999999999925104e+000,3.76897000433601903e+001,2.00000000000000000e+000
4.07999999999999972e+001,3.77897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.77897000433610373e+001,1.99999999999960720e+000,3.77897000433601846e+001,2.00000000000000000e+000
4.09000000000000057e+001,3.78897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.78897000433606337e+001,1.99999999999979727e+000,3.78897000433601931e+001,2.00000000000000000e+000
4.10000000000000000e+001,3.79897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.79897000433604148e+001,1.99999999999989675e+000,3.79897000433601875e+001,2.00000000000000000e+000
4.10999999999999943e+001,3.80897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.80897000433602955e+001,1.99999999999994849e+000,3.80897000433601818e+001,2.00000000000000000e+000
4.12000000000000028e+001,3.81897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.81897000433602472e+001,1.99999999999997469e+000,3.81897000433601903e+001,2.00000000000000000e+000
4.12999999999999972e+001,3.82897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.82897000434836698e+001,1.99999999994313438e+000,3.82897000433601846e+001,2.00000000000000000e+000
4.14000000000000057e+001,3.83897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.83897000434319224e+001,1.99999999996696731e+000,3.83897000433601931e+001,2.00000000000000000e+000
4.15000000000000000e+001,3.84897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.84897000434013279e+001,1.99999999998105582e+000,3.84897000433601875e+001,2.00000000000000000e+000
4.15999999999999943e+001,3.85897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.85897000433834663e+001,1.99999999998927747e+000,3.85897000433601818e+001,2.00000000000000000e+000
4.17000000000000028e+001,3.86897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.86897000433731932e+001,1.99999999999401190e+000,3.86897000433601903e+001,2.00000000000000000e+000
4.17999999999999972e+001,3.87897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.87897000433673469e+001,1.99999999999670153e+000,3.87897000433601846e+001,2.00000000000000000e+000
4.19000000000000057e+001,3.88897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.88897000433640869e+001,1.99999999999820832e+000,3.88897000433601931e+001,2.00000000000000000e+000
4.20000000000000000e+001,3.89897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.89897000433622694e+001,1.99999999999904099e+000,3.89897000433601875e+001,2.00000000000000000e+000
4.20999999999999943e+001,3.90897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.90897000433612831e+001,1.99999999999949418e+000,3.90897000433601818e+001,2.00000000000000000e+000
4.22000000000000028e+001,3.91897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.91897000433607587e+001,1.99999999999973710e+000,3.91897000433601903e+001,2.00000000000000000e+000
4.22999999999999972e+001,3.92897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.92897000433604759e+001,1.99999999999986544e+000,3.92897000433601846e+001,2.00000000000000000e+000
4.24000000000000057e+001,3.93897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.93897000433603424e+001,1.99999999999993250e+000,3.93897000433601931e+001,2.00000000000000000e+000
4.25000000000000000e+001,3.94897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.94897000433602585e+001,1.99999999999996669e+000,3.94897000433601875e+001,2.00000000000000000e+000
4.25999999999999943e+001,3.95897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.95897000433602173e+001,1.99999999999998357e+000,3.95897000433601818e+001,2.00000000000000000e+000
4.27000000000000028e+001,3.96897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.96897000433602116e+001,1.99999999999999201e+000,3.96897000433601903e+001,2.00000000000000000e+000
4.27999999999999972e+001,3.97897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.97897000433609733e+001,1.99999999999963607e+000,3.97897000433601846e+001,2.00000000000000000e+000
4.29000000000000057e+001,3.98897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.98897000434732618e+001,1.99999999994792921e+000,3.98897000433601931e+001,2.00000000000000000e+000
4.30000000000000000e+001,3.99897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3.99897000434257350e+001,1.99999999996981503e+000,3.99897000433601875e+001,2.00000000000000000e+000
4.30999999999999943e+001,4.00897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.00897000433976913e+001,1.99999999998272626e+000,4.00897000433601818e+001,2.00000000000000000e+000
4.32000000000000028e+001,4.01897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.01897000433813787e+001,1.99999999999024403e+000,4.01897000433601903e+001,2.00000000000000000e+000
4.32999999999999972e+001,4.02897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.02897000433719938e+001,1.99999999999456368e+000,4.02897000433601846e+001,2.00000000000000000e+000
4.34000000000000057e+001,4.03897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.03897000433666804e+001,1.99999999999701217e+000,4.03897000433601931e+001,2.00000000000000000e+000
4.35000000000000000e+001,4.04897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.04897000433637047e+001,1.99999999999838107e+000,4.04897000433601875e+001,2.00000000000000000e+000
4.35999999999999943e+001,4.05897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.05897000433620576e+001,1.99999999999913536e+000,4.05897000433601818e+001,2.00000000000000000e+000
4.37000000000000028e+001,4.06897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.06897000433611780e+001,1.99999999999954503e+000,4.06897000433601903e+001,2.00000000000000000e+000
4.37999999999999972e+001,4.07897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.07897000433606962e+001,1.99999999999976397e+000,4.07897000433601846e+001,2.00000000000000000e+000
4.39000000000000057e+001,4.08897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.08897000433604560e+001,1.99999999999987987e+000,4.08897000433601931e+001,2.00000000000000000e+000
4.40000000000000000e+001,4.09897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.09897000433603225e+001,1.99999999999993938e+000,4.09897000433601875e+001,2.00000000000000000e+000
4.40999999999999943e+001,4.10897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.10897000433602457e+001,1.99999999999996980e+000,4.10897000433601818e+001,2.00000000000000000e+000
4.42000000000000028e+001,4.11897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.11897000433602187e+001,1.99999999999998557e+000,4.11897000433601903e+001,2.00000000000000000e+000
4.42999999999999972e+001,4.12897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.12897000433601988e+001,1.99999999999999334e+000,4.12897000433601846e+001,2.00000000000000000e+000
4.44000000000000057e+001,4.13897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.13897000433621258e+001,1.99999999999910938e+000,4.13897000433601931e+001,2.00000000000000000e+000
4.45000000000000000e+001,4.14897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.14897000433622551e+001,1.99999999999904832e+000,4.14897000433601875e+001,2.00000000000000000e+000
4.45999999999999943e+001,4.15897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.15897000433612760e+001,1.99999999999949796e+000,4.15897000433601818e+001,2.00000000000000000e+000
4.47000000000000028e+001,4.16897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.16897000433607587e+001,1.99999999999973932e+000,4.16897000433601903e+001,2.00000000000000000e+000
4.47999999999999972e+001,4.17897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.17897000434989749e+001,1.99999999993608468e+000,4.17897000433601846e+001,2.00000000000000000e+000
4.49000000000000057e+001,4.18897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.18897000434410387e+001,1.99999999996276911e+000,4.18897000433601931e+001,2.00000000000000000e+000
4.50000000000000000e+001,4.19897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.19897000434066854e+001,1.99999999997858802e+000,4.19897000433601875e+001,2.00000000000000000e+000
4.50999999999999943e+001,4.20897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.20897000433865784e+001,1.99999999998784528e+000,4.20897000433601818e+001,2.00000000000000000e+000
4.52000000000000028e+001,4.21897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.21897000433749767e+001,1.99999999999319167e+000,4.21897000433601903e+001,2.00000000000000000e+000
4.52999999999999972e+001,4.22897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.22897000433683559e+001,1.99999999999623856e+000,4.22897000433601846e+001,2.00000000000000000e+000
4.54000000000000057e+001,4.23897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.23897000433646411e+001,1.99999999999795075e+000,4.23897000433601931e+001,2.00000000000000000e+000
4.55000000000000000e+001,4.24897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.24897000433625749e+001,1.99999999999889932e+000,4.24897000433601875e+001,2.00000000000000000e+000
4.55999999999999943e+001,4.25897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.25897000433614465e+001,1.99999999999941735e+000,4.25897000433601818e+001,2.00000000000000000e+000
4.57000000000000028e+001,4.26897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.26897000433608511e+001,1.99999999999969624e+000,4.26897000433601903e+001,2.00000000000000000e+000
4.57999999999999972e+001,4.27897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.27897000433605257e+001,1.99999999999984390e+000,4.27897000433601846e+001,2.00000000000000000e+000
4.59000000000000057e+001,4.28897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.28897000433603637e+001,1.99999999999992117e+000,4.28897000433601931e+001,2.00000000000000000e+000
4.60000000000000000e+001,4.29897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.29897000433602727e+001,1.99999999999996092e+000,4.29897000433601875e+001,2.00000000000000000e+000
4.60999999999999943e+001,4.30897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.30897000433602244e+001,1.99999999999998046e+000,4.30897000433601818e+001,2.00000000000000000e+000
4.62000000000000028e+001,4.31897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.31897000433602116e+001,1.99999999999999067e+000,4.31897000433601903e+001,2.00000000000000000e+000
4.62999999999999972e+001,4.32897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.32897000433706651e+001,1.99999999999517497e+000,4.32897000433601846e+001,2.00000000000000000e+000
4.64000000000000057e+001,4.33897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.33897000433718603e+001,1.99999999999462652e+000,4.33897000433601931e+001,2.00000000000000000e+000
4.65000000000000000e+001,4.34897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.34897000433665966e+001,1.99999999999704769e+000,4.34897000433601875e+001,2.00000000000000000e+000
4.65999999999999943e+001,4.35897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.35897000433636563e+001,1.99999999999840083e+000,4.35897000433601818e+001,2.00000000000000000e+000
4.67000000000000028e+001,4.36897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.36897000433620448e+001,1.99999999999914602e+000,4.36897000433601903e+001,2.00000000000000000e+000
4.67999999999999972e+001,4.37897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.37897000433611581e+001,1.99999999999955080e+000,4.37897000433601846e+001,2.00000000000000000e+000
4.69000000000000057e+001,4.38897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.38897000433606976e+001,1.99999999999976708e+000,4.38897000433601931e+001,2.00000000000000000e+000
4.70000000000000000e+001,4.39897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.39897000433604433e+001,1.99999999999988143e+000,4.39897000433601875e+001,2.00000000000000000e+000
4.70999999999999943e+001,4.40897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.40897000433603097e+001,1.99999999999994049e+000,4.40897000433601818e+001,2.00000000000000000e+000
4.72000000000000028e+001,4.41897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.41897000433602543e+001,1.99999999999997047e+000,4.41897000433601903e+001,2.00000000000000000e+000
4.72999999999999972e+001,4.42897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.42897000434980725e+001,1.99999999993650168e+000,4.42897000433601846e+001,2.00000000000000000e+000
4.74000000000000057e+001,4.43897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.43897000434404987e+001,1.99999999996301803e+000,4.43897000433601931e+001,2.00000000000000000e+000
4.75000000000000000e+001,4.44897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.44897000434063656e+001,1.99999999997873479e+000,4.44897000433601875e+001,2.00000000000000000e+000
4.75999999999999943e+001,4.45897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.45897000433863937e+001,1.99999999998793054e+000,4.45897000433601818e+001,2.00000000000000000e+000
4.77000000000000028e+001,4.46897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.46897000433748701e+001,1.99999999999324074e+000,4.46897000433601903e+001,2.00000000000000000e+000
4.77999999999999972e+001,4.47897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.47897000433682919e+001,1.99999999999626610e+000,4.47897000433601846e+001,2.00000000000000000e+000
4.79000000000000057e+001,4.48897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.48897000433646127e+001,1.99999999999796607e+000,4.48897000433601931e+001,2.00000000000000000e+000
4.80000000000000000e+001,4.49897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.49897000433625607e+001,1.99999999999890754e+000,4.49897000433601875e+001,2.00000000000000000e+000
4.80999999999999943e+001,4.50897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.50897000433614394e+001,1.99999999999942180e+000,4.50897000433601818e+001,2.00000000000000000e+000
4.82000000000000028e+001,4.51897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.51897000433608440e+001,1.99999999999969891e+000,4.51897000433601903e+001,2.00000000000000000e+000
4.82999999999999972e+001,4.52897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.52897000433605186e+001,1.99999999999984523e+000,4.52897000433601846e+001,2.00000000000000000e+000
4.84000000000000057e+001,4.53897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.53897000433603637e+001,1.99999999999992206e+000,4.53897000433601931e+001,2.00000000000000000e+000
4.85000000000000000e+001,4.54897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.54897000433602727e+001,1.99999999999996114e+000,4.54897000433601875e+001,2.00000000000000000e+000
4.85999999999999943e+001,4.55897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.55897000433602244e+001,1.99999999999998113e+000,4.55897000433601818e+001,2.00000000000000000e+000
4.87000000000000028e+001,4.56897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.56897000433602116e+001,1.99999999999999112e+000,4.56897000433601903e+001,2.00000000000000000e+000
4.87999999999999972e+001,4.57897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.57897000433610870e+001,1.99999999999958522e+000,4.57897000433601846e+001,2.00000000000000000e+000
4.89000000000000057e+001,4.58897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.58897000434865063e+001,1.99999999994183097e+000,4.58897000433601931e+001,2.00000000000000000e+000
4.90000000000000000e+001,4.59897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.59897000434336007e+001,1.99999999996619171e+000,4.59897000433601875e+001,2.00000000000000000e+000
4.90999999999999943e+001,4.60897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.60897000434023099e+001,1.99999999998060041e+000,4.60897000433601818e+001,2.00000000000000000e+000
4.92000000000000028e+001,4.61897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.61897000433840503e+001,1.99999999998901390e+000,4.61897000433601903e+001,2.00000000000000000e+000
4.92999999999999972e+001,4.62897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.62897000433735144e+001,1.99999999999386091e+000,4.62897000433601846e+001,2.00000000000000000e+000
4.94000000000000057e+001,4.63897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.63897000433675402e+001,1.99999999999661626e+000,4.63897000433601931e+001,2.00000000000000000e+000
4.95000000000000000e+001,4.64897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.64897000433641807e+001,1.99999999999816080e+000,4.64897000433601875e+001,2.00000000000000000e+000
4.95999999999999943e+001,4.65897000433605299e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.65897000433623205e+001,1.99999999999901501e+000,4.65897000433601818e+001,2.00000000000000000e+000
4.97000000000000028e+001,4.66897000433605385e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.66897000433613201e+001,1.99999999999948019e+000,4.66897000433601903e+001,2.00000000000000000e+000
4.97999999999999972e+001,4.67897000433605328e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.67897000433607744e+001,1.99999999999972955e+000,4.67897000433601846e+001,2.00000000000000000e+000
4.99000000000000057e+001,4.68897000433605413e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.68897000433604916e+001,1.99999999999986167e+000,4.68897000433601931e+001,2.00000000000000000e+000
5.00000000000000000e+001,4.69897000433605356e+001,1.99999999999984013e+000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.69897000433603438e+001,1.99999999999993006e+000,4.69897000433601875e+001,2.00000000000000000e+000


==> data_pam4_ber_r1d2.csv <==
SNR_DIR,BER_DIR,FER_DIR,SNR_RRS_F,BER_RRS_F,FER_RRS_F,SNR_RRH_F,BER_RRH_F,FER_RRH_F,SNR_RRS_U,BER_RRS_U,FER_RRS_U,SNR_RRH_U,BER_RRH_U,FER_RRH_U
2.75,0.100916919291771,1,2.75,0.104160076446553,1,4.2,0.0855667589297483,1,2.75,0.110547460982996,1,4,0.105594106685302,1
2.8,0.0965339835683845,1,2.8,0.0997942752954616,1,4.25,0.0804157330521506,1,2.8,0.106444619147449,1,4.025,0.104695842068484,1
2.85,0.0912714731338693,1,2.85,0.0950697464961996,1,4.3,0.0670996348461137,0.985915492957747,2.85,0.102430759375728,1,4.05,0.103445783834149,1
2.9,0.082549536487852,1,2.9,0.0865248670972277,1,4.35,0.0536736625514403,0.93,2.9,0.0949668064290706,1,4.075,0.101912823200559,1
2.95,0.0581342801134468,0.932432432432433,2.95,0.0737918089484283,0.99645390070922,4.4,0.0312717207824446,0.739946380697051,2.95,0.0815140344747263,0.992452830188679,4.1,0.100518926158863,1
3,0.0306883950617284,0.717333333333333,3,0.047929041927977,0.891373801916933,4.45,0.0121289782748116,0.443181818181818,3,0.0535183438155136,0.90188679245283,4.125,0.0989211507104589,1
3.05,0.0100914649426151,0.358592692828146,3.05,0.0202458824823339,0.599109131403118,4.5,0.0032055067667897,0.175945017182131,3.05,0.0252923945958537,0.649056603773585,4.15,0.0978188912182623,1
3.1,0.00187160398750695,0.09819021948402,3.1,0.00595133633139556,0.254689042448174,4.55,0.000556064736479288,0.0455039883973894,3.1,0.00717514565126925,0.300561797752809,4.175,0.0958505706964827,1
3.15,0.000167141584909747,0.0148183273072136,3.15,0.000717354983292315,0.0508508914100486,4.6,4.12046513089896E-05,0.00564125605311767,3.15,0.000759803921568628,0.068289384719405,4.2,0.0939126484975542,1
3.2,4.54696455062554E-06,0.000998452398781888,3.2,5.18825450181848E-05,0.00599071439269133,4.65,3.42986888840815E-06,0.000499226199390944,3.2,2.98518026168408E-05,0.00757726819541376,4.225,0.091359655252737,1
3.25,0,0,3.25,2.98919390993343E-07,0.000299535719634566,4.7,3.08164320611694E-09,4.99226199390944E-05,3.25,9.23156456556257E-09,0.000199401794616152,4.25,0.0878392150011647,1
3.3,0,0,3.3,0,0,4.75,0,0,3.3,0,0,4.275,0.0855444327975775,0.99622641509434
3.35,0,0,3.35,0,0,4.8,0,0,3.35,0,0,4.3,0.0766876310272537,0.992452830188679
3.4,0,0,3.4,0,0,,,,3.4,0,0,4.325,0.0701809923130678,0.992452830188679
3.45,0,0,3.45,0,0,,,,3.45,0,0,4.35,0.0617718378756115,0.958490566037736
3.5,0,0,3.5,0,0,,,,3.5,0,0,4.375,0.0459614488702539,0.886792452830189
,,,,,,,,,3.55,0,0,4.4,0.0392961215932914,0.784905660377359
,,,,,,,,,3.6,0,0,4.425,0.0261892615886327,0.675471698113208
,,,,,,,,,3.65,0,0,4.45,0.0146273002562311,0.475471698113208
,,,,,,,,,3.7,0,0,4.475,0.00939471879286694,0.33968253968254
,,,,,,,,,3.75,0,0,4.5,0.00350453502672532,0.201149425287356
,,,,,,,,,,,,4.525,0.00138710183849073,0.109307359307359
,,,,,,,,,,,,4.55,0.000649146647963061,0.0531299316149395
,,,,,,,,,,,,4.575,0.000239326189641647,0.0227579990986931
,,,,,,,,,,,,4.6,8.58227785778467E-05,0.00677966101694915
,,,,,,,,,,,,4.625,2.40020678704627E-05,0.00279162512462612
,,,,,,,,,,,,4.65,3.78186428369213E-06,0.00139581256231306
,,,,,,,,,,,,4.675,0,0
,,,,,,,,,,,,4.7,0,0
,,,,,,,,,,,,4.725,2.76946936966877E-08,0.000199401794616152
,,,,,,,,,,,,4.75,0,0
,,,,,,,,,,,,4.775,0,0
,,,,,,,,,,,,4.8,0,0
,,,,,,,,,,,,4.825,0,0
,,,,,,,,,,,,4.85,0,0
,,,,,,,,,,,,4.875,0,0
,,,,,,,,,,,,4.9,0,0
,,,,,,,,,,,,4.925,0,0
,,,,,,,,,,,,4.95,0,0
,,,,,,,,,,,,4.975,0,0
,,,,,,,,,,,,5,0,0


==> data_pam4_ber_r1d4.csv <==
SNR_DIR,BER_DIR,FER_DIR,SNR_RRS_U,BER_RRS_U,FER_RRS_U,SNR_RRH_U,BER_RRH_U,FER_RRH_U,SNR_RRS_F,BER_RRS_F,FER_RRS_F,SNR_RRH_F,BER_RRH_F,FER_RRH_F
-2.5,0.186175036246211,1,-1.8,0.128415930758754,1,-1.5,0.170767321295198,1,-2.1,0.164233557400817,1,-1,0.0602816220728439,1
-2.45,0.181291463468213,1,-1.75,0.116462589517157,1,-1.45,0.163427573480954,1,-2.05,0.159494090769298,1,-0.95,0.0495184745837178,1
-2.4,0.176142524493651,1,-1.7,0.104992970431879,1,-1.4,0.154291111989807,1,-2,0.153591010939765,1,-0.9,0.0390237687272088,1
-2.35,0.169335705812574,1,-1.65,0.0903839901586046,1,-1.35,0.146384824919819,1,-1.95,0.146981898862089,1,-0.85,0.0314887307236062,1
-2.3,0.16281336496639,1,-1.6,0.0764377663547296,1,-1.3,0.136600764465533,1,-1.9,0.141278063353983,1,-0.8,0.0249833047757128,1
-2.25,0.155315451869426,1,-1.55,0.0648991696322657,1,-1.25,0.122805896050261,1,-1.85,0.1343778832213,1,-0.75,0.0202752515267343,1
-2.2,0.147317121391855,1,-1.5,0.0528304995386846,1,-1.2,0.112945828390668,1,-1.8,0.12741685338957,1,-0.7,0.0141896226000615,1
-2.15,0.137126883704582,1,-1.45,0.0423575414085497,1,-1.15,0.0942768331795615,1,-1.75,0.118332674311322,1,-0.65,0.0102985369711348,1
-2.1,0.125517332278898,1,-1.4,0.0329306708844075,1,-1.1,0.0825321822415535,1,-1.7,0.10801568472387,1,-0.6,0.00709635758690132,0.99645390070922
-2.05,0.111390536443917,1,-1.35,0.0245411010061069,1,-1.05,0.0669019375247133,1,-1.65,0.099992091735864,1,-0.55,0.0047494427297668,0.975694444444444
-2,0.0968048416150433,1,-1.3,0.018322788981152,1,-1,0.0537190808839682,1,-1.6,0.0877977681121216,1,-0.5,0.00278878528878529,0.972027972027972
-1.95,0.079735292825447,1,-1.25,0.0126077500988533,1,-0.95,0.0417850709547032,1,-1.55,0.0763191423926893,1,-0.45,0.00131680792600333,0.871473354231975
-1.9,0.0655483063134309,1,-1.2,0.00898796186459294,1,-0.9,0.0332702868942489,1,-1.5,0.064485523483151,1,-0.4,0.000681763471921318,0.763231197771588
-1.85,0.0509202144018277,1,-1.15,0.00540495578320637,0.99645390070922,-0.85,0.0245771275427266,1,-1.45,0.0554762532401916,1,-0.35,0.000342822161003979,0.555785123966942
-1.8,0.0393552567989104,1,-1.1,0.00313678840877915,0.972222222222222,-0.8,0.0191039497385879,1,-1.4,0.0439005316110891,1,-0.3,0.000150624409883669,0.380952380952381
-1.75,0.0304687843240631,1,-1.05,0.00178545321637427,0.914473684210526,-0.75,0.0138772461666886,1,-1.35,0.0379486841527174,1,-0.25,6.50576895787624E-05,0.230769230769231
-1.7,0.0227997451781556,1,-1,0.000733690979744833,0.763231197771588,-0.7,0.0097895523043803,1,-1.3,0.0295461535081938,1,-0.2,2.03170314619149E-05,0.109856708640903
-1.65,0.0166323975220772,1,-0.95,0.000351032221709953,0.558091286307054,-0.65,0.00614164579763631,1,-1.25,0.0239818109924871,1,-0.15,6.19101496294479E-06,0.0461906514538094
-1.6,0.0127850270199025,1,-0.9,0.000134473710767989,0.354223433242507,-0.6,0.00419425904113772,0.992932862190813,-1.2,0.0181745090286016,1,-0.1,2.3952083087705E-06,0.0215090768304224
-1.55,0.00814726945213304,1,-0.85,4.31484552545912E-05,0.214759535655058,-0.55,0.00218535089899743,0.942953020134228,-1.15,0.0125697464961996,1,-0.05,7.21104510231364E-07,0.00758823823074235
-1.5,0.00490197356981395,0.98943661971831,-0.8,1.43668124304362E-05,0.0961901169370049,-0.5,0.00115172189733593,0.914473684210526,-1.1,0.0085481745090286,1,0,2.71184602138291E-07,0.00254605361689381
-1.45,0.00275372498935717,0.96551724137931,-0.75,4.48557872954747E-06,0.036405999708752,-0.45,0.000612206036370561,0.712082262210797,-1.05,0.00520359540827377,0.985964912280702,0.05,1.17102441832444E-07,0.000948529778842794
-1.4,0.00145811426568524,0.873817034700316,-0.7,1.48321729910664E-06,0.0131682493048633,-0.4,0.00027297375556082,0.567164179104478,-1,0.00306138899495142,0.965635738831615,0.1,7.08777937406896E-08,0.000698916679147322
-1.35,0.000654459314590034,0.7703081232493,-0.65,5.14634415421529E-07,0.00464280365433578,-0.35,8.59265424392349E-05,0.328339575530587,-0.95,0.00171572767121084,0.908794788273616,0.15,6.16328641223388E-08,0.000499226199390944
-1.3,0.000340859865713667,0.585526315789474,-0.6,1.78735305954782E-07,0.00184713693774649,-0.3,4.13207946094518E-05,0.191362620997766,-0.9,0.000761203192142419,0.759668508287293,0.2,6.16328641223388E-09,9.98452398781888E-05
-1.25,0.000120234703568037,0.358516483516484,-0.55,6.47145073284557E-08,0.000948529778842794,-0.25,1.39142842293754E-05,0.0964408725602756,-0.85,0.000320854905084296,0.572043010752688,0.25,3.08164320611694E-09,4.99226199390944E-05
-1.2,4.28210362593565E-05,0.201574803149606,-0.5,2.15715024428186E-08,0.000299535719634566,-0.2,5.22833396433916E-06,0.0407269187084212,-0.8,0.000124582047325103,0.334635416666667,0.3,0,0
-1.15,1.74376912084114E-05,0.108232344337651,-0.45,1.84898592367016E-08,0.000249613099695472,-0.15,2.16382108769249E-06,0.017848218747769,-0.75,4.29776831480167E-05,0.183818310858765,0.35,0,0
-1.1,5.71268047353404E-06,0.0427916454406521,-0.4,0,0,-0.1,6.7487986213961E-07,0.00668963107183865,-0.7,1.17407327809219E-05,0.0812379110251451,0.4,0,0
-1.05,2.13513637588101E-06,0.0176103276503192,-0.35,0,0,-0.05,2.34204883664887E-07,0.00234636313713744,-0.65,3.74803209905997E-06,0.0298222593343672,0.45,0,0
-1,4.96144556184827E-07,0.00549148819330038,-0.3,0,0,0,1.04775869007976E-07,0.00129798811841645,-0.6,1.1833509911489E-06,0.0112325894862962,0.5,0,0
-0.95,1.72572019542549E-07,0.00229644051719834,-0.25,0,0,0.05,6.16328641223388E-08,0.000798761919025511,-0.55,3.94450330382968E-07,0.00429334531476212,,,
-0.9,8.62860097712743E-08,0.000848684538964605,-0.2,0,0,0.1,3.08164320611694E-08,0.000249613099695472,-0.5,1.69490376336432E-07,0.00139783335829464,,,
-0.85,6.77961505345727E-08,0.000698916679147322,-0.15,0,0,0.15,2.46531456489355E-08,0.000299535719634566,-0.45,3.69797184734033E-08,0.000349458339573661,,,
-0.8,1.23265728244678E-08,0.000149767859817283,-0.1,0,0,0.2,3.08164320611694E-09,4.99226199390944E-05,-0.4,6.16328641223388E-09,9.98452398781888E-05,,,
-0.75,6.16328641223388E-09,4.99226199390944E-05,-0.05,0,0,0.25,3.08164320611694E-09,4.99226199390944E-05,-0.35,3.08164320611694E-09,4.99226199390944E-05,,,
,,,0,0,0,0.3,0,0,-0.3,6.16328641223388E-09,9.98452398781888E-05,,,
,,,0.05,0,0,0.35,0,0,-0.25,0,0,,,
,,,0.0999999999999999,0,0,0.4,6.16328641223388E-09,4.99226199390944E-05,,,,,,
,,,0.15,0,0,0.45,0,0,,,,,,
,,,0.2,0,0,0.5,9.24492961835082E-09,4.99226199390944E-05,,,,,,


==> data_pam4_mi_configurations.csv <==
SNR,F0,A0,F1,A1,F2,A2,F3,A3,F5,A5,F6,A6,DIR
-5.00000000000000000e+001,9.60066174604534694e-006,1.28681476880831980e-005,1.44259800802792881e-005,1.42910796092632353e-005,9.60072233513464823e-006,1.36395812952994078e-005,1.44259800807233773e-005,1.44253032512420276e-005,1.44259800805013327e-005,1.44253110090364345e-005,9.60078292377986031e-006,1.41431665650060268e-005,1.44268061413017943e-005
-4.98999999999999986e+001,9.82517642511560041e-006,1.31678833101833703e-005,1.47619987340696923e-005,1.46239574785322901e-005,9.82523986747807498e-006,1.39572855237801718e-005,1.47619987340696923e-005,1.47613074992225535e-005,1.47619987342917369e-005,1.47613156222803354e-005,9.82530330939646035e-006,1.44726003810102810e-005,1.47628461867188463e-005
-4.97999999999999972e+001,1.00545646481986495e-005,1.34746005762131915e-005,1.51058440043261299e-005,1.49645888738447752e-005,1.00546310768390157e-005,1.42823899191846237e-005,1.51058440047702192e-005,1.51051380914424271e-005,1.51058440049922638e-005,1.51051465981932864e-005,1.00546975050352927e-005,1.48097075611808293e-005,1.51067134483485145e-005
-4.97000000000000028e+001,1.02893145832450017e-005,1.37884621036477029e-005,1.54576981843401740e-005,1.53131543894069466e-005,1.02893841389395391e-005,1.46150668487443625e-005,1.54576981845622186e-005,1.54569773189727755e-005,1.54576981847842632e-005,1.54569862262921021e-005,1.02894536941899872e-005,1.51546668356594694e-005,1.54585902376156123e-005
-4.96000000000000014e+001,1.05295517702774788e-005,1.41096343002633517e-005,1.58177478117860204e-005,1.56698388253939669e-005,1.05296246000197158e-005,1.49554926940353994e-005,1.58177478117860204e-005,1.58170117166012147e-005,1.58177478120080650e-005,1.58170210435848446e-005,1.05296974293178636e-005,1.55076610963700290e-005,1.58186631126641609e-005
-4.95000000000000000e+001,1.07754046967389883e-005,1.44382874474047185e-005,1.61861837699728284e-005,1.60348312847613528e-005,1.07754809544058361e-005,1.53044961275217162e-005,1.61861837699728284e-005,1.61854321634180565e-005,1.61861837699728284e-005,1.61854419298279595e-005,1.07755572116285947e-005,1.58688774951620815e-005,1.61871229763130819e-005
-4.93999999999999986e+001,1.10270048645499941e-005,1.47745957934652949e-005,1.65632013868766137e-005,1.64083252762736720e-005,1.10270847115678805e-005,1.56609805694873927e-005,1.65632013870986583e-005,1.65624339845127366e-005,1.65632013870986583e-005,1.65624442116651949e-005,1.10271645585857669e-005,1.62385075426207948e-005,1.65641651777177452e-005
-4.92999999999999972e+001,1.12844868647155039e-005,1.51187376471462187e-005,1.69490005408334810e-005,1.67905188157568830e-005,1.12845704702824179e-005,1.60257684571618597e-005,1.69490005408334810e-005,1.69482170566670476e-005,1.69490005408334810e-005,1.69482277649901647e-005,1.12846540751831981e-005,1.66167472117617621e-005,1.69499896163757743e-005
-4.92000000000000028e+001,1.15479884474911643e-005,1.54708954667182041e-005,1.73437857635683201e-005,1.71816145284608979e-005,1.15480759885766560e-005,1.63990531945046314e-005,1.73437857642344539e-005,1.73429859067208980e-005,1.73437857637903647e-005,1.73429971197514021e-005,1.15481635285519246e-005,1.70037970357306278e-005,1.73448008470903392e-005
-4.91000000000000014e+001,1.18176505994327385e-005,1.58312559628281946e-005,1.77477663523273321e-005,1.75818197611921079e-005,1.18177422603338300e-005,1.67810326912043450e-005,1.77477663527714213e-005,1.77469498299220874e-005,1.77477663527714213e-005,1.77469615718628404e-005,1.18178339205687877e-005,1.73998622232662825e-005,1.77488081889946232e-005
-4.90000000000000000e+001,1.20936176144503804e-005,1.62000101950887654e-005,1.81611564769035283e-005,1.79913466904491059e-005,1.20937135899001902e-005,1.71719094685940377e-005,1.81611564771255729e-005,1.81603229940652255e-005,1.81611564769035283e-005,1.81603352893411341e-005,1.20938095644618215e-005,1.78051527603972914e-005,1.81622258366013117e-005
-4.88999999999999986e+001,1.23760371790737622e-005,1.65773536702218394e-005,1.85841752955440143e-005,1.84104124312245432e-005,1.23761376713549254e-005,1.75718907611255304e-005,1.85841752957660589e-005,1.85833245536226599e-005,1.85841752957660589e-005,1.85833374284349873e-005,1.23762381634140439e-005,1.82198835223523758e-005,1.85852729729079248e-005
-4.87999999999999972e+001,1.26655423196009309e-005,1.69634864515266770e-005,1.90170470704131844e-005,1.88392391584635277e-005,1.26656475436526250e-005,1.79811886329428461e-005,1.90170470706352290e-005,1.90161787700926510e-005,1.90170470706352290e-005,1.90161922513087944e-005,1.26657527668161407e-005,1.86450754509071004e-005,1.90181738860441505e-005
-4.87000000000000028e+001,1.29613352224389189e-005,1.73593520507164811e-005,1.94600012868306749e-005,1.92780542196402394e-005,1.29614453989734812e-005,1.84000200864620211e-005,1.94600012874968087e-005,1.94591151250200767e-005,1.94600012874968087e-005,1.94591292419499240e-005,1.29615555746198652e-005,1.90793700838298719e-005,1.94611580880263992e-005
-4.86000000000000014e+001,1.32640451331322851e-005,1.77636995819518972e-005,1.99132727742856730e-005,1.97270902566604178e-005,1.32641604950745062e-005,1.88286071778343000e-005,1.99132727749518068e-005,1.99123684467839013e-005,1.99132727751738514e-005,1.99123832289593850e-005,1.32642758559065044e-005,1.95237805042935975e-005,1.99144604358327099e-005
-4.85000000000000000e+001,1.35738341171531829e-005,1.81774654020028237e-005,2.03771018325582531e-005,2.01865853328708766e-005,1.35739549083080391e-005,1.92671771364061328e-005,2.03771018327802977e-005,2.03761790318335301e-005,2.03771018327802977e-005,2.03761945103408948e-005,1.35740756983526722e-005,1.99785423282694552e-005,2.03783212568787961e-005
-4.83999999999999986e+001,1.38908680469285173e-005,1.86008688829453206e-005,2.08517343540659539e-005,2.06567830531856345e-005,1.38909945233134380e-005,1.97159624830689495e-005,2.08517343549541323e-005,2.08507927743628585e-005,2.08517343549541323e-005,2.08508089825087950e-005,1.38911209976999572e-005,2.04438966600051231e-005,2.08529864756524528e-005
-4.82999999999999972e+001,1.42153166948766341e-005,1.90341345045474952e-005,2.13374219626416561e-005,2.11379326953142765e-005,1.42154491229451452e-005,2.01752011532718711e-005,2.13374219633077900e-005,2.13364612919875185e-005,2.13374219635298346e-005,2.13364782641889406e-005,1.42155815496813887e-005,2.09200902168138470e-005,2.13387077444190345e-005
-4.82000000000000028e+001,1.45473538204488051e-005,1.94774919786144807e-005,2.18344221376565173e-005,2.16302893454312084e-005,1.45474924801991534e-005,2.06460109326567220e-005,2.18344221385446957e-005,2.18334420676313812e-005,2.18344221383226511e-005,2.18334598398595148e-005,1.45476311392833679e-005,2.14073754662980065e-005,2.18357425763231518e-005
-4.81000000000000014e+001,1.48871572682729436e-005,1.99311763633414074e-005,2.23429983579048752e-005,2.21341140280717497e-005,1.48873024539142307e-005,2.11269127166069381e-005,2.23429983585710090e-005,2.23419985754258477e-005,2.23429983585710090e-005,2.23420171849841864e-005,1.48874476380012055e-005,2.19060107515822722e-005,2.23443544822760401e-005
-4.80000000000000000e+001,1.52349090645209628e-005,2.03954281938756310e-005,2.28634202361632788e-005,2.26496738482406812e-005,1.52350610824747434e-005,2.16190158783824415e-005,2.28634202372735018e-005,2.28624004297017791e-005,2.28634202370514572e-005,2.28624199158922181e-005,1.52352130986521672e-005,2.24162604367528218e-005,2.28648131100908379e-005
-4.78999999999999986e+001,1.55907955134981790e-005,2.08704936079939785e-005,2.33959636655178826e-005,2.31772421321885247e-005,1.55909546850629965e-005,2.21225813208381084e-005,2.33959636661840165e-005,2.33949235224351071e-005,2.33959636666281057e-005,2.33949439272240767e-005,1.55911138550735018e-005,2.29383950407502368e-005,2.33973943879485243e-005
-4.77999999999999972e+001,1.59550072993397407e-005,2.13566244751106638e-005,2.39409109634713957e-005,2.37170985704082682e-005,1.59551739611352161e-005,2.26378760199708040e-005,2.39409109641375295e-005,2.39398501711285405e-005,2.39409109643595741e-005,2.39398715375926940e-005,1.59553406211543347e-005,2.34726913845850760e-005,2.39423806704326814e-005
-4.77000000000000028e+001,1.63277395901495481e-005,2.18540785310583630e-005,2.44985510207129664e-005,2.42695293666272960e-005,1.63279140947825141e-005,2.31651731716908671e-005,2.44985510220452340e-005,2.44987132929086471e-005,2.44985510216011448e-005,2.44974916407958432e-005,1.63280885969729894e-005,2.40194327341125557e-005,2.45000608878947450e-005
-4.76000000000000014e+001,1.67091921439155300e-005,2.23640711836115003e-005,2.50691794585478078e-005,2.48361003838404315e-005,1.67093748595359415e-005,2.37047523363731472e-005,2.50691794594359862e-005,2.50693494208142909e-005,2.50691794594359862e-005,2.50693728520712256e-005,1.67095575736020407e-005,2.45789089552417295e-005,2.50707307000349930e-005
-4.75000000000000000e+001,1.70995694155351430e-005,2.28849911356743263e-005,2.56544026011606974e-005,2.54145949660777859e-005,1.70997607293887910e-005,2.42568995809655519e-005,2.56544025978300283e-005,2.56532767948236540e-005,2.56544026020488758e-005,2.56533013305304536e-005,1.70999520407999483e-005,2.51514166624833280e-005,2.56546926523378486e-005
-4.73999999999999986e+001,1.74990806702801649e-005,2.34180445812803839e-005,2.62519526399440650e-005,2.60065638286732792e-005,1.74992809856000520e-005,2.48219076413036532e-005,2.62519526392779312e-005,2.62508049824194956e-005,2.62519526414983773e-005,2.62508306740905084e-005,1.74994812993656268e-005,2.57372593812643657e-005,2.62522563364962074e-005
-4.72999999999999972e+001,1.79079400934867294e-005,2.39635141310312605e-005,2.68634205633500045e-005,2.66123207999235944e-005,1.79081498348221402e-005,2.54000760655515023e-005,2.68634205646822721e-005,2.68622507582083614e-005,2.68634205677908966e-005,2.68622776611326941e-005,1.79083595734930157e-005,2.63367477035814090e-005,2.68637385544940987e-005
-4.72000000000000028e+001,1.83267163487155216e-005,2.45216889802613025e-005,2.74891305369617811e-005,2.72321870178338088e-005,1.83269359608217997e-005,2.59917113822893953e-005,2.74891305389601825e-005,2.74879382755610635e-005,2.74891305385160933e-005,2.74879664456939565e-005,1.83271555702635425e-005,2.69501994578646986e-005,2.74894634865200349e-005
-4.71000000000000014e+001,1.87549430872291367e-005,2.50928650566972777e-005,2.81294142441268491e-005,2.78664910975390256e-005,1.87551730326251942e-005,2.65971272577214535e-005,2.81294142454591167e-005,2.81281992353665800e-005,2.81294142476795628e-005,2.81282287337702996e-005,1.87554029746905826e-005,2.75785320353882923e-005,2.81297628627020224e-005
-4.70000000000000000e+001,1.91931914574894336e-005,2.56773451821068477e-005,2.87846111235445790e-005,2.85155693078298356e-005,1.91934322217868214e-005,2.72166446619870328e-005,2.87846111226564005e-005,2.87833730638897833e-005,2.87846111246548020e-005,2.87834039525147745e-005,1.91936729829755848e-005,2.82209076996053909e-005,2.87849761388000067e-005
-4.68999999999999986e+001,1.96416965330126203e-005,2.62754392319486385e-005,2.94550684893923886e-005,2.91797657498982232e-005,1.96419486251375730e-005,2.78505920434657384e-005,2.94550684885042102e-005,2.94538070924055262e-005,2.94550684891703440e-005,2.94538394365329026e-005,1.96422007139318566e-005,2.88782457034120199e-005,2.94554506766722592e-005
-4.67999999999999972e+001,2.01006989175578354e-005,2.68874642979088918e-005,3.01411417573671514e-005,2.98594325374157421e-005,2.01009628704174048e-005,2.84993054986415473e-005,3.01411417593655528e-005,3.01398567417177077e-005,3.01411417611419097e-005,3.01398906106253861e-005,2.01012268195022159e-005,2.95508945393763156e-005,3.01415419275674861e-005
-4.67000000000000028e+001,2.05704448807964013e-005,2.75137448570994536e-005,3.08431946260956380e-005,3.05549299846052946e-005,2.05707212519445903e-005,2.91631289530691618e-005,3.08431946276499502e-005,3.08418857082326525e-005,3.08431946280940394e-005,3.08419211731969511e-005,2.05709976190959765e-005,3.02392108186833042e-005,3.08436136212573717e-005
-4.66000000000000014e+001,2.10511864884299627e-005,2.81546129419218971e-005,3.15615992476647733e-005,3.12666267947570020e-005,2.10514758622881715e-005,2.98430470122568181e-005,3.15615992467765949e-005,3.15602661586922295e-005,3.15615992467765949e-005,3.15603032945421802e-005,2.10517652314834436e-005,3.09435594545437453e-005,3.15620379580686548e-005
-4.65000000000000000e+001,2.15431817411904092e-005,2.88104083212559203e-005,3.22967364694282111e-005,3.19949002618447054e-005,2.15434847286033460e-005,3.05381691916295495e-005,3.22967364692061665e-005,3.22953789273494607e-005,3.22967364705384341e-005,3.22954178133549874e-005,2.15437877117974352e-005,3.16643138620342768e-005,3.22971958067719189e-005
-4.63999999999999986e+001,2.20466947147279768e-005,2.94814786760966285e-005,3.30489959532442867e-005,3.27401364621504598e-005,2.20470119560722821e-005,3.12494822960474039e-005,3.30489959587954019e-005,3.30476137166968442e-005,3.30489959556867774e-005,3.30476544356805846e-005,2.20473291929756954e-005,3.24018561517203096e-005,3.30494769058043455e-005
-4.62999999999999972e+001,2.25619957041622854e-005,3.01681797831854226e-005,3.38187764929998025e-005,3.35027304660950875e-005,2.25623278700126662e-005,3.19773634340769775e-005,3.38187764965525162e-005,3.38173693057441938e-005,3.38187764956643377e-005,3.38174119436374099e-005,2.25626600307560210e-005,3.31565773332709313e-005,3.38192800705970742e-005
-4.62000000000000028e+001,2.30893613690774657e-005,3.08708757070785822e-005,3.46064861260764189e-005,3.42830865407428576e-005,2.30897091608728289e-005,3.27221984981473923e-005,3.46064861311834449e-005,3.46050537582964779e-005,3.46064861334038909e-005,3.46050984059154132e-005,2.30900569475611661e-005,3.39288775219603878e-005,3.46070134040916345e-005
-4.61000000000000014e+001,2.36290748876211154e-005,3.15899389922158491e-005,3.54125424408824330e-005,3.50816183700697337e-005,2.36294390403291032e-005,3.34843823674990659e-005,3.54125424415485668e-005,3.54110846416677560e-005,3.54125424415485668e-005,3.54111313933813676e-005,2.36298031870418868e-005,3.47191661527190831e-005,3.54130945135366264e-005
-4.60000000000000000e+001,2.41818867829923789e-005,3.23264408095269573e-005,3.62373726952025521e-005,3.58987492725670876e-005,2.41822680693282166e-005,3.42643191171276840e-005,3.62373726978670874e-005,3.62358892482816941e-005,3.62373726983111766e-005,3.62359382033439203e-005,2.41826493492247607e-005,3.55278621952948015e-005,3.62379507315763638e-005
-4.58999999999999986e+001,2.47471831147372257e-005,3.30794074148155204e-005,3.70814141161801558e-005,3.67349124226201695e-005,2.47475823362819369e-005,3.50624222353879134e-005,3.70814141197328695e-005,3.70799048197145709e-005,3.70814141170683342e-005,3.70799560820422869e-005,2.47479815516093993e-005,3.63553943769634458e-005,3.70820193427641678e-005
-4.57999999999999972e+001,2.53257177420529445e-005,3.38499122554125620e-005,3.79451141185871421e-005,3.75905510814344979e-005,2.53261357430201173e-005,3.58791148367121338e-005,3.79451141232500788e-005,3.79435787800641577e-005,3.79451141234721234e-005,3.79436324582371753e-005,2.53265537364377735e-005,3.72030000883594170e-005,3.79457478150795714e-005
-4.57000000000000028e+001,2.59178014969663195e-005,3.46383638212266476e-005,3.88289305313094246e-005,3.84661188355117645e-005,2.59182391595391692e-005,3.67148298927588712e-005,3.88289305344180491e-005,3.88273689733154015e-005,3.88289305350841829e-005,3.88274251810205584e-005,2.59186768145625024e-005,3.80695494917038246e-005,3.88295940373961068e-005
-4.56000000000000014e+001,2.65237525349792946e-005,3.54451801150013068e-005,3.97333318591375217e-005,3.93620798313509823e-005,2.65242107837515562e-005,3.75700104562337600e-005,3.97333318640225031e-005,3.97317439035926867e-005,3.97333318642445477e-005,3.97318027605120250e-005,2.65246690245302119e-005,3.89562824905098637e-005,3.97340265619112223e-005
-4.55000000000000000e+001,2.71438965120385234e-005,3.62707888754698615e-005,4.06587974737249169e-005,4.02789090263588889e-005,2.71443763151246742e-005,3.84451099020299836e-005,4.06587974801642105e-005,4.06571829871804624e-005,4.06587974790539874e-005,4.06572446178810054e-005,2.71448561091069962e-005,3.98636691780751562e-005,4.06595248522589287e-005
-4.53999999999999986e+001,2.77785667619490084e-005,3.71156278005102536e-005,4.16058179448786092e-005,4.12170924346533241e-005,2.77790691318724470e-005,3.93414260539959315e-005,4.16058179535383488e-005,4.16041768016572888e-005,4.16058179524281257e-005,4.16042413369233088e-005,2.77795714926920567e-005,4.07921905936081686e-005,4.16065795380043791e-005
-4.52999999999999972e+001,2.84281044768963653e-005,3.79801447858429952e-005,4.25748952799231972e-005,4.21771273921844880e-005,2.84286304752523478e-005,4.02577852693930538e-005,4.25748952774807066e-005,4.25732273516832294e-005,4.25748952852522677e-005,4.25732949278501138e-005,2.84291564633942784e-005,4.17423389806881318e-005,4.25756926740165925e-005
-4.52000000000000028e+001,2.90928588959626921e-005,3.88647981557355138e-005,4.35665431064435893e-005,4.31595228120862373e-005,2.90934096331962877e-005,4.11954882753029494e-005,4.35665431073317677e-005,4.35648483287920385e-005,4.35665431097742584e-005,4.35649190904108252e-005,2.90939603597717422e-005,4.27146180461690506e-005,4.35673780069656522e-005
-4.51000000000000014e+001,2.97731874940865282e-005,3.97700569074732613e-005,4.45812870863981914e-005,4.41647994600113947e-005,2.97737641332673775e-005,4.21550321867414368e-005,4.45812870901729497e-005,4.45795653869485164e-005,4.45812870941697525e-005,4.45796394832331799e-005,2.97743407609019073e-005,4.37095432257450511e-005,4.45821612473435290e-005
-4.50000000000000000e+001,3.04694561801266417e-005,4.06964009636023860e-005,4.56196650846507623e-005,4.51934902294670593e-005,3.04700599385032689e-005,4.31369256979063920e-005,4.56196650910900559e-005,4.56179164225467559e-005,4.56196650948648141e-005,4.56179940109269211e-005,3.04706636844453982e-005,4.47276419603959141e-005,4.56205803481921649e-005
-4.48999999999999986e+001,3.11820394922612820e-005,4.16452101075215353e-005,4.66822274800549053e-005,4.62461404204805859e-005,3.11826716448138086e-005,4.41416893477430961e-005,4.66822274882705557e-005,4.66804518552965675e-005,4.66822274889366895e-005,4.66805331000852419e-005,3.11833037840436589e-005,4.57694539732766970e-005,4.66831857895689441e-005
-4.47999999999999972e+001,3.19113208073762422e-005,4.26152301886695284e-005,4.77695374936359940e-005,4.73233080313661958e-005,3.19119826883706992e-005,4.51698557970559023e-005,4.77695375007414214e-005,4.77677349219884917e-005,4.77695375007414214e-005,4.77678199954922889e-005,3.19126445555983906e-005,4.68355315570434527e-005,4.77705408709211895e-005
-4.47000000000000028e+001,3.26576925493426984e-005,4.36078439287612696e-005,4.88821714508258509e-005,4.84268080960248426e-005,3.26583855565498737e-005,4.62219701151678208e-005,4.88821714608178581e-005,4.88815860124613977e-005,4.88821714579312783e-005,4.88816751020859641e-005,3.26590785484359714e-005,4.79264398667300640e-005,4.88832220089353099e-005
-4.46000000000000014e+001,3.34215564015138966e-005,4.46235775524161937e-005,5.00207190909929267e-005,4.95547657666239871e-005,3.34222819973195584e-005,4.72985900612510335e-005,5.00207190992085771e-005,5.00201357713780936e-005,5.00207191016510677e-005,5.00202290594220500e-005,3.34230075769159640e-005,4.90427572168439241e-005,5.00218190433519608e-005
-4.45000000000000000e+001,3.42033235312122486e-005,4.56629695424481952e-005,5.11857838931817355e-005,5.07089947032746124e-005,3.42040832475021261e-005,4.84002863863075561e-005,5.11857839018414751e-005,5.11852034690285507e-005,5.11857839018414751e-005,5.11853011537777292e-005,3.42048429462504799e-005,5.01850753902299829e-005,5.11869355493774298e-005
-4.43999999999999986e+001,3.50034148097755349e-005,4.67265709191977407e-005,5.23779833458970501e-005,5.18901067374510916e-005,3.50042102501557650e-005,4.95276431300428754e-005,5.23779833581095033e-005,5.23774066789606252e-005,5.23779833585535926e-005,5.23775089671385530e-005,3.50050056716622038e-005,5.13539999515977286e-005,5.23791891568151446e-005
-4.42999999999999972e+001,3.58236309638826356e-005,4.78149455385157296e-005,5.35979493689886510e-005,5.30987279450112482e-005,3.58244638181126618e-005,5.06812579372795113e-005,5.35979493796467921e-005,5.35973773547748777e-005,5.35979493765381676e-005,5.35974844637632231e-005,3.58252966541350304e-005,5.25501505661551960e-005,5.35992118784913343e-005
-4.42000000000000028e+001,3.66617050555628765e-005,4.89286703841962378e-005,5.48463285920952615e-005,5.43354989821498435e-005,3.66625770755746316e-005,5.18617423672651512e-005,5.48463286020872687e-005,5.48457621665221495e-005,5.48463286034195363e-005,5.48458743236945878e-005,3.66634490662764989e-005,5.37741613308995170e-005,5.48476504438794268e-005
-4.41000000000000014e+001,3.75194272184131705e-005,5.00683358808373669e-005,5.61237826341987045e-005,5.56010754206859303e-005,3.75203402371848682e-005,5.30697222229647991e-005,5.61237826455229794e-005,5.61232228399877187e-005,5.61237826486316038e-005,5.61233402824878880e-005,3.75212532361945961e-005,5.50272713719657247e-005,5.61251666424784982e-005
-4.40000000000000000e+001,3.83972595421333551e-005,5.12345461998187091e-005,5.74309885967849709e-005,5.68961280980051498e-005,3.83982154927853259e-005,5.43058378799088359e-005,5.74309886074431120e-005,5.74304365090760882e-005,5.74309886074431120e-005,5.74305594867041691e-005,3.83991714167919440e-005,5.63089778691239218e-005,5.74324376738109525e-005
-4.38999999999999986e+001,3.92956750294715107e-005,5.24279195832644263e-005,5.87686393165309795e-005,5.82213434712208766e-005,3.92966759223956075e-005,5.55707446279196660e-005,5.87686393294095666e-005,5.87680960741909786e-005,5.87686393358488601e-005,5.87682248478493818e-005,3.92976767891184409e-005,5.76205371047855408e-005,5.87701565066068429e-005
-4.37999999999999972e+001,4.02151578273723942e-005,5.36490886717810866e-005,6.01374437290136399e-005,5.95774239784407911e-005,4.02162057795418804e-005,5.68651130126163196e-005,6.01374437458890299e-005,6.01369105683868810e-005,6.01374437450008514e-005,6.01370454103022922e-005,4.02172537010692110e-005,5.89626443414648094e-005,6.01390322458244541e-005
-4.37000000000000028e+001,4.11562035618207034e-005,5.48987008390788844e-005,6.15381273247894711e-005,6.09650884166867968e-005,4.11573007843557548e-005,5.81902464273920117e-005,6.15381273385562366e-005,6.15376055344007966e-005,6.15381273403325935e-005,6.15377467318989346e-005,4.11583979711416248e-005,6.03360110351669476e-005,6.15397905079242242e-005
-4.36000000000000014e+001,4.21193195578872803e-005,5.61774185330321529e-005,6.29714324411612125e-005,6.23850723182606259e-005,4.21204683562770299e-005,5.95456269218974654e-005,6.29714324560382011e-005,6.29709234087894032e-005,6.29714324578145579e-005,6.29710712602982170e-005,4.21216171262450700e-005,6.17413652044263017e-005,6.29731738054739143e-005
-4.35000000000000000e+001,4.31050251323839007e-005,5.74859196280641527e-005,6.44381187377973674e-005,6.38381283384337195e-005,4.31062279395710846e-005,6.09325761875556537e-005,6.44381187557829804e-005,6.44376239118393812e-005,6.44381187571152481e-005,6.44377787313299422e-005,4.31074307176704252e-005,6.31794518233252944e-005,6.44399419406564797e-005
-4.33999999999999986e+001,4.41138518729733420e-005,5.88248977888561342e-005,6.59389634989349105e-005,6.53250266593463635e-005,4.41151112193782780e-005,6.23518294573521814e-005,6.59389635160323451e-005,6.59384844536869963e-005,6.59389635204732372e-005,6.59386465697853197e-005,4.41163705289238095e-005,6.46510332138472421e-005,6.59408724071456113e-005
-4.32999999999999972e+001,4.51463439512522768e-005,6.01957067327685280e-005,6.74747621849380863e-005,6.68465553939068258e-005,4.51476625005220455e-005,6.38041390847998713e-005,6.74747622044780115e-005,6.74743005451006184e-005,6.74747622035898331e-005,6.74744703013097080e-005,4.51489810118221868e-005,6.61568894468889113e-005,6.74767608024648261e-005
-4.32000000000000028e+001,4.62030583974204490e-005,6.15977999773864582e-005,6.90463286914244634e-005,6.84035210039013464e-005,4.62044389313298609e-005,6.52902749433970087e-005,6.90463287127407455e-005,6.90458862175891142e-005,6.90463287138509685e-005,6.90460639745094085e-005,4.62058194130587907e-005,6.76978187603705095e-005,6.90484212489542913e-005
-4.31000000000000014e+001,4.72845654213571720e-005,6.30325500534656413e-005,7.06544959174770781e-005,6.99967487280961365e-005,4.72860108435835258e-005,6.68110248336351020e-005,7.06544959367949588e-005,7.06540744550565591e-005,7.06544959405697170e-005,7.06542605894977527e-005,4.72874562220670924e-005,6.92746379780118104e-005,7.06566868252201877e-005
-4.30000000000000000e+001,4.83914487390268988e-005,6.45007175374967545e-005,7.23001161402336834e-005,7.16270830187770713e-005,4.83929621000189769e-005,6.83671949011088742e-005,7.23001161646585899e-005,7.22997176354489568e-005,7.23001161655467683e-005,7.22999125419843125e-005,4.83944754123832865e-005,7.08881829456498025e-005,7.23024100071503149e-005
-4.28999999999999986e+001,4.95243058398209257e-005,6.60030807155820298e-005,7.39840614465414603e-005,7.32953879869491232e-005,4.95258903341344592e-005,6.99596100628419038e-005,7.39840614703002331e-005,7.39836879797284297e-005,7.39840614711884115e-005,7.39838920715829573e-005,4.95274747782659119e-005,7.25400868446524072e-005,7.39864631196122729e-005
-4.27999999999999972e+001,5.06837483960076440e-005,6.75404359986586655e-005,7.57072242747458546e-005,7.50025478635230058e-005,5.06854073651918924e-005,7.15891144464908535e-005,7.57072243049439209e-005,7.57068780177228007e-005,7.57072243060541439e-005,7.57070917283275691e-005,5.06870662726477406e-005,7.42296872406900121e-005,7.57097387983487953e-005
-4.27000000000000028e+001,5.18704025196381480e-005,6.91135983428292633e-005,7.74705177739587469e-005,7.67494674651647557e-005,5.18721394549004344e-005,7.32565718339905914e-005,7.74705178061552147e-005,7.74702010570837984e-005,7.74705178077095269e-005,7.74704248396318462e-005,5.18738763344295251e-005,7.59586399374789778e-005,7.74731504622675453e-005
-4.26000000000000014e+001,5.30849091748830659e-005,7.07234016830149415e-005,7.92748764026907082e-005,7.85370726712475431e-005,5.30867277444002639e-005,7.49628661222967452e-005,7.92748764320005961e-005,7.92745916684545193e-005,7.92748764335549083e-005,7.92748259974551672e-005,5.30885462468599911e-005,7.77278614014775826e-005,7.92776327978539320e-005
-4.25000000000000000e+001,5.43279244824557139e-005,7.23706993703832069e-005,8.11212563558427746e-005,8.03663109167906953e-005,5.43298285160531691e-005,7.67097151828100010e-005,8.11212563904817330e-005,8.11210061766320933e-005,8.11212563904817330e-005,8.11212515494652564e-005,5.43317324805947521e-005,7.95382894351881475e-005,8.11241422536486032e-005
-4.23999999999999986e+001,5.56001201097444664e-005,7.40563646295377964e-005,8.30106360614202288e-005,8.22381516969450388e-005,5.56021136219886358e-005,7.84964366857821005e-005,8.30106360989457670e-005,8.30104231754891231e-005,8.30106360991678116e-005,8.30106801126273552e-005,5.56041070631785317e-005,8.13908836818644232e-005,8.30136575468102270e-005
-4.22999999999999972e+001,5.69021836158700722e-005,7.57812910205934998e-005,8.49440167145498748e-005,8.41535870730325541e-005,5.69042708078448811e-005,8.03247726366418391e-005,8.49440167538517699e-005,8.49438440384542304e-005,8.49440167554060821e-005,8.49441130841288583e-005,5.69063579229922567e-005,8.32866261277764863e-005,8.49471801813958164e-005
-4.22000000000000028e+001,5.82348188788994747e-005,7.75463929054698298e-005,8.69224228929876830e-005,8.61136322025668477e-005,5.82370041533053495e-005,8.21956921863709056e-005,8.69224229342879795e-005,8.69222934460900376e-005,8.69224229393950054e-005,8.69225751720659190e-005,5.82391893486633450e-005,8.52265216195746689e-005,8.69257349786269626e-005
-4.21000000000000014e+001,5.95987464360181463e-005,7.93534544636376182e-005,8.89469029285994139e-005,8.81193258752688280e-005,5.96010343958397470e-005,8.41101870576732580e-005,8.89469029761169594e-005,8.89468199394283232e-005,8.89469029772271824e-005,8.89471149423393115e-005,5.96033222657332828e-005,8.72115984063004390e-005,8.89503706195256906e-005
-4.20000000000000000e+001,6.09947038932023844e-005,8.12017558300404119e-005,9.10185296003618305e-005,9.01717310632932367e-005,6.09970993590280841e-005,8.60692720601186068e-005,9.10185296514320896e-005,9.10184964637572591e-005,9.10185296520982234e-005,9.10188053695470956e-005,6.09994947260439346e-005,8.92429086722934528e-005,9.10221602001194972e-005
-4.18999999999999986e+001,6.24234463393325001e-005,8.30931059887518586e-005,9.31384006437330214e-005,9.22719354838896777e-005,6.24259543635652392e-005,8.80739856343737415e-005,9.31384006956914590e-005,9.31384209441610267e-005,9.31384006976898604e-005,9.31387444083053850e-005,6.24284622774418096e-005,9.13215291054036982e-005,9.31422017994718916e-005
-4.17999999999999972e+001,6.38857467989417671e-005,8.50285075004730828e-005,9.53076393657159571e-005,9.44210521749422327e-005,6.38883726593597601e-005,9.01253904004306605e-005,9.53076394223373313e-005,9.53077168619476112e-005,9.53076394234475543e-005,9.53080555705643206e-005,6.38909984036484246e-005,9.34485614578761670e-005,9.53116190613071632e-005
-4.17000000000000028e+001,6.53823965612865265e-005,8.70089862732292829e-005,9.75273951497879210e-005,9.66227108207817764e-005,6.53851457932397295e-005,9.22245737198235105e-005,9.75273952119604104e-005,9.75300245715793324e-005,9.75273952141808564e-005,9.75303792696280425e-005,6.53878949024022660e-005,9.56251331354351919e-005,9.75315617884642847e-005
-4.16000000000000014e+001,6.69142057379001898e-005,8.90355920990515415e-005,9.97988442057451408e-005,9.88731533042574995e-005,6.69170841249844273e-005,9.43726482709461578e-005,9.97988442690278532e-005,9.98015969309040685e-005,9.97988442699160316e-005,9.98019683497997079e-005,6.69199623937188903e-005,9.78523977912537646e-005,9.98032065520953126e-005
-4.15000000000000000e+001,6.84820036189748294e-005,9.11093992170819433e-005,1.02123190080849469e-004,1.01176006348735470e-004,6.84850172429918302e-005,9.65707526401349270e-005,1.02123190146796716e-004,1.02126071823249731e-004,1.02123190146574672e-004,1.02126460744367265e-004,6.84880307215696149e-005,1.00131535940350958e-004,1.02127757314030788e-004
-4.13999999999999986e+001,7.00866392018273388e-005,9.32315068800093627e-005,1.04501664329292865e-004,1.03532490390190191e-004,7.00897943879397189e-005,9.88200519249637921e-005,1.04501664402123495e-004,1.04504681156525336e-004,1.04501664405898254e-004,1.04505088399653445e-004,7.00929494334978642e-005,1.02463755581094773e-004,1.04506446064171892e-004
-4.12999999999999972e+001,7.17289815750365989e-005,9.54030399302752130e-005,1.06935527158347199e-004,1.05943854184609165e-004,7.17322849850265953e-005,1.01121738345755219e-004,1.06935527233842365e-004,1.06938685381585685e-004,1.06935527237395078e-004,1.06939111819137622e-004,7.17355882298154057e-005,1.04850292834690606e-004,1.06940533473065747e-004
-4.12000000000000028e+001,7.34099205206284466e-005,9.76251494080315751e-005,1.09426068132467691e-004,1.08411375639549945e-004,7.34133790973867661e-005,1.03477031884624537e-004,1.09426068211293526e-004,1.09429374411940117e-004,1.09426068214624195e-004,1.09429820940087907e-004,7.34168375084998104e-005,1.07292412602877363e-004,1.09431309558537105e-004
-4.11000000000000014e+001,7.51303668926617263e-005,9.98990131479970955e-005,1.11974606803455501e-004,1.10936362284430601e-004,7.51339879270229716e-005,1.05887180927632940e-004,1.11974606897602413e-004,1.11978068020324173e-004,1.11974606900044904e-004,1.11978535601853224e-004,7.51376087810839977e-005,1.09793759997867113e-004,1.11980094368830589e-004
-4.10000000000000000e+001,7.68912531758925155e-005,1.02225836413172289e-004,1.14582493412340725e-004,1.13520152195123458e-004,7.68950442930904643e-005,1.08353462925370181e-004,1.14582493509596262e-004,1.14586116866099985e-004,1.14582493514925332e-004,1.14586606485556075e-004,7.68988352135568931e-005,1.12351012618194801e-004,1.14588238681103427e-004
-4.08999999999999986e+001,7.86935340471028866e-005,1.04606852524113947e-004,1.17251109725380331e-004,1.16164114489114567e-004,7.86975032234238370e-005,1.10877185067304040e-004,1.17251109828853117e-004,1.17254902901153812e-004,1.17251109832405831e-004,1.17255415596373425e-004,7.87014721927992156e-005,1.14967823149569881e-004,1.17257124716585711e-004
-4.07999999999999972e+001,8.05381867357013448e-005,1.07043323522182376e-004,1.19981869401986074e-004,1.18869650259867399e-004,8.05423423286821816e-005,1.13462093412897147e-004,1.19981869514118600e-004,1.19985840359770890e-004,1.19981869520113804e-004,1.19986377210556938e-004,8.05464977045033947e-005,1.17645578515457316e-004,1.19988166871712592e-004
-4.07000000000000028e+001,8.24262118399587962e-005,1.09536540829680007e-004,1.22776219328102343e-004,1.21638193156581309e-004,8.24305626030419347e-005,1.16104795823579465e-004,1.22776219447340296e-004,1.22780376327069618e-004,1.22776219449782786e-004,1.22780938487609959e-004,8.24349131263168999e-005,1.20385697909508593e-004,1.22782812466865803e-004
-4.06000000000000014e+001,8.43586336263246750e-005,1.12087825937967622e-004,1.25635639808496791e-004,1.24471210198873194e-004,8.43631887086360166e-005,1.18809046735668389e-004,1.25635639933285859e-004,1.25639991615189572e-004,1.25635639944610134e-004,1.25640580263652879e-004,8.43677435362621964e-005,1.23189633556064493e-004,1.25642542512106962e-004
-4.05000000000000000e+001,8.63365007564009801e-005,1.14698531100021484e-004,1.28561645749813991e-004,1.27370202486876138e-004,8.63412697498233683e-005,1.21576279359381090e-004,1.28561645885261200e-004,1.28566201383462086e-004,1.28561645888813914e-004,1.28566817776176734e-004,8.63460384710190709e-005,1.26058871451339982e-004,1.28568872490848063e-004
-4.03999999999999986e+001,8.83608867738860937e-005,1.17372559614636884e-004,1.31555787158399440e-004,1.30336706175571138e-004,8.83658797101727345e-005,1.24407960377048710e-004,1.31555787303616611e-004,1.31560556200893686e-004,1.31555787311166128e-004,1.31561201635044256e-004,8.83708723520282291e-005,1.28994932259818285e-004,1.31563353161813826e-004
-4.02999999999999972e+001,9.04328907638252133e-005,1.20106346868098512e-004,1.34619650186129647e-004,1.33372293073197312e-004,9.04381181474622764e-005,1.27305590552628800e-004,1.34619650340450647e-004,1.34624642625258417e-004,1.34619650349554476e-004,1.34625318483294620e-004,9.04433452175723573e-005,1.31999371969504509e-004,1.34627571379575446e-004
-4.02000000000000028e+001,9.25536379654534613e-005,1.22903804162355357e-004,1.37754857906013939e-004,1.36478571659326420e-004,9.25591108014156561e-005,1.30270705641644113e-004,1.37754858074989883e-004,1.37760084213400802e-004,1.37754858082983489e-004,1.37760791918850600e-004,9.25645832925425793e-005,1.35073782877581650e-004,1.37763150933808097e-004
-4.01000000000000014e+001,9.47242803808201472e-005,1.25766414155847883e-004,1.40963071153521469e-004,1.39657187704589347e-004,9.47300101807879713e-005,1.33304877063755711e-004,1.40963071331601242e-004,1.40968542173602884e-004,1.40963071340260981e-004,1.40969283244585242e-004,9.47357396186010448e-005,1.38219794223459758e-004,1.40971753408683249e-004
-4.00000000000000000e+001,9.69459973640951489e-005,1.28695694096681024e-004,1.44245989270874730e-004,1.42909825433079618e-004,9.69519961790954454e-005,1.36409712919727255e-004,1.44245989462277180e-004,1.44251716540200192e-004,1.44245989471381009e-004,1.44252492529028942e-004,9.69579946026311035e-005,1.41439073306326435e-004,1.44255079061748420e-004
-3.98999999999999986e+001,9.92199964000572976e-005,1.31693196470550333e-004,1.47605351329849199e-004,1.46238208157400962e-004,9.92262768475526968e-005,1.39586858681983728e-004,1.47605351532353879e-004,1.47611346777098973e-004,1.47605351543678154e-004,1.47612159340670956e-004,9.92325568751617482e-005,1.44733326130408457e-004,1.47614867723088464e-004
-3.97999999999999972e+001,1.01547513660538158e-004,1.34760509917786209e-004,1.51042936689771423e-004,1.49644099276757814e-004,1.01554088949962207e-004,1.42837998109879294e-004,1.51042936909373537e-004,1.51049212835374647e-004,1.51042936922696214e-004,1.51050063691871017e-004,1.01560663782640503e-004,1.48104298417939262e-004,1.51052899716177743e-004
-3.97000000000000028e+001,1.03929814780467922e-004,1.37899260189255912e-004,1.54560566211214834e-004,1.53129303379628823e-004,1.03936698723661181e-004,1.46164854255559362e-004,1.54560566450800962e-004,1.54567136205985278e-004,1.54560566462569327e-004,1.54568027165291610e-004,1.03943582197452145e-004,1.51553776644774985e-004,1.54570996798952413e-004
-3.96000000000000014e+001,1.06368195516681752e-004,1.41111110703251441e-004,1.58160103110205341e-004,1.56695666876816020e-004,1.06375402606939673e-004,1.49569190197151869e-004,1.58160103363780280e-004,1.58166980627649778e-004,1.58160103377547046e-004,1.58167913576701125e-004,1.06382609187605226e-004,1.55083588728066601e-004,1.58171023127710874e-004
-3.95000000000000000e+001,1.08863982444695750e-004,1.44397763728321138e-004,1.61843453806431725e-004,1.60345079222912190e-004,1.08871527833453996e-004,1.53052810079712387e-004,1.61843454073995474e-004,1.61850653285222634e-004,1.61843454088428373e-004,1.61851630193332596e-004,1.08879072664214149e-004,1.58695605205760870e-004,1.61854886242818755e-004
-3.93999999999999986e+001,1.11418533785823115e-004,1.47760961126897072e-004,1.65612569195117132e-004,1.64079473860434533e-004,1.11426433334615993e-004,1.56617560058025518e-004,1.65612569482664895e-004,1.65620105731623113e-004,1.65612569500428464e-004,1.65621128688009378e-004,1.11434332279225501e-004,1.62391740173628563e-004,1.65624538077414993e-004
-3.92999999999999972e+001,1.14033240138589065e-004,1.51202485246804130e-004,1.69469445559400356e-004,1.67900829074252300e-004,1.14041510439033544e-004,1.60265329194775319e-004,1.69469445868486446e-004,1.69477334824197357e-004,1.69469445883585479e-004,1.69478405988909842e-004,1.14049780107761123e-004,1.66173952149017978e-004,1.69481975990005366e-004
-3.92000000000000028e+001,1.16709525184166552e-004,1.54724159948216311e-004,1.73416125532455112e-004,1.71811169274116438e-004,1.16718183635899919e-004,1.63998050543012752e-004,1.73416125866632242e-004,1.73424383929088322e-004,1.73416125885506034e-004,1.73425505574087424e-004,1.16726841395298209e-004,1.70044245331846255e-004,1.73429243820111625e-004
-3.91000000000000014e+001,1.19448846562120181e-004,1.58327851674799902e-004,1.77454699249679493e-004,1.75812566101329892e-004,1.19457911342824019e-004,1.67817702295014470e-004,1.77454699606727218e-004,1.77463344141592927e-004,1.77454699628487589e-004,1.77464518650527481e-004,1.19466975397886088e-004,1.74004670638439052e-004,1.77468432969131348e-004
-3.90000000000000000e+001,1.22252696671987238e-004,1.62015470142495843e-004,1.81587305545294342e-004,1.79907139125967674e-004,1.22262186840638165e-004,1.71726308444641873e-004,1.81587305925434706e-004,1.81596354886126576e-004,1.81587305945418720e-004,1.81597584742565488e-004,1.22271676228358217e-004,1.78057326551739337e-004,1.81601683506092909e-004
-3.88999999999999986e+001,1.25122603465976923e-004,1.65788969657132412e-004,1.85816132841187809e-004,1.84097057500443029e-004,1.25132538959293882e-004,1.75725940327442487e-004,1.85816133247973525e-004,1.85825605650391523e-004,1.85816133269067763e-004,1.85826893468687970e-004,1.25142473614614502e-004,1.82204360562820966e-004,1.85831185299025246e-004
-3.87999999999999972e+001,1.28060131427298884e-004,1.69650349929328925e-004,1.90143420688348996e-004,1.88384540645403220e-004,1.28070533121471541e-004,1.79818717340518575e-004,1.90143421126220957e-004,1.90153336686593732e-004,1.90143421146871106e-004,1.90154685201671114e-004,1.28080933909480166e-004,1.86447970023984055e-004,1.90159179172567726e-004
-3.87000000000000028e+001,1.31066882287811382e-004,1.73601657195820991e-004,1.94571460518710992e-004,1.92771859628182440e-004,1.31077772022925032e-004,1.84006808191305993e-004,1.94571460985892841e-004,1.94581840318175381e-004,1.94571461015202729e-004,1.94583252394409101e-004,1.31088660795919409e-004,1.90790403395757480e-004,1.94587958092369681e-004
-3.86000000000000014e+001,1.34144495996135760e-004,1.77644985444258552e-004,1.99102597065126119e-004,1.97261338495735572e-004,1.34155896649224005e-004,1.88292432231174089e-004,1.99102597565170569e-004,1.99113462415745346e-004,1.99102597594480457e-004,1.99114941030975601e-004,1.34167296265141900e-004,1.95233961627350183e-004,1.99119868377307306e-004
-3.85000000000000000e+001,1.37294651702424275e-004,1.81782477259417874e-004,2.03739229695631963e-004,2.01855355164592964e-004,1.37306587215002551e-004,1.92677860265000334e-004,2.03739230230759460e-004,2.03750603162911048e-004,2.03739230261179571e-004,2.03752151469061005e-004,1.37318521624019141e-004,1.99780999031284878e-004,2.03757310939064014e-004
-3.83999999999999986e+001,1.40519068587030560e-004,1.86016325207649658e-004,2.08483813413096186e-004,2.06556343017361144e-004,1.40531564020607291e-004,1.97165416081723777e-004,2.08483813988413758e-004,2.08495718764023508e-004,2.08483814019722047e-004,2.08497340043134471e-004,1.40544058266911520e-004,2.04433924837488235e-004,2.08502742551698735e-004
-3.82999999999999972e+001,1.43819506889242277e-004,1.90348772837189983e-004,2.13338860353129434e-004,2.11366791982969815e-004,1.43832588472614376e-004,2.01757477515940309e-004,2.13338860967526855e-004,2.13351322498445128e-004,2.13338861003276037e-004,2.13353020174222863e-004,1.43845668794106984e-004,2.09195204295742343e-004,2.13358677149104068e-004
-3.82000000000000028e+001,1.47197768987972211e-004,1.94782115863656458e-004,2.18306941227153217e-004,2.16289249822310126e-004,1.47211464197383179e-004,2.06456477674477057e-004,2.18306941884627292e-004,2.18319985982429188e-004,2.18306941925039411e-004,2.18321763678419600e-004,1.47225158037000980e-004,2.14067359950664837e-004,2.18327687153917058e-004
-3.81000000000000014e+001,1.50655700173141227e-004,1.99318703558271082e-004,2.23390686208579936e-004,2.21326323726289687e-004,1.50670037737388185e-004,2.11264906408770159e-004,2.23390686912017244e-004,2.23404340864874484e-004,2.23390686955093898e-004,2.23406202330966863e-004,1.50684373844134356e-004,2.19052973188915701e-004,2.23412404836220246e-004
-3.80000000000000000e+001,1.54195189951078504e-004,2.03960939813230269e-004,2.28592786867709563e-004,2.26480681458696154e-004,1.54210199965643113e-004,2.16185311462613328e-004,2.28592787626213934e-004,2.28607079890474907e-004,2.28592787668624453e-004,2.28609029086168647e-004,1.54225208423897087e-004,2.24154685396493747e-004,2.28615523704854513e-004
-3.78999999999999986e+001,1.57818172946466717e-004,2.08711284375606709e-004,2.33915997209788173e-004,2.31755052676030360e-004,1.57833886914371391e-004,2.21220299772451057e-004,2.33915998017142357e-004,2.33930958314143567e-004,2.33915998070655107e-004,2.33932999376795792e-004,1.57849599204062940e-004,2.29375199323422763e-004,2.33939799929454257e-004
-3.77999999999999972e+001,1.61526630046315844e-004,2.13572254377902837e-004,2.39363135325465493e-004,2.37152230744719361e-004,1.61543080927639693e-004,2.26372539094965575e-004,2.39363136194326032e-004,2.39378795686917556e-004,2.39363136246950603e-004,2.39380932943511482e-004,1.61559530021726516e-004,2.34717280770180281e-004,2.39388053797212039e-004
-3.77000000000000028e+001,1.65322589496863515e-004,2.18546425423626900e-004,2.44937084750596057e-004,2.42675073807374631e-004,1.65339811811326953e-004,2.31644759128846189e-004,2.44937085676522059e-004,2.44953476924658631e-004,2.44937085739804772e-004,2.44955714905348287e-004,1.65357032209545451e-004,2.40183759738998859e-004,2.44963171201521010e-004
-3.76000000000000014e+001,1.69208128066200558e-004,2.23636433136276125e-004,2.50640796034762303e-004,2.48326506643969935e-004,1.69226157937796273e-004,2.37039753221646166e-004,2.50640797030410312e-004,2.50657954210087297e-004,2.50640797097245738e-004,2.50660297666183141e-004,1.69244185751926679e-004,2.45777532210000871e-004,2.50668105166913975e-004
-3.75000000000000000e+001,1.73185372241313473e-004,2.28844974485831187e-004,2.56477288398615499e-004,2.54109521992118559e-004,1.73204247478464524e-004,2.42560379649203739e-004,2.56477289464873692e-004,2.56495248329935421e-004,2.56477289536816144e-004,2.56497702229685487e-004,1.73223120519816476e-004,2.51501561492117887e-004,2.56505877408237833e-004
-3.73999999999999986e+001,1.77256499405809009e-004,2.34174809054188415e-004,2.62449651216245528e-004,2.60027181995026169e-004,1.77276259598624364e-004,2.48209563129542232e-004,2.62449652352891860e-004,2.62468450121344787e-004,2.62449652431495650e-004,2.62471019666588035e-004,1.77296017429329211e-004,2.57358879725222423e-004,2.62479579925741684e-004
-3.72999999999999972e+001,1.81423738975672322e-004,2.39628760805743468e-004,2.68561045454696057e-004,2.66082620242302781e-004,1.81444425549459609e-004,2.53990296534611915e-004,2.68561046677051607e-004,2.68580722531552851e-004,2.68561046760318334e-004,2.68583413173484331e-004,1.81465109591050222e-004,2.63352589765952771e-004,2.68592376638398427e-004
-3.72000000000000028e+001,1.85689373845221439e-004,2.45209719363703726e-004,2.74814705755854760e-004,2.72279043116219199e-004,1.85711030168844715e-004,2.59905642361557554e-004,2.74814707065473840e-004,2.74835301970366430e-004,2.74814707152959414e-004,2.74838119422415872e-004,1.85732683780415186e-004,2.69485866563723420e-004,2.74847505053574693e-004
-3.71000000000000014e+001,1.90055741644767906e-004,2.50920641561513946e-004,2.81213942025848596e-004,2.78619731464591069e-004,1.90078413113692335e-004,2.65958734304572175e-004,2.81213943428726409e-004,2.81235500030563301e-004,2.81213943525981946e-004,2.81238450263732176e-004,1.90101081676496975e-004,2.75761958914877425e-004,2.81248277976142377e-004
-3.70000000000000000e+001,1.94525235822418097e-004,2.56764553169475107e-004,2.87762140679381773e-004,2.85108042636039727e-004,1.94548969943530992e-004,2.72152779106971110e-004,2.87762142177294677e-004,2.87784705515603534e-004,2.87762142284098132e-004,2.87787794786442674e-004,1.94572700958905997e-004,2.82184191327194966e-004,2.87798085257418609e-004
-3.68999999999999986e+001,1.99100307340938087e-004,2.62744550072024907e-004,2.94462767175707185e-004,2.91747411620857378e-004,1.99125153858892290e-004,2.78491057835950073e-004,2.94462768785308526e-004,2.94486385575165599e-004,2.94462768898329230e-004,2.94489620441762412e-004,1.99149997047953775e-004,2.88755965353049149e-004,2.94500395583637464e-004
-3.67999999999999972e+001,2.03783465831275379e-004,2.68863800473306824e-004,3.01319367258523485e-004,2.98541353650261243e-004,2.03809476795546729e-004,2.84976928169200505e-004,3.01319368981811664e-004,3.01344088392330178e-004,3.01319369104602330e-004,3.01347475712088197e-004,2.03835484191783323e-004,2.95480761965505323e-004,3.01358758306727629e-004
-3.67000000000000028e+001,2.08577281159971761e-004,2.75125546201682170e-004,3.08335569250361985e-004,3.05493465573958289e-004,2.08604511066301512e-004,2.91613825815550953e-004,3.08335571096218786e-004,3.08361444476767943e-004,3.08335571228335326e-004,3.08364991434606495e-004,2.08631737152131791e-004,3.02362142983847448e-004,3.08376805317122520e-004
-3.66000000000000014e+001,2.13484384818052320e-004,2.81533104426134884e-004,3.15515085651085769e-004,3.12607427691791173e-004,2.13512890698597246e-004,2.98405266319301532e-004,3.15515087628837065e-004,3.15542168603411000e-004,3.15515087772499925e-004,3.15545882723977655e-004,2.13541392476646053e-004,3.09403753017134520e-004,3.15558252959709945e-004
-3.65000000000000000e+001,2.18507471325013469e-004,2.88089869591612313e-004,3.22861715063460508e-004,3.19887005970631577e-004,2.18537312876243561e-004,3.05354847068839419e-004,3.22861717176881058e-004,3.22890062012914925e-004,3.22861717335864995e-004,3.22893951176572713e-004,2.18567150026327539e-004,3.16609321503902308e-004,3.22906903994491542e-004
-3.63999999999999986e+001,2.23649300045369870e-004,2.94799315100791048e-004,3.30379344657405483e-004,3.27336053981275299e-004,2.23680539745974016e-004,3.12466249193787959e-004,3.30379346923148631e-004,3.30409014344557050e-004,3.30379347096121379e-004,3.30413086803149625e-004,2.23711774735235736e-004,3.23982664669264508e-004,3.30426649602391122e-004
-3.62999999999999972e+001,2.28912696388583470e-004,3.01664995160377813e-004,3.38071951531127013e-004,3.34958514740746338e-004,2.28945399639135516e-004,3.19743239382441757e-004,3.38071953957408411e-004,3.38103005558254566e-004,3.38071954148588816e-004,3.38107269938880961e-004,2.28978097853715923e-004,3.31527687424948425e-004,3.38121471437055610e-004
-3.62000000000000028e+001,2.34300553663358002e-004,3.08690546621193107e-004,3.45943605264187326e-004,3.42758422922306849e-004,2.34334788927093030e-004,3.27189671928573844e-004,3.45943607866772140e-004,3.45976108080181533e-004,3.45943608067722508e-004,3.45980573438486871e-004,2.34369018780489213e-004,3.39248385497814553e-004,3.45995443725193670e-004
-3.61000000000000014e+001,2.39815834733647648e-004,3.15879691056730749e-004,3.53998470072225402e-004,3.50739907091446312e-004,2.39851673649482677e-004,3.34809490890819461e-004,3.53998472858663149e-004,3.54032489144673335e-004,3.53998473072270059e-004,3.54037164951304106e-004,2.39887506773950321e-004,3.47148847626765900e-004,3.54052735414172909e-004
-3.60000000000000000e+001,2.45461573583405368e-004,3.23236236430490820e-004,3.62240806769387191e-004,3.58907191497115363e-004,2.45499091153122961e-004,3.42606731858596802e-004,3.62240809756109172e-004,3.62276412537498871e-004,3.62240809989700097e-004,3.62281308708078953e-004,2.45536602503371171e-004,3.55233257463227758e-004,3.62297612370216687e-004
-3.58999999999999986e+001,2.51240877087610670e-004,3.30764079474743511e-004,3.70674975073814750e-004,3.67264598827743427e-004,2.51280151795540974e-004,3.50585524502289303e-004,3.70674978263041410e-004,3.70712241410720011e-004,3.70674978521279286e-004,3.70717368328499219e-004,2.51319419846574021e-004,3.63505896141758100e-004,3.70734439626938374e-004
-3.57999999999999972e+001,2.57156926853463474e-004,3.38467207315673591e-004,3.79305436009058639e-004,3.75816551858143555e-004,2.57198040846118303e-004,3.58750094254345342e-004,3.79305439431210090e-004,3.79344439930262567e-004,3.79305439712540604e-004,3.79349808476314720e-004,2.57239147715582206e-004,3.71971144081939542e-004,3.79367683686098812e-004
-3.57000000000000028e+001,2.63212980930571661e-004,3.46349700187209564e-004,3.88136754104984050e-004,3.84567576611427597e-004,2.63256020198943119e-004,3.67104765221393237e-004,3.88136757774271146e-004,3.88177576489789899e-004,3.88136758074031363e-004,3.88183198049008027e-004,2.63299051834531284e-004,3.80633483910708392e-004,3.88201914871117142e-004
-3.56000000000000014e+001,2.69412375644373370e-004,3.54415732814361562e-004,3.97173599680611389e-004,3.93522303716364874e-004,2.69457430190245262e-004,3.75653961593558350e-004,3.97173603603251379e-004,3.97216325036087170e-004,3.97173603928768770e-004,3.97222211529379976e-004,2.69502476556660042e-004,3.89497502093938408e-004,3.97241809735335153e-004
-3.55000000000000000e+001,2.75758527734870640e-004,3.62669577551821831e-004,4.06420751742242459e-004,4.02685472067787487e-004,2.75805691755559579e-004,3.84402211052625731e-004,4.06420755945324785e-004,4.06465468830052856e-004,4.06420756299930019e-004,4.06471632743210520e-004,2.75852847005930712e-004,3.98567892225587528e-004,4.06492153525736446e-004
-3.53999999999999986e+001,2.82254936231574050e-004,3.71115605373395496e-004,4.15883100376879256e-004,4.12061929660367809e-004,2.82304308304892615e-004,3.93354145757918161e-004,4.15883104882608379e-004,4.15929901225409182e-004,4.15883105266079411e-004,4.15936355627755106e-004,2.82353670981727589e-004,4.07849456314002268e-004,4.15957842703778505e-004
-3.52999999999999972e+001,2.88905184112842051e-004,3.79758289668075122e-004,4.25565648635384264e-004,4.21656638117218208e-004,2.88956867424472463e-004,4.02514506363305102e-004,4.25565653463078064e-004,4.25614630246817782e-004,4.25565653874748762e-004,4.25621388844277249e-004,2.89008540665047775e-004,4.17347108736310091e-004,4.25643887523874289e-004
-3.52000000000000028e+001,2.95712940672876456e-004,3.88602207358923479e-004,4.35473515736140016e-004,4.31474673620035887e-004,2.95767043212213920e-004,4.11888143246441629e-004,4.35473520900231392e-004,4.35524779589746558e-004,4.35473521353202386e-004,4.35531856706417031e-004,2.95821134968399235e-004,4.27065877613319600e-004,4.35555414672094852e-004
-3.51000000000000014e+001,3.02681963960660383e-004,3.97652042207985446e-004,4.45611940470325152e-004,4.41521230772901063e-004,3.02738598756180366e-004,4.21480019948461404e-004,4.45611946001900350e-004,4.45665592422983536e-004,4.45611946486623722e-004,4.45673003079294361e-004,3.02795221990503904e-004,4.37010908317603253e-004,4.45697669964975911e-004
-3.50000000000000000e+001,3.09816102009641270e-004,4.06912586313534774e-004,4.55986282073217453e-004,4.51801624073766561e-004,3.09875387353830689e-004,4.31295214866844745e-004,4.55986288000920226e-004,4.56042432978032153e-004,4.55986288528054118e-004,4.56050192881418681e-004,3.09934660314148402e-004,4.47187465325571409e-004,4.56076021111403019e-004
-3.48999999999999986e+001,3.17119296039169996e-004,4.16388743801565653e-004,4.66602025022799793e-004,4.62321292188372368e-004,3.17181355731888104e-004,4.41338925011969252e-004,4.66602031367280290e-004,4.66660790779283019e-004,4.66602031942153772e-004,4.66668916398349509e-004,3.17243402164990584e-004,4.57600935992896751e-004,4.66695960537620081e-004
-3.47999999999999972e+001,3.24595581903341923e-004,4.26085532528430733e-004,4.77464780302305769e-004,4.73085799689076936e-004,3.24660545533150824e-004,4.51616467948223743e-004,4.77464787093540011e-004,4.77526282425699833e-004,4.77464787714154681e-004,4.77534790990219449e-004,3.24725494945887760e-004,4.68256832599767137e-004,4.77563108277489861e-004
-3.47000000000000028e+001,3.32249093081493641e-004,4.36008087174810655e-004,4.88580289635942577e-004,4.84100840548506994e-004,3.32317096252587874e-004,4.62133285002774841e-004,4.88580296913676548e-004,4.88644655141534656e-004,4.88580297587581924e-004,4.88653564706176269e-004,3.32385084184094737e-004,4.79160795720856569e-004,4.88683214929345002e-004
-3.46000000000000014e+001,3.40084062576684332e-004,4.46161661538102550e-004,4.99954427591875472e-004,4.95372240524760699e-004,3.40155247214202205e-004,4.72894943668089596e-004,4.99954435384308837e-004,5.00021789160642882e-004,4.99954436112393097e-004,5.00031118615185122e-004,3.40226415521227565e-004,4.90318596690242359e-004,5.00062164681800109e-004
-3.45000000000000000e+001,3.48104825558914754e-004,4.56551631990098628e-004,5.11593205061222633e-004,5.06905961263015570e-004,3.48179340198484510e-004,4.83907141352268866e-004,5.11593213404770708e-004,5.11663701859399467e-004,5.11593214195249502e-004,5.11673470999118862e-004,3.48253837342937800e-004,5.01736141440556338e-004,5.11705978407421373e-004
-3.43999999999999986e+001,3.56315821900210494e-004,4.67183499546219849e-004,5.23502772470152422e-004,5.18708102288822914e-004,3.56393821995037996e-004,4.95175707503126006e-004,5.23502781402340744e-004,5.23576549778859146e-004,5.23502782260987232e-004,5.23586779321183471e-004,3.56471803347080396e-004,5.13419472756515560e-004,5.23620816829947679e-004
-3.42999999999999972e+001,3.64721598569373029e-004,4.78062893287445334e-004,5.35689422656693282e-004,5.30784904944736624e-004,3.64803246805989190e-004,5.06706607212192850e-004,5.35689432221708728e-004,5.35766632587142411e-004,5.35689433151187444e-004,5.35777344243371090e-004,3.64884874961335370e-004,5.25374774000608724e-004,5.35812983762570740e-004
-3.42000000000000028e+001,3.73326812240781791e-004,4.89195572894729480e-004,5.48159594164321362e-004,5.43142755092151930e-004,3.73412278878326731e-004,5.18505943996938612e-004,5.48159604409237389e-004,5.48240395846555373e-004,5.48159605417763984e-004,5.48251612321193349e-004,3.73497724011295773e-004,5.37608371993902878e-004,5.48288929421853789e-004
-3.41000000000000014e+001,3.82136232335072989e-004,5.00587432408439170e-004,5.60919875356447051e-004,5.55788187419636870e-004,3.82225695573001900e-004,5.30579963666344412e-004,5.60919886331223694e-004,5.61004435303713578e-004,5.60919887421240659e-004,5.61016180389506403e-004,3.82315135758926061e-004,5.50126740959333560e-004,5.61055253817675944e-004
-3.40000000000000000e+001,3.91154743366595170e-004,5.12244502445025063e-004,5.73977006954162761e-004,5.68727887694464584e-004,3.91248389672416153e-004,5.42935056757842816e-004,5.73977018707649833e-004,5.74065499189035933e-004,5.73977019888483042e-004,5.74077797809158241e-004,3.91342011281770041e-004,5.62936505167144219e-004,5.74118710220850427e-004
-3.38999999999999986e+001,4.00387347789354919e-004,5.24172954034840544e-004,5.87337885673555604e-004,5.81968697123791401e-004,4.00485372326730982e-004,5.55577762501702210e-004,5.87337898260376079e-004,5.87430492615670374e-004,5.87337899536688468e-004,5.87443370851037372e-004,4.00583370395057869e-004,5.76044442936129997e-004,5.87486208710849404e-004
-3.37999999999999972e+001,4.09839169433379169e-004,5.36379101516937240e-004,6.01009568923727144e-004,5.95517615485041674e-004,4.09941776427613647e-004,5.68514772056660789e-004,6.01009582401168529e-004,6.01106480782931385e-004,6.01009583785838686e-004,6.01119965948138102e-004,4.10044355056982113e-004,5.89457489979183791e-004,6.01164819805438439e-004
-3.37000000000000028e+001,4.19515455367225343e-004,5.48869405965213275e-004,6.14999276256522620e-004,6.09381804911768299e-004,4.19622858550239286e-004,5.81752931900991754e-004,6.14999290690754208e-004,6.15100692685333073e-004,6.14999292193552094e-004,6.15114813390382764e-004,4.19730231342230198e-004,6.03182743049268666e-004,6.15161778172957957e-004
-3.36000000000000014e+001,4.29421580369737654e-004,5.61650478926090102e-004,6.29314396029645451e-004,6.23568594126711062e-004,4.29534003411058407e-004,5.95299248013825277e-004,6.29314411484616087e-004,6.29420525509516438e-004,6.29314413108428283e-004,6.29435311699566569e-004,4.29646393892424427e-004,6.17227464078995425e-004,6.29484486430193575e-004
-3.35000000000000000e+001,4.39563048750812868e-004,5.74729085090375236e-004,6.43962486682303492e-004,6.38085481164729629e-004,4.39680725724533872e-004,6.09160888565885017e-004,6.43962503227513139e-004,6.44073547283019465e-004,6.43962504996098417e-004,6.44089030326089329e-004,4.39798367797283873e-004,6.31599083129152916e-004,6.44140519028277249e-004
-3.33999999999999986e+001,4.49945498180781556e-004,5.88112146747032938e-004,6.58951281928388255e-004,6.52940138474722431e-004,4.50068674028525351e-004,6.23345188697443930e-004,6.58951299644439104e-004,6.59067502120969095e-004,6.58951301557797464e-004,6.59083714856123493e-004,4.50191812491285148e-004,6.46305203222619085e-004,6.59137626226802904e-004
-3.32999999999999972e+001,4.60574703136096275e-004,6.01806746458599662e-004,6.74288695182490017e-004,6.68140415692519696e-004,4.60703634193260214e-004,6.37859653302763618e-004,6.74288714155091284e-004,6.74410312907047782e-004,6.74288716227433582e-004,6.74427289728996016e-004,4.60832525187360176e-004,6.61353603373937560e-004,6.74483738159540680e-004
-3.32000000000000028e+001,4.71456577527451515e-004,6.15820132589650626e-004,6.89982822233314863e-004,6.83694346149010812e-004,4.71591532037241024e-004,6.52711962934038326e-004,6.89982842552394615e-004,6.90110087955497775e-004,6.89982844798375794e-004,6.90127864864553686e-004,4.71726443631137471e-004,6.76752244405554038e-004,6.90186968993942778e-004
-3.31000000000000014e+001,4.82597178829591300e-004,6.30159720406808788e-004,7.06041946844759849e-004,6.99610147341767075e-004,4.82738437512564289e-004,6.67909974947367147e-004,7.06041968600246150e-004,7.06175121483632040e-004,7.06041971035631377e-004,7.06193736200511069e-004,4.82879650200329635e-004,6.92509270537433608e-004,7.06255621185326410e-004
-3.30000000000000000e+001,4.94002711453944698e-004,6.44833098505825930e-004,7.22474544729845292e-004,7.15896228757673114e-004,4.94150568041806793e-004,6.83461730246470722e-004,7.22474568028097508e-004,7.22613901430024796e-004,7.22474570664433102e-004,7.22633393425597959e-004,4.94298375351753805e-004,7.08633016061721577e-004,7.22698189829367420e-004
-3.28999999999999986e+001,5.05679529910985082e-004,6.59848030996501578e-004,7.39289287219335733e-004,7.32561193766079199e-004,5.05834291803841651e-004,6.99375455755157915e-004,7.39289312164714829e-004,7.39435111424047165e-004,7.39289315020652538e-004,7.39455522056786663e-004,5.05989000890716412e-004,7.25132008042805865e-004,7.39523367113819664e-004
-3.27999999999999972e+001,5.17634143153422599e-004,6.75212463266072760e-004,7.56495046875027555e-004,7.49613846379393323e-004,5.17796132005532428e-004,7.15659570320381633e-004,7.56495073586327393e-004,7.56647637629059844e-004,7.56495076682295320e-004,7.56669010182342561e-004,5.17958064278456476e-004,7.42014972318072452e-004,7.56740046872644975e-004
-3.27000000000000028e+001,5.29873217836707155e-004,6.90934524483877155e-004,7.74100901229868299e-004,7.67063193628292339e-004,5.30042770248595474e-004,7.32322687504671777e-004,7.74100929828991369e-004,7.74260571048346335e-004,7.74100933186749884e-004,7.74282950863014463e-004,5.30212262034979176e-004,7.59290836555015503e-004,7.74357329244217000e-004
-3.26000000000000014e+001,5.42403582475703416e-004,7.07022532903556211e-004,7.92116137914300467e-004,7.84918451557370389e-004,5.42581050662294118e-004,7.49373621109716836e-004,7.92116168536249887e-004,7.92283213695288424e-004,7.92116172174672784e-004,7.92306648232488087e-004,5.42758453887071113e-004,7.76968735837657576e-004,7.92384525436455123e-004
-3.25000000000000000e+001,5.55232231311597602e-004,7.23485000061696581e-004,8.10550259370712567e-004,8.03189049918939801e-004,5.55417983836736795e-004,7.66821389701410894e-004,8.10550292160927555e-004,8.10725083254748569e-004,8.10550296103329515e-004,8.10749622229378630e-004,5.55603666754000969e-004,7.95058017354355329e-004,8.10831162601027074e-004
-3.23999999999999986e+001,5.68366328779434937e-004,7.40330634964481149e-004,8.29412988462951972e-004,8.21884636689640402e-004,5.68560751297741973e-004,7.84675221002562040e-004,8.29413023577307840e-004,8.29595917611003486e-004,8.29413027849001949e-004,8.29621613071651609e-004,5.68755099236151196e-004,8.13568245025209080e-004,8.29706988818913835e-004
-3.22999999999999972e+001,5.81813212690684978e-004,7.57568349150528064e-004,8.48714271640016449e-004,8.41015083681284636e-004,5.82016708756682988e-004,8.02944557191986874e-004,8.48714309225950814e-004,8.48905680600919865e-004,8.48714313858467406e-004,8.48932587051542953e-004,5.82220124908383596e-004,8.32509204916398460e-004,8.49021978200142457e-004
-3.22000000000000028e+001,5.95580399658235393e-004,7.75207260669041887e-004,8.68464286302161881e-004,8.60590490809665098e-004,5.95793391543253392e-004,8.21639059263690186e-004,8.68464326549078791e-004,8.68664566263888105e-004,8.68464331567508907e-004,8.68692740782606165e-004,5.96006297805207197e-004,8.51890909795871565e-004,8.68786336100156793e-004
-3.21000000000000014e+001,6.09675589174241139e-004,7.93256699569422352e-004,8.88673445420318231e-004,8.80621192259845031e-004,6.09898518714402371e-004,8.40768612674791527e-004,8.88673488511848575e-004,8.88883005073726196e-004,8.88673493948388682e-004,8.88912507400752006e-004,6.10121356516390989e-004,8.71723604941587737e-004,8.89010504455503819e-004
-3.20000000000000000e+001,6.24106667415302852e-004,8.11726212497587696e-004,9.09352401678553690e-004,9.01117761503478221e-004,6.24339996941225550e-004,8.60343332309110309e-004,9.09352447819200549e-004,9.09571668977759984e-004,9.09352453709377784e-004,9.09602561715017188e-004,6.24573228162894623e-004,8.92017773292730354e-004,9.09705167241075174e-004
-3.18999999999999986e+001,6.38881712691663495e-004,8.30625567619369676e-004,9.30512054549970102e-004,9.22091016659631890e-004,6.39125925961714358e-004,8.80373567650583055e-004,9.30512103950453806e-004,9.30741476887098074e-004,9.30512110336678688e-004,9.30773825552400069e-004,6.39370033900910073e-004,9.12784140839617564e-004,9.30881256052240656e-004
-3.18000000000000007e+001,6.54008999776189981e-004,8.49964759930266212e-004,9.52163555138829665e-004,9.43552026373639663e-004,6.54264602948151364e-004,9.00869908418311383e-004,9.52163608026301844e-004,9.52403600494200475e-004,9.52163614949208537e-004,9.52437473707323790e-004,6.54520093268162739e-004,9.34033682370660756e-004,9.52549955814516094e-004
-3.16999999999999993e+001,6.69497004850860833e-004,8.69754016420865028e-004,9.74318312261024388e-004,9.65512115480793298e-004,6.69764527548855071e-004,9.21843189993110101e-004,9.74318368886617492e-004,9.74569470060027143e-004,9.74318376387284246e-004,9.74604939669720949e-004,6.70031929323133824e-004,9.55777627200005142e-004,9.74722710623154094e-004
-3.16000000000000014e+001,6.85354410554284144e-004,8.90003801240046855e-004,9.96987998358678240e-004,9.87982870614523279e-004,6.85634406911717065e-004,9.43304498973729366e-004,9.96988058981518321e-004,9.97250780093494882e-004,9.96988067113679932e-004,9.97287921336464933e-004,6.85914273711674127e-004,9.78027464813235881e-004,9.97411229716254830e-004
-3.15000000000000000e+001,7.01590110900651709e-004,9.10724822051234284e-004,1.02018455533925412e-003,1.01097614743439479e-003,7.01883160732164058e-004,9.65265179788232786e-004,1.02018462024933143e-003,1.02045949656659474e-003,1.02018462905673069e-003,1.02049838821183236e-003,7.02176071732285578e-004,1.00079495171723210e-003,1.02062749358330408e-003
-3.13999999999999986e+001,7.18213216600815940e-004,9.31928033931939126e-004,1.04392020083121650e-003,1.03450407435512481e-003,7.18519926545369003e-004,9.87736838869324174e-004,1.04392027032518264e-003,1.04420786075776206e-003,1.04392027986777158e-003,1.04424858532214948e-003,7.18826487736468067e-004,1.02409211592169314e-003,1.04438376021398862e-003
-3.13000000000000007e+001,7.35233060422890716e-004,9.53624647028084027e-004,1.06820743458757583e-003,1.05857906161666016e-003,7.35554065194543583e-004,1.01073135278295645e-003,1.06820750898828365e-003,1.06850839831551525e-003,1.06820751932867886e-003,1.06855104216796448e-003,7.35874910584133346e-004,1.04793126507818357e-003,1.06869257148818858e-003
-3.11999999999999993e+001,7.52659202475580713e-004,9.75826131179191592e-004,1.09305904449330527e-003,1.08321380590004068e-003,7.52995166167558239e-004,1.03426087309510528e-003,1.09305912414292550e-003,1.09337392404240674e-003,1.09305913535084898e-003,1.09341857763722849e-003,7.53330959077702644e-004,1.07232499177789542e-003,1.09356675971212245e-003
-3.11000000000000014e+001,7.70501436172299492e-004,9.98544222455599595e-004,1.11848811389347880e-003,1.10842129765420516e-003,7.70853053586151304e-004,1.05833783326692021e-003,1.11848819916438025e-003,1.11881754913656373e-003,1.11848821131155240e-003,1.11886430719021490e-003,7.71204488010379663e-004,1.09728618045834558e-003,1.11901945430289019e-003
-3.10000000000000000e+001,7.88769793908183914e-004,1.02179092889942424e-003,1.14450802813581554e-003,1.13421482730036161e-003,7.89137791984861892e-004,1.08297495474274363e-003,1.14450811942945485e-003,1.14485268756547853e-003,1.14450813259070472e-003,1.14490164925529214e-003,7.89505593989270338e-004,1.12282801391638820e-003,1.14506408862428987e-003
-3.08999999999999986e+001,8.07474552655618183e-004,1.04557853784803534e-003,1.17113248087230559e-003,1.16060799354911204e-003,8.07859691933643376e-004,1.10818525472722307e-003,1.17113257860124165e-003,1.17149306442554391e-003,1.17113259286494298e-003,1.17154433360222576e-003,8.08244621135267849e-004,1.14896398112440679e-003,1.17171440697929306e-003
-3.08000000000000007e+001,8.26626240252092970e-004,1.06991962057345624e-003,1.19837548156209728e-003,1.18761470793504742e-003,8.27029316435190509e-004,1.13398205102654970e-003,1.19837558618596240e-003,1.19875272049507764e-003,1.19837560164692825e-003,1.19880640591141230e-003,8.27432167526565010e-004,1.17570788247700619e-003,1.19898447176040976e-003
-3.06999999999999993e+001,8.46235641668524607e-004,1.09482704051688806e-003,1.22625136283072145e-003,1.21524920435578387e-003,8.46657487226343264e-004,1.16037897086096464e-003,1.22625147482913199e-003,1.22664602189859195e-003,1.22625149158284152e-003,1.22670223744303364e-003,8.47079091598423872e-004,1.20307383869810991e-003,1.22688867076170549e-003
-3.06000000000000014e+001,8.66313805114149460e-004,1.12031395905076714e-003,1.25477478730906533e-003,1.24352604506250408e-003,8.66755290975573800e-004,1.18738995680511827e-003,1.25477490721404017e-003,1.25518766613041954e-003,1.25477492536596458e-003,1.25524653102693229e-003,8.67196518412383099e-004,1.23107629716256994e-003,1.25544172465800845e-003
-3.05000000000000000e+001,8.86872049272291463e-004,1.14639384315284865e-003,1.28396075660774933e-003,1.27246012930659624e-003,8.87334086579150139e-004,1.21502927506900171e-003,1.28396088496085525e-003,1.28439269074664963e-003,1.28396090463067658e-003,1.28445432985313523e-003,8.87795847002603722e-004,1.25973004026547208e-003,1.28465869465268926e-003
-3.03999999999999986e+001,9.07921968648750521e-004,1.17308047173447783e-003,1.31382461638462900e-003,1.30206670009269665e-003,9.08405510624987755e-004,1.24331152209555817e-003,1.31382475378849506e-003,1.31427648021853472e-003,1.31382477510788576e-003,1.31434102429350830e-003,9.08888755927206304e-004,1.28905019242897545e-003,1.31455499029861970e-003
-3.03000000000000007e+001,9.29475441677540815e-004,1.20038794273424898e-003,1.34438206668696658e-003,1.33236135181036275e-003,9.29981485549014053e-004,1.27225163206579062e-003,1.34438221377153333e-003,1.34485477363699424e-003,1.34438223687061154e-003,1.34492235957184292e-003,9.30487211535435677e-004,1.31905222775929865e-003,1.34514637749623520e-003
-3.01999999999999993e+001,9.51544637042278652e-004,1.22833068160743686e-003,1.37564916861743214e-003,1.36336003988968280e-003,9.52074226036492277e-004,1.30186488589600913e-003,1.37564932606681900e-003,1.37614367442773222e-003,1.37564935109812936e-003,1.37621444560198647e-003,9.52603474423163732e-004,1.34975197934705804e-003,1.37644898667293992e-003
-3.01000000000000014e+001,9.74142021788804158e-004,1.25692344761918484e-003,1.40764235445267616e-003,1.39507908737779296e-003,9.74696247273865168e-004,1.33216691791004926e-003,1.40764252299296899e-003,1.40815965701146517e-003,1.40764255011593953e-003,1.40823376352416929e-003,9.75250107807079658e-004,1.38116564622281501e-003,1.40847932114659372e-003
-3.00000000000000000e+001,9.97280366706876364e-004,1.28618134215496838e-003,1.44037843196764825e-003,1.42753519404159590e-003,9.97860370367753546e-004,1.36317372456962183e-003,1.44037861238199838e-003,1.44091957599901122e-003,1.44037864177315456e-003,1.44099717504664326e-003,9.98439983003418519e-004,1.41330980234810610e-003,1.44125426567827397e-003
-2.98999999999999986e+001,1.02097275615031791e-003,1.31611981615931128e-003,1.47387459766346041e-003,1.46074544458540956e-003,1.02157973231964405e-003,1.39490167239353369e-003,1.47387479078231465e-003,1.47444067438229354e-003,1.47387482262884006e-003,1.47452193055230829e-003,1.02218628952321922e-003,1.44620140484374993e-003,1.47479109521789936e-003
-2.98000000000000007e+001,1.04523259492683707e-003,1.34675467909350921e-003,1.50814844375313228e-003,1.49472731840316619e-003,1.04586779297832777e-003,1.42736750740590779e-003,1.50814865046844382e-003,1.50874059354899615e-003,1.50814868498194699e-003,1.50882567920640476e-003,1.04650254212867999e-003,1.47985780363257824e-003,1.50910748384735388e-003
-2.96999999999999993e+001,1.07007361548094870e-003,1.37810210615740836e-003,1.54321796568601677e-003,1.52949869747698308e-003,1.07073834236492971e-003,1.46058836277607185e-003,1.54321818695302149e-003,1.54383738105301482e-003,1.54321822434733136e-003,1.54392647667522809e-003,1.07140258827453927e-003,1.51429674949365989e-003,1.54422151392433660e-003
-2.96000000000000014e+001,1.09550988666295979e-003,1.41017864778425484e-003,1.57910157255258810e-003,1.56507787675219667e-003,1.09620550952582718e-003,1.49458176880568061e-003,1.57910180938447553e-003,1.57974950124351032e-003,1.57910184991449931e-003,1.57984279580958287e-003,1.09690061703671127e-003,1.54953640424904115e-003,1.58015168543311425e-003
-2.95000000000000000e+001,1.12155582319495295e-003,1.44300123681695425e-003,1.61581809868982518e-003,1.60148357172906763e-003,1.12228377213008379e-003,1.52936566062478185e-003,1.61581835218838066e-003,1.61649584284617731e-003,1.61581839610547284e-003,1.61659353425536167e-003,1.12301116888913199e-003,1.58559534885482911e-003,1.61691692554482408e-003
-2.93999999999999986e+001,1.14822619164667294e-003,1.47658719864374177e-003,1.65338680820736883e-003,1.63873492979904611e-003,1.14898796258233737e-003,1.56495838879044946e-003,1.65338707953899267e-003,1.65409573041519486e-003,1.65338712712648217e-003,1.65419802587085663e-003,1.14974914188858968e-003,1.62249259424629422e-003,1.65453659839267467e-003
-2.93000000000000007e+001,1.17553612201115598e-003,1.51095426000624755e-003,1.69182741029372252e-003,1.67685153983354596e-003,1.17633327970989576e-003,1.60137872862287090e-003,1.69182770070452904e-003,1.69256893396241281e-003,1.69182775227438853e-003,1.69267605045964054e-003,1.17712980351525331e-003,1.66024759095795282e-003,1.69303051506720101e-003
-2.91999999999999993e+001,1.20350111426792417e-003,1.54612055710434682e-003,1.73116006448648108e-003,1.71585344063229783e-003,1.20433529548225060e-003,1.63864588888684715e-003,1.73116037531806377e-003,1.73193567760865363e-003,1.73116043119825314e-003,1.73204784234215481e-003,1.20516879749521522e-003,1.69888023826603174e-003,1.73241894383519912e-003
-2.91000000000000014e+001,1.23213704922275902e-003,1.58210464670216489e-003,1.77140539413556120e-003,1.75576113350417451e-003,1.23300996597230927e-003,1.67677952331213298e-003,1.77140572682277231e-003,1.77221665212057289e-003,1.77140578736967313e-003,1.77233410301136374e-003,1.23388215498154707e-003,1.73841089590887066e-003,1.77272262058802282e-003
-2.90000000000000000e+001,1.26146019753603511e-003,1.61892551470477208e-003,1.81258449599841498e-003,1.79659559128353408e-003,1.26237364051262624e-003,1.71579973982183276e-003,1.81258485206270414e-003,1.81343302409797680e-003,1.81258491767155583e-003,1.81355601028054814e-003,1.26328630377714468e-003,1.77886039368413407e-003,1.81396275952369450e-003
-2.88999999999999986e+001,1.29148722906990976e-003,1.65660258688449247e-003,1.85471895035127510e-003,1.83837827032418133e-003,1.29244307129638969e-003,1.75572711183002994e-003,1.85471933143221968e-003,1.85560644801419095e-003,1.85471940252579515e-003,1.85573523035786891e-003,1.29339807809114582e-003,1.82025004304953164e-003,1.85616106406814863e-003
-2.88000000000000007e+001,1.32223522271712746e-003,1.69515573685674603e-003,1.89783083169703382e-003,1.88113111835974678e-003,1.32323542322976273e-003,1.79658268662108433e-003,1.89783123955034050e-003,1.89875907427716761e-003,1.89783131658161075e-003,1.89889392593700634e-003,1.32423472862797098e-003,1.86260164607965351e-003,1.89933973804054458e-003
-2.86999999999999993e+001,1.35372167734204574e-003,1.73460529876501290e-003,1.94194272148684455e-003,1.92487658924678229e-003,1.35476828515446179e-003,1.83838799885216453e-003,1.94194315798257300e-003,1.94291356386844249e-003,1.94194324145380293e-003,1.94305477089429246e-003,1.35581393389960780e-003,1.90593750900069914e-003,1.94352149706782432e-003
-2.86000000000000014e+001,1.38596452157790928e-003,1.77497207775911825e-003,1.98707771827866253e-003,1.96963765397795143e-003,1.38705967975449873e-003,1.88116508142011085e-003,1.98707818542009917e-003,1.98809309969383285e-003,1.98707827586663832e-003,1.98824096159744279e-003,1.38815381033641216e-003,1.95028045357559243e-003,1.98872958025416401e-003
-2.85000000000000000e+001,1.41898212438040794e-003,1.81627735898937104e-003,2.03325944916055157e-003,2.01543781023794111e-003,1.42012807431735055e-003,1.92493647522917755e-003,2.03325994909220320e-003,2.03432139606163354e-003,2.03326004709825092e-003,2.03447622647656701e-003,1.42127292324456533e-003,1.99565382728761342e-003,2.03498776210992707e-003
-2.83999999999999986e+001,1.45279330668746098e-003,1.85854292044118630e-003,2.08051208306470059e-003,2.06230109660276995e-003,1.45399239259225155e-003,1.96972524249749981e-003,2.08051261808472887e-003,2.08162271308487412e-003,2.08051272427733913e-003,2.08178484042620404e-003,1.45519029883800499e-003,2.04208151691842588e-003,2.08232036474671148e-003
-2.83000000000000007e+001,1.48741735153579135e-003,1.90179104233534346e-003,2.12886034079873276e-003,2.11025210233639626e-003,1.48867202510682972e-003,2.01555497688188368e-003,2.12886091334896221e-003,2.13002186653499237e-003,2.12886102841580716e-003,2.13019163470229422e-003,1.48992543474468775e-003,2.08958795920066720e-003,2.13075227034307873e-003
-2.81999999999999993e+001,1.52287401704387371e-003,1.94604452132129957e-003,2.17832951034568900e-003,2.15931598341212450e-003,1.52418684233901480e-003,2.06244981830372431e-003,2.17833012305557183e-003,2.17954424399957603e-003,2.17833024773628203e-003,2.17972201309191149e-003,1.52549831343273823e-003,2.13819815582194650e-003,2.18030893388764749e-003
-2.81000000000000014e+001,1.55918354669348780e-003,1.99132667917001349e-003,2.22894545666729726e-003,2.20951847118544542e-003,1.56055720526548924e-003,2.11043446226111264e-003,2.22894611234369933e-003,2.23021581364113430e-003,2.22894624743386061e-003,2.23040196072465946e-003,1.56192941289501341e-003,2.18793768343839012e-003,2.23101639620415992e-003
-2.80000000000000000e+001,1.59636668237550516e-003,2.03766137770067246e-003,2.28073463652989084e-003,2.26088588921746769e-003,1.59780397855580070e-003,2.15953417547121163e-003,2.28073533816863794e-003,2.28206314110379616e-003,2.28073548454954533e-003,2.28225806102289042e-003,1.59923972016051685e-003,2.23883270937519363e-003,2.28290129726628445e-003
-2.78999999999999986e+001,1.63444467609030752e-003,2.08507302952609663e-003,2.33372411049903583e-003,2.31344516446885251e-003,1.63594854260584732e-003,2.20977480729911413e-003,2.33372486130933865e-003,2.33511340094127995e-003,2.33372501991868653e-003,2.33531750714610631e-003,1.63745074350041264e-003,2.29091000368719655e-003,2.33599088980574777e-003
-2.78000000000000007e+001,1.67343930381758099e-003,2.13358660960016877e-003,2.38794155873733871e-003,2.36722383946519344e-003,1.67501280758264315e-003,2.26118280192433296e-003,2.38794236215533751e-003,2.38939438878560395e-003,2.38794253401097833e-003,2.38960811420430019e-003,1.67658452676011649e-003,2.34419695188359256e-003,2.39031305322217474e-003
-2.76999999999999993e+001,1.71337287662032267e-003,2.18322767175349597e-003,2.44341529115787992e-003,2.42225009132224223e-003,1.71501922482475422e-003,2.31378521576641738e-003,2.44341615084930908e-003,2.44493454049110603e-003,2.44341633705347228e-003,2.44515833847969155e-003,1.71666366097977807e-003,2.39872157235199168e-003,2.44589630779993780e-003
-2.76000000000000014e+001,1.75426825609781289e-003,2.23402235869052390e-003,2.50017426567916701e-003,2.47855274140240667e-003,1.75599080256438889e-003,2.36760972801830505e-003,2.50017518556822083e-003,2.50176294199278004e-003,2.50017538732638656e-003,2.50199728724198600e-003,1.75771130041524337e-003,2.45451252769268713e-003,2.50276982923767263e-003
-2.75000000000000000e+001,1.79614886592549539e-003,2.28599741501600562e-003,2.55824809863147706e-003,2.53616126944211651e-003,1.79795111773395355e-003,2.42268465452166737e-003,2.55824908291435449e-003,2.55990934349403787e-003,2.55824930151704599e-003,2.56015473307580343e-003,1.79975117463104795e-003,2.51159913905985022e-003,2.56096346349881515e-003
-2.73999999999999986e+001,1.83903870817814230e-003,2.33918020474854771e-003,2.61766708385913205e-003,2.59510583331312716e-003,1.84092433261451305e-003,2.47903896602341689e-003,2.61766813702624113e-003,2.61940417936279424e-003,2.61766837388432982e-003,2.61966113379319410e-003,1.84280760539268229e-003,2.57001140453128052e-003,2.62050774198756666e-003
-2.73000000000000007e+001,1.88296237531226929e-003,2.39359872205846536e-003,2.67846220337197849e-003,2.65541727975504571e-003,1.88493520709620554e-003,2.53670229972158268e-003,2.67846333021815042e-003,2.68027857902120026e-003,2.67846358684775687e-003,2.68054764332359419e-003,1.88690551929027173e-003,2.62978001142588624e-003,2.68143389705900476e-003
-2.71999999999999993e+001,1.92794506650884045e-003,2.44928160539781281e-003,2.74066514578974463e-003,2.71712715951699657e-003,1.93000911536977959e-003,2.59570497405658962e-003,2.74066635144443183e-003,2.74256438211772924e-003,2.74066662950267492e-003,2.74284612701336528e-003,1.93207046472165800e-003,2.69093635161077316e-003,2.74377387786824785e-003
-2.71000000000000014e+001,1.97401260258578404e-003,2.50625815632732341e-003,2.80430832180056377e-003,2.78026774857798031e-003,1.97617206115796584e-003,2.65607800855693910e-003,2.80430961175226479e-003,2.80629416010214072e-003,2.80430991301883203e-003,2.80658918321519124e-003,1.97832862744884430e-003,2.75351254141709134e-003,2.80756036656760154e-003
-2.70000000000000000e+001,2.02119144047685495e-003,2.56455834922864057e-003,2.86942487834673798e-003,2.84487205736860815e-003,2.02345069253473397e-003,2.71785313415118246e-003,2.86942625846164923e-003,2.87150122526247387e-003,2.86942658487920887e-003,2.87181015236126491e-003,2.02570684578828875e-003,2.81754143294343784e-003,2.87282679485690012e-003
-2.68999999999999986e+001,2.06950868864641535e-003,2.62421284982683467e-003,2.93604871424446578e-003,2.91097385121719121e-003,2.07187231774308422e-003,2.78106281268075683e-003,2.93605019079112850e-003,2.93821965165941279e-003,2.93605054445067459e-003,2.93854313803332268e-003,2.07423262678418929e-003,2.88305663379784249e-003,2.93960736089521118e-003
-2.68000000000000007e+001,2.11899212641419865e-003,2.68525303235001012e-003,3.00421450285526248e-003,2.97860766936053345e-003,2.12146492487419458e-003,2.84574025488404381e-003,3.00421608254097805e-003,3.00648429406180639e-003,3.00421646571225054e-003,3.00682302584376338e-003,2.12393416623690712e-003,2.95009252544775613e-003,3.00793704658163874e-003
-2.66999999999999993e+001,2.16967021726932607e-003,2.74771099114312634e-003,3.07395770289597969e-003,3.04780883623601007e-003,2.17225719559288599e-003,2.91191943281066123e-003,3.07395939288523934e-003,3.07633079927249753e-003,3.07395980803293334e-003,3.07668549496642463e-003,2.17484036286075266e-003,3.01868427650520132e-003,3.07785163521104993e-003
-2.66000000000000014e+001,2.22157212718521180e-003,2.81161956016195980e-003,3.14531457828448602e-003,3.11861348290198848e-003,2.22427852385709279e-003,2.97963510030752055e-003,3.14531638624071519e-003,3.14779562804079482e-003,3.14531683603180845e-003,3.14816704000531189e-003,2.22698083739514274e-003,3.08886786360518251e-003,3.14938772951376149e-003
-2.65000000000000000e+001,2.27472774163017810e-003,2.87701233018511360e-003,3.21832221517115435e-003,3.19105856587431624e-003,2.27755903336701593e-003,3.04892281104951479e-003,3.21832414928824306e-003,3.22091607374708211e-003,3.21832463660642887e-003,3.22130498977468704e-003,2.28038595048518644e-003,3.16068008967484992e-003,3.22258277008660851e-003
-2.63999999999999986e+001,2.32916768405977415e-003,2.94392366426521335e-003,3.29301854128138949e-003,3.26518188298985379e-003,2.33212959651818430e-003,3.11981893499146956e-003,3.29302061031011561e-003,3.29573027854213052e-003,3.29302113828244813e-003,3.29613752358115519e-003,2.33508682207639318e-003,3.23415860138931421e-003,3.29747505422140971e-003
-2.63000000000000007e+001,2.38492333346651542e-003,3.01238871587483636e-003,3.36944234309632940e-003,3.34102209303055453e-003,2.38802185241548948e-003,3.19236067738004614e-003,3.36944455639720530e-003,3.37227725309552362e-003,3.36944512841275134e-003,3.37270369096742684e-003,2.39111534991520713e-003,3.30934190843423792e-003,3.37410375514254381e-003
-2.61999999999999993e+001,2.44202684376748635e-003,3.08244344879993193e-003,3.44763328579156259e-003,3.41861873748761091e-003,2.44526822676593980e-003,3.26658609971119951e-003,3.44763565337191658e-003,3.45059689855986562e-003,3.44763627309996323e-003,3.45104343378510592e-003,2.44850422989051353e-003,3.38626940495467821e-003,3.45250894165649580e-003
-2.61000000000000014e+001,2.50051116347371760e-003,3.15412465083575455e-003,3.52763193369431960e-003,3.49801225382928571e-003,2.50390195203387123e-003,3.34253413425544821e-003,3.52763446624848598e-003,3.53073001995984903e-003,3.52763513766651826e-003,3.53119759969655611e-003,2.50728697673285872e-003,3.46498138505824116e-003,3.53273159822659836e-003
-2.60000000000000000e+001,2.56041005417717571e-003,3.22746995741463039e-003,3.60947976750547461e-003,3.57924400214515437e-003,2.56395708648726739e-003,3.42024460884293724e-003,3.60948247645898057e-003,3.61271835295240429e-003,3.60948320387444177e-003,3.61320796898301211e-003,2.56749794356836425e-003,3.54551906776334746e-003,3.61481364547716795e-003
-2.58999999999999986e+001,2.62175811092735245e-003,3.30251786920365831e-003,3.69321920488308031e-003,3.66235628335598307e-003,2.62546853514100675e-003,3.49975826540993573e-003,3.69322210245637272e-003,3.69660458227127897e-003,3.69322289052909092e-003,3.69711727313104532e-003,2.62917234342152639e-003,3.62792461615280004e-003,3.69879796113808295e-003
-2.58000000000000007e+001,2.68459078311944488e-003,3.37930776984252113e-003,3.77889362150929387e-003,3.74739235749887989e-003,2.68847207119571330e-003,3.58111677866923550e-003,3.77889672075926164e-003,3.78243236019981666e-003,3.77889757453431230e-003,3.78296921337994974e-003,2.69234627120429337e-003,3.71224115694279710e-003,3.78472840143671482e-003
-2.56999999999999993e+001,2.74894439649853162e-003,3.45787994808466337e-003,3.86654737354708011e-003,3.83439646808092505e-003,2.75300435868564009e-003,3.66436277950477063e-003,3.86655068841657013e-003,3.87024633096189064e-003,3.86655161337512432e-003,3.87080848516418996e-003,2.75705672699699811e-003,3.79851280423171289e-003,3.87264982294688049e-003
-2.56000000000000014e+001,2.81485617432086777e-003,3.53827561807507074e-003,3.95622581801036155e-003,3.92341386326822139e-003,2.81910297423548784e-003,3.74953987620108009e-003,3.95622936342099329e-003,3.96009215223491751e-003,3.95623036548387041e-003,3.96068079987932364e-003,2.82334163842534736e-003,3.88678468132641619e-003,3.96260810490237352e-003
-2.55000000000000000e+001,2.88236425833754417e-003,3.62053693867281368e-003,4.04797533242451379e-003,4.01449081606775060e-003,2.88680642874528104e-003,3.83669267486519416e-003,4.04797912430043816e-003,4.05201651547337782e-003,4.04798020988983431e-003,4.05263290512603014e-003,2.89123988292772083e-003,3.97710294196529368e-003,4.05465017198523760e-003
-2.53999999999999986e+001,2.95150773220376195e-003,3.70470703776359933e-003,4.14184333820388773e-003,4.10767465096539830e-003,2.95615419144423797e-003,3.92586680487649886e-003,4.14184739357437159e-003,4.14606717259524693e-003,4.14184856964183723e-003,4.14671261170274086e-003,2.96079131259796569e-003,4.06951479611161737e-003,4.14882401759677274e-003
-2.53000000000000007e+001,3.02232664798007811e-003,3.79083002975333372e-003,4.23787832939326314e-003,4.20301376113862979e-003,3.02718671716162291e-003,4.01710893751983100e-003,4.23788266645708234e-003,4.24229295355704750e-003,4.23788394053525863e-003,4.24296881115671098e-003,3.03203678205465899e-003,4.16406852967865504e-003,4.24517872762043315e-003
-2.51999999999999993e+001,3.09486204369036066e-003,3.87895104226454457e-003,4.33612988411180567e-003,4.30055763779257916e-003,3.09994546458280951e-003,4.11046681379723111e-003,4.33613452229697494e-003,4.34074379578519576e-003,4.33613590253978387e-003,4.34145150544473779e-003,3.10501816750718973e-003,4.26081353241536398e-003,4.34376450468623981e-003
-2.51000000000000014e+001,3.16915597307532160e-003,3.96911623711670991e-003,4.43664869804072381e-003,4.40035689211226710e-003,3.17447292679884363e-003,4.20598926670123774e-003,4.43665365812795365e-003,4.44147076623235826e-003,4.43665515336455485e-003,4.44221182908766110e-003,3.17977839801497630e-003,4.35980032123706174e-003,4.44463269294566397e-003
-2.50000000000000000e+001,3.24525152873356149e-003,4.06137283125285187e-003,4.53948660508918245e-003,4.50246327634218346e-003,3.25081265527993324e-003,4.30372624313779539e-003,4.53949190926117296e-003,4.54452608282851500e-003,4.53949352906057868e-003,4.54530207074554937e-003,3.25636148029184724e-003,4.46108056283978094e-003,4.54783580336646977e-003
-2.48999999999999986e+001,3.32319286737914332e-003,4.15576912654391784e-003,4.64469660111732630e-003,4.60692971697351794e-003,3.32900928595014634e-003,4.40372883517126112e-003,4.64470227307800521e-003,4.64996314773613584e-003,4.64470402780658986e-003,4.65077570667582485e-003,3.33481252560030583e-003,4.56470710512246747e-003,4.65342753955675422e-003
-2.48000000000000007e+001,3.40302523758495568e-003,4.25235452740491127e-003,4.75233287202048160e-003,4.71381033143303263e-003,3.40910856783116500e-003,4.50604929870968007e-003,4.75233893709403610e-003,4.75783656430506241e-003,4.75234083796904905e-003,4.75868741777007997e-003,3.41517777925770538e-003,4.67073399717610194e-003,4.76146282412849044e-003
-2.46999999999999993e+001,3.48479500384857310e-003,4.35117956900832326e-003,4.86245081387082223e-003,4.82316045872277499e-003,3.49115738798766451e-003,4.61074108304870833e-003,4.86245729911005675e-003,4.86820216774486170e-003,4.86245935828466536e-003,4.86909312049976783e-003,3.49750464646958470e-003,4.77921651924240187e-003,4.87199782560926442e-003
-2.46000000000000014e+001,3.56854967799336009e-003,4.45229594316653987e-003,4.97510706632020572e-003,4.93503668661765538e-003,3.57520380398046456e-003,4.71785885807229910e-003,4.97511400062800035e-003,4.98111705269255189e-003,4.97511623125657110e-003,4.98204999453810693e-003,3.58184172572295623e-003,4.89021121046318008e-003,4.98508998591293707e-003
-2.45000000000000000e+001,3.65433794339908857e-003,4.55575652291884126e-003,5.09035953181724565e-003,5.04949687704181471e-003,3.66129706897178053e-003,4.82745854006583208e-003,5.09036694605180529e-003,5.09663959876438533e-003,5.09036936240314652e-003,5.09761650855122816e-003,3.66823883489630909e-003,5.00377589561762370e-003,5.10079804837870743e-003
-2.43999999999999986e+001,3.74220968776217688e-003,4.66161538904907857e-003,5.20826740988433734e-003,5.16660019382109148e-003,3.74948766558724778e-003,4.93959731959492387e-003,5.20827533702128420e-003,5.21482949855811562e-003,5.20827795452594167e-003,5.21585244841071827e-003,3.75674704608464083e-003,5.11996971364370168e-003,5.21918208638834369e-003
-2.43000000000000007e+001,3.83221602905958747e-003,4.76992785873187053e-003,5.32889121829716039e-003,5.28640713329631140e-003,3.83982733297760781e-003,5.05433369158336809e-003,5.32889969354100046e-003,5.33574778822831775e-003,5.32890252891293770e-003,5.33681894791104838e-003,3.84741871376492739e-003,5.23885314824101833e-003,5.34030353257229987e-003
-2.41999999999999993e+001,3.92440934914950468e-003,4.88075050916880748e-003,5.45229282725312459e-003,5.40897954759000932e-003,3.93236910151384400e-003,5.17172748011351935e-003,5.45230188821288486e-003,5.45945687121807133e-003,5.45230495955806305e-003,5.46057851276571249e-003,3.94030751051910322e-003,5.36048805394684358e-003,5.46422520861410566e-003
-2.41000000000000014e+001,4.01884332036850367e-003,4.99414121248631382e-003,5.57853548026687740e-003,5.53438068289691110e-003,4.02716732054053672e-003,5.29183987496240071e-003,5.57854516709577197e-003,5.58602055674772835e-003,5.57854849401451247e-003,5.58719505926208448e-003,4.03546845602376081e-003,5.48493769251101604e-003,5.59101135566382121e-003
-2.40000000000000000e+001,4.11557294197972823e-003,5.11015915565682377e-003,5.70768383197006735e-003,5.66267519781926687e-003,4.12427769609280404e-003,5.41473345273124629e-003,5.70769418755578961e-003,5.71550407824483742e-003,5.70769779128221799e-003,5.71673393293781196e-003,4.13295795587798054e-003,5.61226675597237268e-003,5.72072766537116886e-003
-2.38999999999999986e+001,4.21465456993086462e-003,5.22886487880303008e-003,5.83980397318262234e-003,5.79392920570631631e-003,4.22375732185797936e-003,5.54047221671871704e-003,5.83981504331942958e-003,5.84797413590165682e-003,5.83981894683183178e-003,5.84926195141100003e-003,4.23283383383199485e-003,5.74254140600460872e-003,5.85344131154746754e-003
-2.38000000000000007e+001,4.31614595194385053e-003,5.35032030114535040e-003,5.97496346460912875e-003,5.92821030026025042e-003,4.32566471565221100e-003,5.66912162435051492e-003,5.97497529818280526e-003,5.98349892257932225e-003,5.97497952638703644e-003,5.98484743046334700e-003,4.33515536956363690e-003,5.87582930263153003e-003,5.98922098246775902e-003
-2.36999999999999993e+001,4.42010625831601445e-003,5.47458874892559066e-003,6.11323136215946583e-003,6.06558758371389395e-003,4.43005985155742188e-003,5.80074861642487782e-003,6.11324401138024776e-003,6.12214815225442521e-003,6.11324859122763797e-003,6.12356021279847340e-003,4.43998333209094653e-003,6.01219963478571984e-003,6.12813691382436531e-003
-2.36000000000000014e+001,4.52659612010353207e-003,5.60173499146610077e-003,6.25467825463110749e-003,6.20613170544825898e-003,4.53700419956004630e-003,5.93542165478155859e-003,6.25469177523463316e-003,6.26399309870451226e-003,6.25469673591072528e-003,6.26547170699875977e-003,4.54738002088617144e-003,6.15172315785783574e-003,6.27026092234019526e-003
-2.35000000000000000e+001,4.63567766103945011e-003,5.73182527180793322e-003,6.39937628919939883e-003,6.34991489358971428e-003,4.64656075890212961e-003,6.07321075457245563e-003,6.39939074067985558e-003,6.40910662728644276e-003,6.39939611379625184e-003,6.41065491957526490e-003,4.65740930059932445e-003,6.29447222710655119e-003,6.41566644005482113e-003
-2.33999999999999986e+001,4.74741454051863521e-003,5.86492733672194788e-003,6.54739921601810160e-003,6.49701098440158553e-003,4.75879410269319791e-003,6.21418751557101245e-003,6.54741466189823207e-003,6.55756322498279864e-003,6.54742048167111790e-003,6.55918448528503006e-003,4.77013664719971864e-003,6.44052082998203268e-003,6.56442854929218875e-003
-2.33000000000000007e+001,4.86187198163134937e-003,6.00111047499019001e-003,6.69882240506280979e-003,6.64749546392329194e-003,4.87377040750169854e-003,6.35842516227858034e-003,6.69883891314326796e-003,6.70943904175147487e-003,6.69884521663011157e-003,6.71113670888412450e-003,4.88562917914148187e-003,6.58994462633066824e-003,6.71662401832189178e-003
-2.31999999999999993e+001,4.97911681839569020e-003,6.14044554459569625e-003,6.85372289629837539e-003,6.80144549346328731e-003,4.99155750225410699e-003,6.50599857253575387e-003,6.85374053894216573e-003,6.86481191644361388e-003,6.85374736626731540e-003,6.86658959125141521e-003,5.00395570783340737e-003,6.74282097895395616e-003,6.87233133772308102e-003
-2.31000000000000014e+001,5.09921752884823221e-003,6.28300501490763885e-003,7.01217942393128624e-003,6.95893995512975039e-003,5.11222490313745226e-003,6.65698432143968510e-003,7.01219827838661658e-003,7.02376142267646664e-003,7.01220567298199704e-003,7.02562287570951405e-003,5.12518677430473524e-003,6.89922899679706880e-003,7.03163075746385084e-003
-2.30000000000000000e+001,5.22224427575634920e-003,6.42886299876055389e-003,7.17427245283985826e-003,7.12005948364358154e-003,5.23584385600495139e-003,6.81146071498095473e-003,7.17429260152768755e-003,7.18636890069812573e-003,7.17430061043544676e-003,7.18831808021103136e-003,5.24939469327878605e-003,7.05924957013159826e-003,7.19460432470503397e-003
-2.28999999999999986e+001,5.34826894969930855e-003,6.57809528565977963e-003,7.34008421870946393e-003,7.28488649948921818e-003,5.36248738146749560e-003,6.96950782494143439e-003,7.34010574960941575e-003,7.35271749082189174e-003,7.34011442374638001e-003,7.35475853110600930e-003,5.37665360012429261e-003,7.22296540682254573e-003,7.36133592233939853e-003
-2.28000000000000007e+001,5.47736520941688454e-003,6.73077938480037830e-003,7.50969876202156605e-003,7.45350525410093390e-003,5.49223031711609799e-003,7.13120753364693272e-003,7.50972176900588373e-003,7.52289217921475739e-003,7.50973116350039938e-003,7.52502940941757181e-003,5.50703949494546485e-003,7.39046107662399976e-003,7.53191130827749085e-003
-2.26999999999999993e+001,5.60960852583192171e-003,6.88699455670427341e-003,7.68320196755345464e-003,7.62600186103901123e-003,5.62514936358882167e-003,7.29664356719639251e-003,7.68322655078490513e-003,7.69697982857597829e-003,7.68323672533299806e-003,7.69921778185200800e-003,5.64063029065331456e-003,7.56182304647246006e-003,7.70641815549047340e-003
-2.26000000000000014e+001,5.74507622091946502e-003,7.04682185599625477e-003,7.86068159379449405e-003,7.80246434013021073e-003,5.76132312557775528e-003,7.46590154005444262e-003,7.86070786015002909e-003,7.87506922305980517e-003,7.86071887936534708e-003,7.87741264618557757e-003,5.77750585591174648e-003,7.73713972472900302e-003,7.88494609281992741e-003
-2.25000000000000000e+001,5.88384752071169359e-003,7.21034416780663712e-003,8.04222732638426585e-003,7.98298265354913106e-003,5.90083216701087210e-003,7.63906899319488630e-003,8.04225538987557442e-003,8.05725110459709626e-003,8.04226732371349229e-003,8.05970496805441527e-003,5.91774807253120372e-003,7.91650150121259166e-003,8.06758674656646996e-003
-2.23999999999999986e+001,6.02600359288962828e-003,7.37764625193748635e-003,8.22793080284234257e-003,8.16764875210140850e-003,6.04375905094145516e-003,7.81623543998355430e-003,8.22796078510434903e-003,8.24361821895691627e-003,8.22797370931094285e-003,8.24618772743535011e-003,6.06144087746152138e-003,8.10000079220185576e-003,8.25443378286525899e-003
-2.23000000000000007e+001,6.17162759634681812e-003,7.54881477765345643e-003,8.41788565789247656e-003,8.35655660795042721e-003,6.19018839145479838e-003,7.99749240281677487e-003,8.41791768868493939e-003,8.43426534929525573e-003,8.41793168523086166e-003,8.43695595277660360e-003,6.20867031703986605e-003,8.28773208007027584e-003,8.44558295086208360e-003
-2.21999999999999993e+001,6.32080473396667841e-003,7.72393837107632208e-003,8.61218757268811252e-003,8.54980226434420842e-003,6.34020690893333239e-003,8.18293346224052698e-003,8.61222179040432856e-003,8.62928936585438677e-003,8.61223694805435258e-003,8.63210677114989444e-003,6.35952460454047852e-003,8.47979196101955601e-003,8.64113212669688838e-003
-2.21000000000000014e+001,6.47362228988379584e-003,7.90310765269297555e-003,8.81093429623058810e-003,8.74748387193724497e-003,6.49390346984035638e-003,8.37265429642064518e-003,8.81097084849380430e-003,8.82878926231023264e-003,8.81098726331375204e-003,8.83173944515447396e-003,6.51409416245951611e-003,8.67627918738644865e-003,8.84118135830687032e-003
-2.20000000000000000e+001,6.63016969092744546e-003,8.08641528695175360e-003,9.01422570747034690e-003,8.94970174018983045e-003,6.65136915085273728e-003,8.56675273242446522e-003,9.01426475169375685e-003,9.03286620766330373e-003,9.01428252769331806e-003,9.03595542539048502e-003,6.67247168913487343e-003,8.87729471696752093e-003,9.04583291105895068e-003
-2.18999999999999986e+001,6.79053855163314068e-003,8.27395601809621795e-003,9.22216384787466481e-003,9.15655837029594188e-003,6.81269728660161000e-003,8.76532878401925508e-003,9.22220555194575020e-003,9.24162357964664061e-003,9.22222480169043735e-003,9.24485838446686969e-003,6.83475220913409842e-003,9.08294175512014412e-003,9.25519131422014064e-003
-2.18000000000000007e+001,6.95482272739234020e-003,8.46582672422191429e-003,9.43485296667989637e-003,9.36815851278227640e-003,6.97798352566580959e-003,8.96848470757038996e-003,9.43489750960457840e-003,9.45516702171933510e-003,9.43491835495757769e-003,9.45855427461061993e-003,7.00103313195898913e-003,9.29332580776964789e-003,9.46936340827751744e-003
-2.16999999999999993e+001,7.12311836569257117e-003,8.66212645664088399e-003,9.65239956184804626e-003,9.58460920341619449e-003,7.14732588479494169e-003,9.17632504332832610e-003,9.65244713449164848e-003,9.67360448029541686e-003,9.65246970734345844e-003,9.67715136553204403e-003,7.17141430908307953e-003,9.50855472584266614e-003,9.68845839311484151e-003
-2.16000000000000014e+001,7.29552396458110763e-003,8.86295648831469940e-003,9.87491243220040005e-003,9.80601981287843039e-003,7.32082481047147127e-003,9.38895666577677090e-003,9.87496323804504250e-003,9.89704625365583901e-003,9.87498768116013004e-003,9.90076029408237801e-003,7.34599809839586726e-003,9.72873875647817243e-003,9.91258787705704032e-003
-2.15000000000000000e+001,7.47214042419330760e-003,9.06842036488963998e-003,1.01025027161163461e-002,1.00325020975593482e-002,7.49858323355412359e-003,9.60648883650416785e-003,1.01025569720991637e-002,1.01256050435960532e-002,1.01025834399932624e-002,1.01294941165488428e-002,7.52488942193929589e-003,9.95399059357149341e-003,1.01418659267907257e-002
-2.13999999999999986e+001,7.65307110455504258e-003,9.27862394573053528e-003,1.03352839401409380e-002,1.02641702378416522e-002,7.68070663046693802e-003,9.82903324735007189e-003,1.03353418774885242e-002,1.03593959938390601e-002,1.03353705374042981e-002,1.03634683478441847e-002,7.70819583013460097e-003,1.01844254274718882e-002,1.03764091181688441e-002
-2.13000000000000007e+001,7.83842188586247879e-003,9.49367546696455733e-003,1.05733720700544875e-002,1.05011409043878068e-002,7.86730308683813995e-003,1.00567040851626821e-002,1.05734339352248075e-002,1.05985367562144717e-002,1.05734649681610282e-002,1.06028010285050822e-002,7.89602756873364342e-003,1.04201610018150870e-002,1.06163365879091871e-002
-2.11999999999999993e+001,8.02830122464226470e-003,9.71368558069429788e-003,1.08168855540213826e-002,1.07435332929151084e-002,8.05848335728165388e-003,1.02896180731728570e-002,1.08169516096774387e-002,1.08431475261243637e-002,1.08169852115256315e-002,1.08476127609360429e-002,8.08849764187469233e-003,1.06613176618604033e-002,1.08617700861935850e-002
-2.11000000000000014e+001,8.22282021079745462e-003,9.93876740103027956e-003,1.10659453656676288e-002,1.09914691680603749e-002,8.25436092603570870e-003,1.05278945190916406e-002,1.10660158917204043e-002,1.10933510861672691e-002,1.10660522744789880e-002,1.10980267539031452e-002,8.28572187623866085e-003,1.09080184075063258e-002,1.11128340301764206e-002
-2.10000000000000000e+001,8.42209263746207526e-003,1.01690365805040539e-002,1.13206750675232115e-002,1.12450729446589293e-002,8.45505208071761771e-003,1.07716553930687908e-002,1.13207503622376748e-002,1.13492728877695459e-002,1.13207897553340153e-002,1.13541689050946637e-002,8.48781899831640985e-003,1.11603889563911540e-002,1.13696555584092609e-002
-2.08999999999999986e+001,8.62623505695081505e-003,1.04046113348243985e-002,1.15812008499283081e-002,1.15044717032770638e-002,8.66067597217079488e-003,1.10210253550224735e-002,1.15812812310802649e-002,1.16110410671719233e-002,1.15813238827966458e-002,1.16161678180373151e-002,8.69491069801564542e-003,1.14185577908585412e-002,1.16323645861890618e-002
-2.08000000000000007e+001,8.83536684638142056e-003,1.06456125224623221e-002,1.18476515842393937e-002,1.17697952750350776e-002,8.87135468418454032e-003,1.12761318356433549e-002,1.18477373903813632e-002,1.18787865301277495e-002,1.18477835693919786e-002,1.18841548878017012e-002,8.90712170216900745e-003,1.16826562216705288e-002,1.19010938618357605e-002
-2.06999999999999993e+001,9.04961027590300837e-003,1.08921636787486786e-002,1.21201588795543103e-002,1.20411762680496803e-002,9.08721330597561661e-003,1.15371050730359581e-002,1.21202504713164849e-002,1.21526429787726098e-002,1.21203004683585469e-002,1.21582643288360437e-002,9.12457985095094237e-003,1.19528184417279082e-002,1.21759790239064792e-002
-2.06000000000000014e+001,9.26909056960445454e-003,1.11443910901782850e-002,1.23988571254669555e-002,1.23187501446460068e-002,9.30837999744626998e-003,1.18040781887078783e-002,1.23989548869622990e-002,1.24327469885838759e-002,1.23990090166330447e-002,1.24386332531201127e-002,9.34741616720891066e-003,1.22291815881252486e-002,1.24571586593500896e-002
-2.05000000000000000e+001,9.49393597846781567e-003,1.14024238408756418e-002,1.26838835538110040e-002,1.26026552621292254e-002,9.53498606671243643e-003,1.20771872359033416e-002,1.26839878941273909e-002,1.27192380498120095e-002,1.26840464968445144e-002,1.27254017126841035e-002,9.57576493823442121e-003,1.25118857999684252e-002,1.27447743626095279e-002
-2.03999999999999986e+001,9.72427784877893941e-003,1.16663938758299057e-002,1.29753782906698589e-002,1.28930329350147588e-002,9.76716604315508441e-003,1.23565712653082027e-002,1.29754896454432611e-002,1.30122586298115905e-002,1.29755530895254712e-002,1.30187127630825294e-002,9.80976379309717039e-003,1.28010742806867750e-002,1.30389707956742405e-002
-2.03000000000000007e+001,9.96025068552808257e-003,1.19364360581142304e-002,1.32734844002049268e-002,1.31900274891387781e-002,1.00050577457171386e-002,1.26423723840418667e-002,1.32736032332985143e-002,1.33119542267632340e-002,1.32736719172754647e-002,1.33187125184444088e-002,1.00495537754399233e-002,1.30968933575119628e-002,1.33398957490871110e-002
-2.01999999999999993e+001,1.02019922386249462e-002,1.22126882315540808e-002,1.35783479621229830e-002,1.34937863212407638e-002,1.02488023740991974e-002,1.29347358202236418e-002,1.35784747673779460e-002,1.36184734300737187e-002,1.35785491224265087e-002,1.36255502131097384e-002,1.02952794392887625e-002,1.33994925388301045e-002,1.36477002039097212e-002
-2.01000000000000014e+001,1.04496435592427162e-002,1.24952912887508205e-002,1.38901181015755881e-002,1.38044599656137468e-002,1.04985445703034141e-002,1.32338099927997721e-002,1.38902534047213866e-002,1.39319679867109247e-002,1.38903338973335178e-002,1.39393782693959523e-002,1.05470889153460590e-002,1.37090245514059905e-002,1.39625383946482429e-002
-2.00000000000000000e+001,1.07033490912065155e-002,1.27843892176700002e-002,1.42089470722328581e-002,1.41222021327698233e-002,1.07544325153812181e-002,1.35397465607323131e-002,1.42090914328476536e-002,1.42525928403147706e-002,1.42091785677105342e-002,1.42603523380506747e-002,1.08051340126003037e-002,1.40256452319105218e-002,1.42845678731405145e-002
-1.98999999999999986e+001,1.09632567329613906e-002,1.30801291817088661e-002,1.45349902916482865e-002,1.44471697902464058e-002,1.10166179968884670e-002,1.38527005046704677e-002,1.45351443052761375e-002,1.45805062116912687e-002,1.45352386283712498e-002,1.45886313803524903e-002,1.10695702908973903e-002,1.43495160766784480e-002,1.46139495734064033e-002
-1.98000000000000007e+001,1.12295179218260266e-002,1.33826615784000680e-002,1.48684064108344227e-002,1.47795232148304478e-002,1.12852564989205373e-002,1.41728301874861629e-002,1.48685707112243826e-002,1.49158696515216960e-002,1.48686728131957047e-002,1.49243777222960450e-002,1.13405571560574181e-002,1.46807966997097861e-002,1.49508478774617367e-002
-1.96999999999999993e+001,1.15022877084238750e-002,1.36921401047944702e-002,1.52093573664118242e-002,1.51194260539468939e-002,1.15605072823825594e-002,1.45002974219003988e-002,1.52095326278878229e-002,1.52588481014042099e-002,1.52096431476582694e-002,1.52677571173163162e-002,1.16182579455608170e-002,1.50196554527124437e-002,1.52954306820933979e-002
-1.96000000000000014e+001,1.17817248500016181e-002,1.40087218288398319e-002,1.55580084605742019e-002,1.54670453926832874e-002,1.18425334843530461e-002,1.48352675433267578e-002,1.55581954005203915e-002,1.56096099611979788e-002,1.55583150292326611e-002,1.56189388153566977e-002,1.19028400333816009e-002,1.53662621780297215e-002,1.56478694665956146e-002
-1.95000000000000000e+001,1.20679918721013912e-002,1.43325672508287649e-002,1.59145283912527358e-002,1.58225518086860806e-002,1.21315021861787553e-002,1.51779094741950615e-002,1.59147277727840208e-002,1.59683271440262953e-002,1.59148572580192216e-002,1.59780956196491353e-002,1.21944749036344557e-002,1.57207904934122400e-002,1.60083393614636402e-002
-1.93999999999999986e+001,1.23612551636831380e-002,1.46638403838081910e-002,1.62790893322384278e-002,1.61861194494339333e-002,1.24275845148780206e-002,1.55283958048701987e-002,1.62793019669962291e-002,1.63351751533984402e-002,1.62794421173555470e-002,1.63454039657302541e-002,1.24933382579106578e-002,1.60834178609439160e-002,1.63770192180411125e-002
-1.93000000000000007e+001,1.26616850601493081e-002,1.50027088151920562e-002,1.66518669926041252e-002,1.65579260861916655e-002,1.27309557329600143e-002,1.58869028581165583e-002,1.66520937437066863e-002,1.67103331368791963e-002,1.66522454337814096e-002,1.67210439770788533e-002,1.27996101109055793e-002,1.64543255154014911e-002,1.67540916791162516e-002
-1.91999999999999993e+001,1.29694559257407249e-002,1.53493437847529446e-002,1.70330406748506746e-002,1.69381531865393509e-002,1.30417953276222853e-002,1.62536107680566477e-002,1.70332824600540889e-002,1.70939839590169562e-002,1.70334466357411340e-002,1.71051995401538814e-002,1.31134748857621997e-002,1.68336985827692853e-002,1.71397432504616226e-002
-1.91000000000000014e+001,1.32847462506302527e-002,1.57039202509721143e-002,1.74227933526069911e-002,1.73269859729159315e-002,1.33602871149189895e-002,1.66287035498444702e-002,1.74230511475941263e-002,1.74863142599541721e-002,1.74232288318856288e-002,1.74980583650747867e-002,1.34351215244341571e-002,1.72217261187328496e-002,1.75341643733071609e-002
-1.90000000000000000e+001,1.36077387182760301e-002,1.60666169735306230e-002,1.78213117039971447e-002,1.77246134998831906e-002,1.36866193144782322e-002,1.70123691819468181e-002,1.78215865459119271e-002,1.78875145317958228e-002,1.78217788451302539e-002,1.78998120643110159e-002,1.37647435689511877e-002,1.76186012333212627e-002,1.79375494977424312e-002
-1.88999999999999986e+001,1.39386203221893989e-002,1.64376165862349932e-002,1.82287862149073110e-002,1.81312287186941035e-002,1.40209846736154553e-002,1.74047996813173622e-002,1.82290792060340046e-002,1.82977791836247405e-002,1.82292873165601499e-002,1.83106562201174050e-002,1.41025392918296966e-002,1.80245211411731443e-002,1.83500971570338609e-002
-1.88000000000000007e+001,1.42775824367249449e-002,1.68171056651456041e-002,1.86454112151879237e-002,1.85470285358790843e-002,1.43635805459447763e-002,1.78061911752367408e-002,1.86457235268444599e-002,1.87173066002581656e-002,1.86459487424102122e-002,1.87307904456641694e-002,1.44487117815947919e-002,1.84396872142087442e-002,1.87720100428471134e-002
-1.86999999999999993e+001,1.46248209196042644e-002,1.72052748212037088e-002,1.90713849583517003e-002,1.89722139002308499e-002,1.47146090017644671e-002,1.82167439917977347e-002,1.90717178350632288e-002,1.91462992282005473e-002,1.90719615545857923e-002,1.91604184736398064e-002,1.48034690599023744e-002,1.88643051163066566e-002,1.92034950813622582e-002
-1.86000000000000014e+001,1.49805362026211863e-002,1.76023187675895532e-002,1.95069096838191847e-002,1.94069898592466039e-002,1.50742769269052168e-002,1.86366627323990564e-002,1.95072644476288470e-002,1.95849636325011733e-002,1.95075281837200354e-002,1.95997482158640768e-002,1.51670241874282130e-002,1.92985848316045150e-002,1.96447635102655963e-002
-1.85000000000000000e+001,1.53449333881279237e-002,1.80084364097607974e-002,1.99521916856055803e-002,1.98515656406450525e-002,1.54427961275762637e-002,1.90661563586593807e-002,1.99525697406874869e-002,2.00335105774995803e-002,1.99528551288028488e-002,2.00489918468320649e-002,1.55395953757997418e-002,1.97427407929486876e-002,2.00960309566030337e-002
-1.83999999999999986e+001,1.57182223447707159e-002,1.84238309138249345e-002,2.04074413787738163e-002,2.03061547098042361e-002,1.58203834346921646e-002,1.95054382685344585e-002,2.04078442162654028e-002,2.04921550846852707e-002,2.04081530245983078e-002,2.05083658645379696e-002,1.59214060992636242e-002,2.01969919056168568e-002,2.05575175154765095e-002
-1.83000000000000007e+001,1.61006178101357200e-002,1.88487098004828102e-002,2.08728733738023919e-002,2.07709748538678074e-002,1.62072608152381559e-002,1.99547263859400914e-002,2.08733025769238800e-002,2.09611165158074542e-002,2.08736367170945236e-002,2.09780911767776246e-002,1.63126852133241851e-002,2.06615616781202771e-002,2.10294478295625434e-002
-1.81999999999999993e+001,1.64923394820499780e-002,1.92832850201782868e-002,2.13487065356161576e-002,2.12462482461137636e-002,1.66036554727018171e-002,2.04142432417298014e-002,2.13491637850371507e-002,2.14406186369073826e-002,2.13495253236157811e-002,2.14583931683567375e-002,1.67136670629293160e-002,2.11366782760764593e-002,2.15120511694338636e-002
-1.81000000000000014e+001,1.68936121230784941e-002,1.97277730538751861e-002,2.18351640575402683e-002,2.17322015335759122e-002,1.70097999607576877e-002,2.08842160660485110e-002,2.18356511370714212e-002,2.19308897058048125e-002,2.18360423080232735e-002,2.19495017920867674e-002,1.71245916036297796e-002,2.16225746513025729e-002,2.20055615146564632e-002
-1.80000000000000000e+001,1.73046656698374601e-002,2.01823949715767004e-002,2.23324735412779862e-002,2.22290658849522149e-002,1.74259323019116952e-002,2.13648768638741160e-002,2.23329923437931566e-002,2.24321625194052743e-002,2.23334155619292485e-002,2.24516516195907290e-002,1.75457045280005275e-002,2.21194885515234585e-002,2.25102176356391549e-002
-1.78999999999999986e+001,1.77257353211792701e-002,2.06473765455505998e-002,2.28408670486766052e-002,2.27370770895287677e-002,1.78522960856257740e-002,2.18564625131041357e-002,2.28414195824253596e-002,2.29446745118841999e-002,2.28418774578895700e-002,2.29650819432891673e-002,1.79772573718686157e-002,2.26276626788022295e-002,2.30262631762061555e-002
-1.77999999999999972e+001,1.81570616555413178e-002,2.11229483240817917e-002,2.33605811889541215e-002,2.32564756185131838e-002,1.82891405953289343e-002,2.23592148477169683e-002,2.33611695841511313e-002,2.34686678155093809e-002,2.33616649380721242e-002,2.34900368411468108e-002,1.84195076490547560e-002,2.31473447343468752e-002,2.35539467368618798e-002
-1.77000000000000028e+001,1.85988907302756523e-002,2.16093457260753130e-002,2.38918571824333625e-002,2.37875067032633503e-002,1.87367209179085670e-002,2.28733807463314953e-002,2.38924836981899702e-002,2.40043893384320750e-002,2.38930195795752365e-002,2.40267652584758018e-002,1.88727189690511832e-002,2.36787875293389405e-002,2.40935219587162172e-002
-1.76000000000000014e+001,1.90514741879768135e-002,2.21068091262051070e-002,2.44349409330402167e-002,2.43304204093559573e-002,1.91952980605059054e-002,2.33992122163337868e-002,2.44356079646774749e-002,2.45520908376042346e-002,2.44361876686194357e-002,2.45755210853078054e-002,1.93371611620674067e-002,2.42222490465591189e-002,2.46452476080334451e-002
-1.75000000000000000e+001,1.95150693671197750e-002,2.26155839583044305e-002,2.49900831036937721e-002,2.48854717158712990e-002,1.96651390715048002e-002,2.39369664672219873e-002,2.49907931903687874e-002,2.51120289975619304e-002,2.49914202777277161e-002,2.51365632395132987e-002,1.98131104081267218e-002,2.47779925790125866e-002,2.52093876613680712e-002
-1.73999999999999986e+001,1.99899394078435488e-002,2.31359207906434161e-002,2.55575391849867106e-002,2.54529205838880390e-002,2.01465171570820445e-002,2.44869058055769973e-002,2.55582950177508650e-002,2.56844654979799802e-002,2.55589733363428273e-002,2.57101557391403723e-002,2.03008493618952457e-002,2.53462867543534642e-002,2.57862113912457336e-002
-1.72999999999999972e+001,2.04763533612490889e-002,2.36680754285423234e-002,2.61375695697669830e-002,2.60330320356769729e-002,2.06397118016450332e-002,2.50493056629474964e-002,2.61383739999805353e-002,2.62696670918476372e-002,2.61391077074617506e-002,2.62965677854816171e-002,2.08006672816880567e-002,2.59274056641682904e-002,2.63759934523464246e-002
-1.72000000000000028e+001,2.09745863044423775e-002,2.42123090128423257e-002,2.67304396271788036e-002,2.66260762272860774e-002,2.11450088935047908e-002,2.56244210901357405e-002,2.67312956753549269e-002,2.68679056772480607e-002,2.67320892638955865e-002,2.68960738398451582e-002,2.13128601629326564e-002,2.65216289666125871e-002,2.69790139681428988e-002
-1.71000000000000014e+001,2.14849194450765779e-002,2.47688881079557444e-002,2.73364197732006708e-002,2.72323285084359323e-002,2.16627008413947664e-002,2.62125470059271226e-002,2.73373306382527215e-002,2.74794583564856865e-002,2.73381889611454820e-002,2.75089536875585683e-002,2.18377308638071366e-002,2.71292419449764566e-002,2.75955586179453295e-002
-1.70000000000000000e+001,2.20076402393987181e-002,2.53380847984705504e-002,2.79557855415548673e-002,2.78520694483255227e-002,2.21930867032080759e-002,2.68139640558260339e-002,2.79567546104881881e-002,2.81046074637756327e-002,2.79576829108363345e-002,2.81354924683445695e-002,2.23755892413741719e-002,2.77505356208462839e-002,2.82259187242979818e-002
-1.68999999999999986e+001,2.25430424988581901e-002,2.59201767902976776e-002,2.85888176512090197e-002,2.84855841860109926e-002,2.27364723051031170e-002,2.74289626473021020e-002,2.85898485092654919e-002,2.87436399794571695e-002,2.85908524509039808e-002,2.87759800301234936e-002,2.29267522799541101e-002,2.83858068382421003e-002,2.88703913406740779e-002
-1.67999999999999972e+001,2.30914265100059524e-002,2.65154475057645111e-002,2.92358020584362333e-002,2.91331726565142723e-002,2.32931703720047345e-002,2.80578392828225720e-002,2.92368984997284365e-002,2.93968576649195068e-002,2.92379842005154877e-002,2.94307211291262583e-002,2.34915442284293619e-002,2.90353583667650739e-002,2.95292793394069074e-002
-1.67000000000000028e+001,2.36530991402603696e-002,2.71241861806337248e-002,2.98970299217442559e-002,2.97951158452240961e-002,2.38635006467935451e-002,2.87008964374464437e-002,2.98981959605586489e-002,3.00645426419043904e-002,2.98993700279019947e-002,3.01000018658086343e-002,2.40702967290842285e-002,2.96994989764718387e-002,3.02028914997958323e-002
-1.66000000000000014e+001,2.42283739607087600e-002,2.77466879688239576e-002,3.05727966948181606e-002,3.04717272664345451e-002,2.44477900230153367e-002,2.93584426981015056e-002,3.05740365803868208e-002,3.07470109865743968e-002,3.05753061439266727e-002,3.07841407959321689e-002,2.46633489553798047e-002,3.03785435478038934e-002,3.08915425963193872e-002
-1.65000000000000000e+001,2.48175713535458975e-002,2.83832540358337493e-002,3.12634213061444566e-002,3.11633133205662105e-002,2.50463726651271035e-002,3.00307928907168620e-002,3.12647395472211986e-002,3.14445706283028592e-002,3.12661122718489448e-002,3.14834496797515850e-002,2.52710477392337207e-002,3.10728131805388941e-002,3.15955534868854054e-002
-1.63999999999999986e+001,2.54210186285879214e-002,2.90341916602652184e-002,3.19691766902285845e-002,3.18701877242810738e-002,2.56595901356619915e-002,3.07182680415554188e-002,3.19705779788086453e-002,3.21575370496844926e-002,3.19720622965442569e-002,3.21982477146864898e-002,2.58937476972647129e-002,3.17826352214958252e-002,3.23152512010432338e-002
-1.62999999999999972e+001,2.60390501369687222e-002,2.96998143326305808e-002,3.26904025004699506e-002,3.25926703754015890e-002,2.62877915141086493e-002,3.14211956452095098e-002,3.26918918778025258e-002,3.28862319234648481e-002,3.26934967202368032e-002,3.29288604500284077e-002,2.65318113236172604e-002,3.25083434453123932e-002,3.30509690280790733e-002
-1.62000000000000028e+001,2.66720073789126211e-002,3.03804418386359742e-002,3.34274121029880522e-002,3.33310870013743266e-002,2.69313334965921580e-002,3.21399096474317414e-002,3.34289948660144720e-002,3.36309827532315087e-002,3.34307299354934528e-002,3.36756194473666337e-002,2.71856087823669768e-002,3.32502780865766567e-002,3.38030466049132200e-002
-1.61000000000000014e+001,2.73202391043598780e-002,3.10764003225050267e-002,3.41805302321338544e-002,3.40857693718714660e-002,2.75905803902285474e-002,3.28747506113300503e-002,3.41822119741452823e-002,3.43921230726518257e-002,3.41840877467702864e-002,3.44388624883860128e-002,2.78555835968541388e-002,3.40087859688205096e-002,3.45718300037096138e-002
-1.60000000000000000e+001,2.79841013589907650e-002,3.17880217441721680e-002,3.49500876258259652e-002,3.48570552402196476e-002,2.82659019513200604e-002,3.36260657481404213e-002,3.49518742513108549e-002,3.51699923918415980e-002,3.49539020368316855e-002,3.52189335301811290e-002,2.85419363242833679e-002,3.47842205576567309e-002,3.53576718191067479e-002
-1.58999999999999986e+001,2.86639570201172589e-002,3.25156539110311726e-002,3.57364210195354470e-002,3.56452885412068543e-002,2.89576934919000273e-002,3.43942090919278076e-002,3.57383187595048391e-002,3.59649363878316031e-002,3.57405107662940313e-002,3.60161829060023919e-002,2.92452438890826727e-002,3.55769420998395258e-002,3.61609312549749998e-002
-1.57999999999999972e+001,2.93601927494429038e-002,3.32596265341142949e-002,3.65398732024624362e-002,3.64508194021457843e-002,2.96663218254353822e-002,3.51795415651412480e-002,3.65418886299033741e-002,3.67773069160874932e-002,3.65442580353207980e-002,3.68309673454723097e-002,2.99658524973973606e-002,3.63873176954876421e-002,3.69819742105967630e-002
-1.57000000000000028e+001,3.00731517487355937e-002,3.40203038319064621e-002,3.73607930472079630e-002,3.72740041593395688e-002,3.03921954528723059e-002,3.59824310322300889e-002,3.73629330934235337e-002,3.76074620218334044e-002,3.73654941194747625e-002,3.76636499964806415e-002,3.07041747350662586e-002,3.72157213514083818e-002,3.78211733661648272e-002
-1.56000000000000014e+001,3.08032501628372479e-002,3.47980438082136079e-002,3.81995355641122636e-002,3.81152055736835305e-002,3.11357184896245975e-002,3.68032525135566502e-002,3.82018075355059494e-002,3.84557661542637153e-002,3.82045755302529155e-002,3.85146006504770710e-002,3.14606323737365301e-002,3.80625341634257541e-002,3.86789082674878493e-002
-1.55000000000000000e+001,3.15508755261029172e-002,3.55932131074996327e-002,3.90564620012767705e-002,3.89747927555259555e-002,3.18973046817796480e-002,3.76423881680136851e-002,3.90588735964743083e-002,3.93225900855218580e-002,3.90618651217971014e-002,3.93841956719322983e-002,3.22356562561971760e-002,3.89281443127544868e-002,3.95555654097849152e-002
-1.53999999999999986e+001,3.23164303692473620e-002,3.64061857847475245e-002,3.99319398920177093e-002,3.98531413189484596e-002,3.26773765372245784e-002,3.85002274646866205e-002,3.99344992194772264e-002,4.02083110643804975e-002,3.99377321454195133e-002,4.02728181642346694e-002,3.30296863512418160e-002,3.98129472168202714e-002,4.04515383204489890e-002
-1.52999999999999972e+001,3.31003256665449719e-002,3.72373431111927555e-002,4.08263431341471250e-002,4.07506333832061696e-002,3.34763653729990285e-002,3.93771672196356892e-002,4.08290587304680486e-002,4.11133128093175149e-002,4.08325523367720766e-002,4.11808579745207570e-002,3.38431718774416801e-002,4.07173455631335557e-002,4.13672276406518366e-002
-1.52000000000000028e+001,3.39029807493278490e-002,3.80870738153227251e-002,4.17400520684119147e-002,4.16676577322814268e-002,3.42947114330665048e-002,4.02736117785367220e-002,4.17429329167500196e-002,4.20379856688466447e-002,4.17467080020685888e-002,4.21087118671408245e-002,3.46765714346541909e-002,4.16417494712530978e-002,4.23030412056560196e-002
-1.51000000000000014e+001,3.47248232849919347e-002,3.89557739868280350e-002,4.26734534894479545e-002,4.26046097634038556e-002,3.51328639286305755e-002,4.11899730116951357e-002,4.26765090386727053e-002,4.29827265632833910e-002,4.26805880380691782e-002,4.30567834784247871e-002,3.55303530599386796e-002,4.25865764904556077e-002,4.32593941236970592e-002
-1.50000000000000000e+001,3.55662895077375474e-002,3.98438473277618055e-002,4.36269408034792860e-002,4.35618916443651916e-002,3.59912812614473498e-002,4.21266704893368260e-002,4.36301809875592195e-002,4.39479391370491967e-002,4.36345880988389112e-002,4.40254834832856101e-002,3.64049944386357627e-002,4.35522517530391173e-002,4.42367088532899938e-002
-1.48999999999999986e+001,3.64278241965536598e-002,4.07517051829053845e-002,4.46009140128045267e-002,4.45399123306240430e-002,3.68704310362046872e-002,4.30841315388221791e-002,4.46043492701890809e-002,4.49340337708847848e-002,4.46091105897514772e-002,4.50152296216286274e-002,3.73009829297108464e-002,4.45392080246147515e-002,4.52354152788095529e-002
-1.47999999999999972e+001,3.73098808492020595e-002,4.16797666589827642e-002,4.55957798334427622e-002,4.55390876361960739e-002,3.77707902334911694e-002,4.40627913483873090e-002,4.55994211274155514e-002,4.59414276489700235e-002,4.56045647962728395e-002,4.60264467811197786e-002,3.82188157298977149e-002,4.55478857948337090e-002,4.62559507841879269e-002
-1.47000000000000028e+001,3.82129217083482242e-002,4.26284586761978002e-002,4.66119516994702998e-002,4.65598402486058216e-002,3.86928452525303612e-002,4.50630930190156764e-002,4.66158105380940491e-002,4.69705447662167597e-002,4.66213668988355590e-002,4.70595670200188998e-002,3.91589999190375959e-002,4.65787333178404594e-002,4.72987603245664107e-002
-1.46000000000000014e+001,3.91374179349015527e-002,4.35982161858912143e-002,4.76498498980508778e-002,4.76025998912219528e-002,3.96370920876767396e-002,4.60854877505445515e-002,4.76539383545815376e-002,4.80218160859158250e-002,4.76599401200583639e-002,4.81150297420624984e-002,4.01220526281338419e-002,4.76322067800101223e-002,4.83642964957303051e-002
-1.45000000000000000e+001,4.00838496307538428e-002,4.45894820882670739e-002,4.87099015642424860e-002,4.86678032141627526e-002,4.06040363639028623e-002,4.71304347848462424e-002,4.87142322972422548e-002,4.90956794249102213e-002,4.87207147317592071e-002,4.91932815981639404e-002,4.11085010736464973e-002,4.87087702373811826e-002,4.94530196011537457e-002
-1.43999999999999986e+001,4.10527059643039927e-002,4.56027075106286706e-002,4.97925407778310181e-002,4.97558940088416168e-002,4.15941934674954883e-002,4.81984016373218083e-002,4.97971270517327813e-002,5.01925796593403195e-002,4.98041281657308765e-002,5.02947767113792743e-002,4.21188826793099658e-002,4.98088958229736534e-002,5.05653977164673696e-002
-1.42999999999999972e+001,4.20444852423076387e-002,4.66383517582720231e-002,5.08982086074989404e-002,5.08673231276375315e-002,4.26080886255686409e-002,4.92898640659134024e-002,5.09030643126551219e-002,5.13129686400517482e-002,5.09106250717505926e-002,5.14199766107050760e-002,4.31537451482566503e-002,5.09330637088187821e-002,5.17019067511639077e-002
-1.42000000000000028e+001,4.30596949572885634e-002,4.76968824777270761e-002,5.20273531346497897e-002,5.20025485904205276e-002,4.36462569598068395e-002,5.04053062065821234e-002,5.20324928071298487e-002,5.24573052891852409e-002,5.20406573566158936e-002,5.25693503475808122e-002,4.42136465080467111e-002,5.20817622203555430e-002,5.28630305073405568e-002
-1.41000000000000014e+001,4.40988519361380504e-002,4.87787757379107845e-002,5.31804295780113900e-002,5.31620356223294621e-002,4.47092436380054359e-002,5.15452206473572261e-002,5.31858684191282016e-002,5.36260556319430037e-002,5.31946843249033741e-002,5.37433745488002934e-002,4.52991552482082671e-002,5.32554878957038902e-002,5.40492607352798873e-002
-1.40000000000000000e+001,4.51624823210039494e-002,4.98845161157230876e-002,5.43579002551435320e-002,5.43462566884438392e-002,4.57976038611822567e-002,5.27101084999062053e-002,5.43636541503047521e-002,5.48196928215036738e-002,5.43731726575300556e-002,5.49425334627842155e-002,4.64108502965852043e-002,5.44547455393211699e-002,5.52610971856525440e-002
-1.38999999999999986e+001,4.62511217178462886e-002,5.10145967465793770e-002,5.55602347142678532e-002,5.55556914969128623e-002,4.69119030128100079e-002,5.39004794400539389e-002,5.55663202511755827e-002,5.60386971336228612e-002,5.55765965617784907e-002,5.61673189771116910e-002,4.75493211508817293e-002,5.56800482455701573e-002,5.64990476581300471e-002
-1.37999999999999972e+001,4.73653151718489429e-002,5.21695194429656617e-002,5.67879096945642647e-002,5.67908270658121772e-002,4.80527166379913773e-002,5.51168518091458282e-002,5.67943441801244120e-002,5.72835560264344235e-002,5.68054377504716435e-002,5.74182307016890547e-002,4.87151678424337931e-002,5.69319174814109097e-002,5.77636280461799947e-002
-1.37000000000000028e+001,4.85056173046021222e-002,5.33497947619210322e-002,5.80414092517134161e-002,5.80521577405552769e-002,4.92206305783933207e-002,5.63597526659338488e-002,5.80482107284521209e-002,5.85547641436270361e-002,5.80601855886786478e-002,5.86957759970194726e-002,4.99090010491167746e-002,5.82108831173082653e-002,5.90553623778112269e-002
-1.36000000000000014e+001,4.96725922959309063e-002,5.45559420724348598e-002,5.93212247325360931e-002,5.93401852087329651e-002,5.04162409549704371e-002,5.76297178402516153e-002,5.93284119928985110e-002,5.98528233233257545e-002,5.93413370891786585e-002,6.00004700088407894e-002,5.11314420576542972e-002,5.95174834626652771e-002,6.03747828520322452e-002
-1.35000000000000000e+001,5.08668139468229086e-002,5.57884896251581441e-002,6.06278548327778832e-002,6.06554185211833907e-002,5.16401542275055636e-002,5.89272919848109478e-002,6.06354474321562087e-002,6.11782426045734962e-002,6.06493969937424993e-002,6.13328357012963288e-002,5.23831227974995706e-002,6.08522652956537957e-002,6.17224298707728658e-002
-1.33999999999999986e+001,5.20888657487363904e-002,5.70479746461474146e-002,6.19618056654127614e-002,6.19983741291612045e-002,5.28929872587886596e-002,6.02530286505624790e-002,6.19698239332855394e-002,6.25315382564084477e-002,6.19848778657701160e-002,6.26934039147437616e-002,5.36646858773961455e-002,6.22157839174721783e-002,6.30988520660198116e-002
-1.32999999999999972e+001,5.33393408407387692e-002,5.83349433570523601e-002,6.33235907236446849e-002,6.33695758563144196e-002,5.41753672677645071e-002,6.16074902907950417e-002,6.33320557718566324e-002,6.39132337344217039e-002,6.33483000785000083e-002,6.40827133510175617e-002,5.49767845091748697e-002,6.36086031340061808e-002,6.45046063219007759e-002
-1.32000000000000028e+001,5.46188420913806816e-002,5.96499510499610697e-002,6.47137309657603854e-002,6.47695549183295860e-002,5.54879319018295458e-002,6.29912483146812807e-002,6.47226646948781958e-002,6.53238596888690015e-002,6.47401919279320115e-002,6.55013106127657618e-002,5.63200825459075904e-002,6.50312952858840276e-002,6.59402577914517118e-002
-1.31000000000000014e+001,5.59279820831160013e-002,6.09935621700954389e-002,6.61327548156167566e-002,6.61988499561927402e-002,5.68313292122077929e-002,6.44048831503343244e-002,6.61421799176640235e-002,6.67639539842166396e-002,6.61610896616482425e-002,6.69497502548392909e-002,5.76952544214832663e-002,6.64844412882950042e-002,6.74063799077917469e-002
-1.30000000000000000e+001,5.72673831172130221e-002,6.23663503129729957e-002,6.75811981826435204e-002,6.76580069753236479e-002,5.82062176473836512e-002,6.58489842201479547e-002,6.75911381406644196e-002,6.82340616250380894e-002,6.76115375296342247e-002,6.84285947434890574e-002,5.91029851042459420e-002,6.79686305808593350e-002,6.89035543894211816e-002
-1.28999999999999986e+001,5.86376771905721128e-002,6.37688983054307545e-002,6.90596044599824932e-002,6.91475793816136441e-002,5.96132660154518046e-002,6.73241500006678262e-002,6.90700835434052696e-002,6.97347347737102830e-002,6.90920878145406814e-002,6.99384145089798626e-002,6.05439700165846251e-002,6.94844611623055552e-002,7.04323712393552237e-002
-1.27999999999999972e+001,6.00395060211873499e-002,6.52017982252441897e-002,7.05685245794371863e-002,7.06681279415652952e-002,6.10531534936069598e-002,6.88309880173609834e-002,7.05795678350957800e-002,7.12665326996726467e-002,7.06033009209781071e-002,7.14797879312407680e-002,6.20189149974534892e-002,7.10325395593152109e-002,7.19934287377967802e-002
-1.27000000000000028e+001,6.14735209908106039e-002,6.66656514319818871e-002,7.21085169832662576e-002,7.22202207688147357e-002,6.25265695519063858e-002,7.03701148522977160e-002,7.21201502212212020e-002,7.28300217432433783e-002,7.21457453831766404e-002,7.30533013415597399e-002,6.35285361759865275e-002,7.26134808060758807e-002,7.35873334280437857e-002
-1.26000000000000014e+001,6.29403831174510930e-002,6.81610686065823312e-002,7.36801476391399923e-002,7.38044333090761562e-002,6.40342139047085368e-002,7.19421561575572799e-002,7.36923974127960957e-002,7.44257752867019118e-002,7.37199979180669374e-002,7.46595490329766687e-002,6.50735598690472816e-002,7.42279084308667958e-002,7.52147000953236333e-002
-1.25000000000000000e+001,6.44407630107981522e-002,6.96886697257144139e-002,7.52839900362620718e-002,7.54213482659582546e-002,6.55767964419060601e-002,7.35477466035163729e-002,7.52968836163978583e-002,7.60543736607397491e-002,7.53266434618848901e-002,7.62991332079716589e-002,6.66547224535034566e-002,7.58764543750829468e-002,7.68761517382365034e-002
-1.23999999999999986e+001,6.59753408047474288e-002,7.12490841413024878e-002,7.69206251712630795e-002,7.70715556302268290e-002,6.71550371349169950e-002,7.51875299296227428e-002,7.69341905124474312e-002,7.77164041541886785e-002,7.69662751979012238e-002,7.79726640312821129e-002,6.82727702106944445e-002,7.75597590143914939e-002,7.85723195324859180e-002
-1.22999999999999972e+001,6.75448061243484332e-002,7.28429505018755030e-002,7.85906415727479768e-002,7.87556525568275934e-002,6.87696659734888804e-002,7.68621588378843867e-002,7.86049072722299069e-002,7.94124608688169253e-002,7.86394946260955408e-002,7.96807595291062487e-002,6.99284591957265445e-002,7.92784710219960331e-002,8.03038427865706561e-002
-1.22000000000000028e+001,6.91498579202671770e-002,7.44709168113788511e-002,8.02946351984361595e-002,8.04742433750280650e-002,7.04214227676165372e-002,7.85722950204887916e-002,8.03096304457979748e-002,8.11431447095765090e-002,8.03469115067521056e-002,8.14240456260637568e-002,7.16225549685194363e-002,8.10332473655162033e-002,8.20713688891016174e-002
-1.21000000000000014e+001,7.07912044823033604e-002,7.61336403764041325e-002,8.20332095215836610e-002,8.22279394933156382e-002,7.21110571249079513e-002,8.03186090766601080e-002,8.20489640392498831e-002,8.29090632650792969e-002,8.20891439971975778e-002,8.32031560739450171e-002,7.33558324951062435e-002,8.28247531914181323e-002,8.38755532474056570e-002
-1.20000000000000000e+001,7.24695632683964863e-002,7.78317877794791890e-002,8.38069754396992828e-002,8.40173593291513310e-002,7.38393282398039918e-002,8.21017804524677430e-002,8.38235194120258154e-002,8.47108307146842154e-002,8.38668186117845771e-002,8.50187324090472263e-002,7.51290758567169092e-002,8.46536617324771257e-002,8.57170592170736906e-002
-1.18999999999999986e+001,7.41856607498878606e-002,7.95660348710951482e-002,8.56165512056308309e-002,8.58431282618481450e-002,7.56070046962937781e-002,8.39224973988252909e-002,8.56339151965730405e-002,8.65490677548292897e-002,8.56805702081995246e-002,8.68714239314150038e-002,7.69430779660560393e-002,8.65206542327654482e-002,8.75965580221041151e-002
-1.17999999999999972e+001,7.59402323551752190e-002,8.13370667060842045e-002,8.74625624653280198e-002,8.77058785308610922e-002,7.74148643643945977e-002,8.57814568734396321e-002,8.74807773226200514e-002,8.84244014714206106e-002,8.75310420823451896e-002,8.87618876314337779e-002,7.87986403741640640e-002,8.84264198148885239e-002,8.95147286652898805e-002
-1.17000000000000028e+001,7.77340222806153225e-002,8.31455774929825697e-002,8.93456421739011741e-002,8.96062491512854553e-002,7.92636941612769874e-002,8.76793644521953741e-002,8.93647389191964958e-002,9.03374652264297140e-002,8.94188859450264495e-002,9.06907881333836041e-002,8.06965729352029371e-002,9.03716553573139514e-002,9.14722578284929561e-002
-1.16000000000000014e+001,7.95677833231525078e-002,8.49922704987515765e-002,9.12664305387145269e-002,9.15448857856604459e-002,8.11542898285195768e-002,8.96169341968298117e-002,9.12864402417190579e-002,9.22888985018111008e-002,9.13447619280911560e-002,9.26587975978212519e-002,8.26376934835990618e-002,9.23570653258891650e-002,9.34698397624496025e-002
-1.15000000000000000e+001,8.14422766632540984e-002,8.68778580322957517e-002,9.32255749213197760e-002,9.35224407009329628e-002,8.30874556579423995e-002,9.15948885984245731e-002,9.32465285567412039e-002,9.42793468226925668e-002,9.33093385525813890e-002,9.46665957066654684e-002,8.46228274527871527e-002,9.43833616824223398e-002,9.55081761657427392e-002
-1.13999999999999986e+001,8.33582717302183696e-002,8.88030612811470110e-002,9.52237298354119410e-002,9.55395725794938588e-002,8.50640042931760654e-002,9.36139583738864189e-002,9.52456581210621156e-002,9.63094615393471631e-002,9.53132927962789811e-002,9.67148695082131749e-002,8.66528075662045261e-002,9.64512636433036974e-002,9.75879760525824591e-002
-1.12999999999999972e+001,8.53165459455587083e-002,9.07686102795370875e-002,9.72615568259835861e-002,9.75969464654353747e-002,8.70847564070851288e-002,9.56748823904245427e-002,9.72844900401363955e-002,9.83798997368268147e-002,9.73573100451041729e-002,9.88043133936680196e-002,8.87284733968314310e-002,9.85614975682234107e-002,9.97099556090291078e-002
-1.12000000000000028e+001,8.73178845005679882e-002,9.27752437147111308e-002,9.93397243954035059e-002,9.96952335576695159e-002,8.91505404073389407e-002,9.77784074289909100e-002,9.93636921719245336e-002,1.00491323994132964e-001,9.94420840953273988e-002,1.00935628923281007e-001,9.08506709511176513e-002,1.00714796685372088e-001,1.01874838037295967e-001
-1.11000000000000014e+001,8.93630800942410985e-002,9.48237088514392035e-002,1.01458907899077078e-001,1.01835111120949451e-001,9.12621920992771063e-002,9.99252880630723261e-002,1.01483938997828149e-001,1.02644402255173572e-001,1.01568317127858521e-001,1.03109524770325311e-001,9.30202522036809309e-002,1.02911900931572875e-001,1.04083353387769473e-001
-1.10000000000000000e+001,9.14529326685065147e-002,9.69147613662455498e-002,1.03619789449197253e-001,1.04017262313377934e-001,9.34205543402466532e-002,1.02116286446094939e-001,1.03645911500014343e-001,1.04839807620278114e-001,1.03736719694796253e-001,1.05326716584488000e-001,9.52380746180681026e-002,1.05153556702944684e-001,1.06336238378383977e-001
-1.08999999999999986e+001,9.35882491262505223e-002,9.90491651830205377e-002,1.05823057808561716e-001,1.06242376024830332e-001,9.56264766731846905e-002,1.04352172098058915e-001,1.05850297026568230e-001,1.07078218138850101e-001,1.05948010699109307e-001,1.07587926862471761e-001,9.75050006419044824e-002,1.07440516601724489e-001,1.08634236200994799e-001
-1.07999999999999972e+001,9.57698430096869391e-002,1.01227692304721062e-001,1.08069408256004085e-001,1.08511146707695794e-001,9.78808149144101414e-002,1.06633721687781513e-001,1.08097789125619848e-001,1.09360316602062246e-001,1.08202917349419447e-001,1.09893884818545562e-001,9.98218971502864427e-002,1.09773539180222590e-001,1.10978096314391692e-001
-1.07000000000000028e+001,9.79985341574522995e-002,1.03451122599061973e-001,1.10359542442641123e-001,1.10824274181015037e-001,1.00184430716386164e-001,1.08961718766313220e-001,1.10389087367749328e-001,1.11686790296558813e-001,1.10502175108854628e-001,1.12245326220670183e-001,1.02189634859183309e-001,1.12153388634703921e-001,1.13368574223603247e-001
-1.06000000000000014e+001,1.00275148412914294e-001,1.05720243614844778e-001,1.12694168307909681e-001,1.13182463459897464e-001,1.02538191177065086e-001,1.11336953530447813e-001,1.12724897225288112e-001,1.14058330790083984e-001,1.12846527707201716e-001,1.14642993260616999e-001,1.04609087780889398e-001,1.14580834530990217e-001,1.15806431245148278e-001
-1.05000000000000000e+001,1.02600517160704952e-001,1.08035850323669802e-001,1.15073999832344676e-001,1.15586424524517062e-001,1.04942968270780534e-001,1.13760222508459963e-001,1.15105929786563532e-001,1.16475633648376986e-001,1.15236726994291105e-001,1.17087634358050474e-001,1.07081132493816344e-001,1.17056651450079041e-001,1.18292434257892182e-001
-1.03999999999999986e+001,1.04975477027838160e-001,1.10398744908925650e-001,1.17499756969025926e-001,1.18036872144137828e-001,1.07399638440619949e-001,1.16232328294189280e-001,1.17532901643622401e-001,1.18939398207614122e-001,1.17673532973403994e-001,1.19580004024302911e-001,1.09606647572266347e-001,1.19581618684665658e-001,1.20827355439183284e-001
-1.02999999999999972e+001,1.07400869404763011e-001,1.12809736460702581e-001,1.19972165402719488e-001,1.20534525608665843e-001,1.09909082004868708e-001,1.18754079181475625e-001,1.20006534606864168e-001,1.21450327253032953e-001,1.20157713667998101e-001,1.22120862632707050e-001,1.12186512822781470e-001,1.22156519834371924e-001,1.23411971985944821e-001
-1.02000000000000028e+001,1.09877540030457466e-001,1.15269640717969635e-001,1.22491956383941281e-001,1.23080108523376586e-001,1.12472182622027850e-001,1.21326288847045438e-001,1.22527555489080120e-001,1.24009126754070165e-001,1.22690045065005915e-001,1.24710976251489081e-001,1.14821608576472611e-001,1.24782142450716060e-001,1.26047065820415805e-001
-1.01000000000000014e+001,1.12406338549652096e-001,1.17779279745775955e-001,1.25059866545543352e-001,1.25674348546305215e-001,1.15089826724116273e-001,1.23949775966395892e-001,1.25096695869751695e-001,1.26616505543269531e-001,1.25271311044878875e-001,1.27351116420777011e-001,1.17512814945284649e-001,1.27459277615727506e-001,1.28733423280242371e-001
-1.00000000000000000e+001,1.14988118013253926e-001,1.20339481631973166e-001,1.27676637671531479e-001,1.28317977147746509e-001,1.17762902887307730e-001,1.26625363846183836e-001,1.27714691807042202e-001,1.29273175014762209e-001,1.27902303266353767e-001,1.30042059953568545e-001,1.20261011011686403e-001,1.30188719538088638e-001,1.31471834792635411e-001
-9.89999999999999858e+000,1.17623734373184297e-001,1.22951080097555510e-001,1.30343016471200723e-001,1.31011729304566504e-001,1.20492301191980511e-001,1.29353879969155816e-001,1.30382283551362610e-001,1.31979848750802375e-001,1.30583821059686578e-001,1.32784588666654546e-001,1.23067074005241972e-001,1.32971265060506161e-001,1.34263094532331456e-001
-9.79999999999999716e+000,1.20314045971415151e-001,1.25614914182776705e-001,1.33059754358674676e-001,1.33756343269337385e-001,1.23278912572978516e-001,1.32136155613339135e-001,1.33100215259928101e-001,1.34737242225111631e-001,1.33316671328032266e-001,1.35579489192991343e-001,1.25931878466000180e-001,1.35807713246133943e-001,1.37108000063103003e-001
-9.70000000000000284e+000,1.23059912985838515e-001,1.28331827807891985e-001,1.35827607191172151e-001,1.36552560231710585e-001,1.26123628120768716e-001,1.34973025342870034e-001,1.35869234666034178e-001,1.37546072393226693e-001,1.36101668410199217e-001,1.38427552681918753e-001,1.28856295357452799e-001,1.38698864833953106e-001,1.40007351962589649e-001
-9.60000000000000142e+000,1.25862196855172748e-001,1.31102669390614546e-001,1.38647335004903338e-001,1.39401124046919067e-001,1.29027338357732724e-001,1.37865326556377621e-001,1.38690092740368698e-001,1.40407057346184860e-001,1.38939633942442020e-001,1.41329574565868699e-001,1.31841191152496151e-001,1.41645521756136983e-001,1.42961953430241234e-001
-9.50000000000000000e+000,1.28721759681184045e-001,1.33928291386366416e-001,1.41519701730628000e-001,1.42302780896131020e-001,1.31990932487095369e-001,1.40813898952122152e-001,1.41563543328547592e-001,1.43320915894056267e-001,1.41831396703276491e-001,1.44286354261417449e-001,1.34887426891248552e-001,1.44648486571179458e-001,1.45972609878183862e-001
-9.39999999999999858e+000,1.31639463610629504e-001,1.36809549828721400e-001,1.44445474898977633e-001,1.45258278960491705e-001,1.35015297616419394e-001,1.43819583995037803e-001,1.44490342771714797e-001,1.46288367160987587e-001,1.44777792447733811e-001,1.47298694881860648e-001,1.37995857213502493e-001,1.47708561902598401e-001,1.49040128504851682e-001
-9.29999999999999716e+000,1.34616170228024190e-001,1.39747303881690543e-001,1.47425425359724471e-001,1.48268368117847826e-001,1.38101317989225203e-001,1.46883224392746925e-001,1.47471249537158844e-001,1.49310130196878665e-001,1.47779663758393909e-001,1.50367402971909536e-001,1.41167329400093911e-001,1.50826549888364747e-001,1.52165317851247983e-001
-9.20000000000000284e+000,1.37652739846449323e-001,1.42742415249631049e-001,1.50460326913894660e-001,1.51333799515083411e-001,1.41249874108668960e-001,1.50005663425747615e-001,1.50507023755129365e-001,1.52386923464052471e-001,1.50837859808299335e-001,1.53493288115484461e-001,1.44402682307100072e-001,1.54003251484596815e-001,1.55348987339730876e-001
-9.10000000000000142e+000,1.40750030849894570e-001,1.45795747761917616e-001,1.53550955993710270e-001,1.54455325316417591e-001,1.44461841909942379e-001,1.53187744452929708e-001,1.53598426799147481e-001,1.55519464494576987e-001,1.53953236173474561e-001,1.56677162723417585e-001,1.47702745351400377e-001,1.57239465951562130e-001,1.58591946795252653e-001
-9.00000000000000000e+000,1.43908898993164280e-001,1.48908166673467290e-001,1.56698091314817933e-001,1.57633698197096273e-001,1.47738091886579159e-001,1.56430310128062633e-001,1.56746220831112115e-001,1.58708469291558574e-001,1.57126654615419747e-001,1.59919841557173426e-001,1.51068337454861812e-001,1.60535990047203425e-001,1.61895005949010906e-001
-8.89999999999999858e+000,1.47130196660087975e-001,1.52080538204074633e-001,1.59902513478335617e-001,1.60869671073605280e-001,1.51079488171111942e-001,1.59734201856560620e-001,1.59951168291278645e-001,1.61954651960313445e-001,1.60358982813440409e-001,1.63222141494859141e-001,1.54500265944098825e-001,1.63893617469998976e-001,1.65258973924511166e-001
-8.79999999999999716e+000,1.50414772135181174e-001,1.55313728843488930e-001,1.63165004605871466e-001,1.64163996624087538e-001,1.54486887626441804e-001,1.63100259012600501e-001,1.63214031414544269e-001,1.65258724129707213e-001,1.63651094127626573e-001,1.66584881080895642e-001,1.57999325470729257e-001,1.67313138060447342e-001,1.68684658706076657e-001
-8.70000000000000284e+000,1.53763468839483775e-001,1.58608604762046301e-001,1.66486347924756695e-001,1.67517426922457080e-001,1.57961138898661480e-001,1.66529318261518178e-001,1.66535571690161088e-001,1.68621394480866993e-001,1.67003867308955556e-001,1.70008880189045586e-001,1.61566296896289208e-001,1.70795337115311918e-001,1.72172866589880291e-001
-8.60000000000000142e+000,1.57177124538189217e-001,1.61966031118848663e-001,1.69867327333165452e-001,1.70930712986580913e-001,1.61503081437705864e-001,1.70022212777683812e-001,1.69916549295460850e-001,1.72043368188606216e-001,1.70418186186321208e-001,1.73494959596248499e-001,1.65201946154433177e-001,1.74340994598245480e-001,1.75724401617623149e-001
-8.50000000000000000e+000,1.60656570528866727e-001,1.65386871414766823e-001,1.73308726950967662e-001,1.74404604381477091e-001,1.65113544497761833e-001,1.73579771504669633e-001,1.73357722507708756e-001,1.75525346411509409e-001,1.73894939333550491e-001,1.77043940608270001e-001,1.68907023102155218e-001,1.77950884398595521e-001,1.79340064993020992e-001
-8.39999999999999858e+000,1.64202630888071077e-001,1.68871986733891699e-001,1.76811330710182624e-001,1.77939848730988670e-001,1.68793346194029859e-001,1.77202818301430920e-001,1.76859847149263949e-001,1.79068025689065990e-001,1.77435019771728930e-001,1.80656644590020843e-001,1.72682260438493884e-001,1.81625773478891084e-001,1.83020654481320544e-001
-8.29999999999999716e+000,1.67816121548382879e-001,1.72422235065190277e-001,1.80375921792662819e-001,1.81537191314256718e-001,1.72543292386329039e-001,1.80892171167476690e-001,1.80423675872643186e-001,1.82672097420496726e-001,1.81039324510089861e-001,1.84333892580168968e-001,1.76528372460326377e-001,1.85366421109686152e-001,1.86766963792108248e-001
-8.20000000000000284e+000,1.71497849539795855e-001,1.76038470463167895e-001,1.84003282211497865e-001,1.85197374528538239e-001,1.76364175728419115e-001,1.84648641303933658e-001,1.84049957582966162e-001,1.86338247202345153e-001,1.84708754224679472e-001,1.88076504759617347e-001,1.80446054000318767e-001,1.89173577938910764e-001,1.90579781945732885e-001
-8.10000000000000142e+000,1.75248612104291102e-001,1.79721542348081575e-001,1.87694192263339943e-001,1.88921137485132062e-001,1.80256774587038704e-001,1.88473032312244104e-001,1.87739436722896613e-001,1.90067154302169694e-001,1.88444212796454957e-001,1.91885300059357888e-001,1.84435979247728588e-001,1.93047985212551287e-001,1.94459892623721403e-001
-8.00000000000000000e+000,1.79069195822844751e-001,1.83472294624967835e-001,1.91449429988213016e-001,1.92709215457508076e-001,1.84221851973878747e-001,1.92366139209333653e-001,1.91492852558764914e-001,1.93859490974583881e-001,1.92246606846359969e-001,1.95761095605288205e-001,1.88498800599104399e-001,1.96990373809854846e-001,1.98408073503619303e-001
-7.89999999999999858e+000,1.82960375763386862e-001,1.87291564920585296e-001,1.95269770634582951e-001,1.96562339440301992e-001,1.88260154498019139e-001,1.96328747558538685e-001,1.95310938465272477e-001,1.97715921888475421e-001,1.96116845264585837e-001,1.99704706274108856e-001,1.92635147548344987e-001,2.01001463405793279e-001,2.02425095578759900e-001
-7.79999999999999716e+000,1.86922914592241529e-001,1.91180183671806336e-001,1.99155986078380476e-001,2.00481235589331952e-001,1.92372411281773736e-001,2.00361632450383187e-001,1.99194421156740464e-001,2.01637103432538156e-001,2.00055838678414366e-001,2.03716944120647003e-001,1.96845625560417625e-001,2.05081961487044051e-001,2.06511722463517622e-001
-7.70000000000000284e+000,1.90957561707137291e-001,1.95138973300036822e-001,2.03108844244793918e-001,2.04466624741446390e-001,1.96559332897903172e-001,2.04465557564982525e-001,2.03144019913750418e-001,2.05623683094897425e-001,2.04064498907027048e-001,2.07798617879335179e-001,2.01130814988165874e-001,2.09232562457235538e-001,2.10668709684677241e-001
-7.60000000000000142e+000,1.95065052343910805e-001,1.99168747281230685e-001,2.07129108490634595e-001,2.08519221853304515e-001,2.00821610281585405e-001,2.08641274129346632e-001,2.07160445764600798e-001,2.09676298762219160e-001,2.08143738360140107e-001,2.11950532376079082e-001,2.05491269985724312e-001,2.13453946644321046e-001,2.14896803959614746e-001
-7.50000000000000000e+000,1.99246106721393756e-001,2.03270309268318572e-001,2.11217537003551614e-001,2.12639735494246196e-001,2.05159913681719042e-001,2.12889519925308468e-001,2.11244400675760335e-001,2.13795578066521497e-001,2.12294469433054633e-001,2.16173487984933521e-001,2.09927517489284066e-001,2.17746779365979748e-001,2.19196742462055366e-001
-7.39999999999999858e+000,2.03501429145584778e-001,2.07444452132371504e-001,2.15374882136791124e-001,2.16828867265810077e-001,2.09574891571668864e-001,2.17211018210945239e-001,2.15396576673699158e-001,2.17982137661773212e-001,2.16517603816659188e-001,2.20468280004725292e-001,2.14440056181320227e-001,2.22111709915765454e-001,2.23569252076252972e-001
-7.29999999999999716e+000,2.07831707138151467e-001,2.11691957061256542e-001,2.19601889751594115e-001,2.21087311288569399e-001,2.14067169586217965e-001,2.21606476700570765e-001,2.19617654966714371e-001,2.22236582560176199e-001,2.20814051790975574e-001,2.24835698089758562e-001,2.19029355511610735e-001,2.26549370618454704e-001,2.28015048640502122e-001
-7.20000000000000284e+000,2.12237610608741578e-001,2.16013592567520174e-001,2.23899298563448035e-001,2.25415753599351509e-001,2.18637349506108247e-001,2.26076586448759054e-001,2.23908305066328861e-001,2.26559505382080362e-001,2.25184721497219797e-001,2.29276525581730617e-001,2.23695854794885518e-001,2.31060375794279516e-001,2.32534836180978588e-001
-7.10000000000000142e+000,2.16719790990754779e-001,2.20410113539281749e-001,2.28267839434963538e-001,2.29814871599326453e-001,2.23286008203955832e-001,2.30622020777820014e-001,2.28269183849463042e-001,2.30951485653031918e-001,2.29630518128336902e-001,2.33791538880020466e-001,2.28439962301701494e-001,2.35645320777889244e-001,2.37129306136977219e-001
-7.00000000000000000e+000,2.21278880403893874e-001,2.24882260257149635e-001,2.32708234658318469e-001,2.34285333464729906e-001,2.28013696622669571e-001,2.35243434165030019e-001,2.32700934607320331e-001,2.35413089065026115e-001,2.34152343079509162e-001,2.38381506763537532e-001,2.33262054415463327e-001,2.40304780906532622e-001,2.41799136578695451e-001
-6.89999999999999858e+000,2.25915490866164248e-001,2.29430757434871291e-001,2.37221197251926474e-001,2.38827797583396784e-001,2.32820938803963928e-001,2.39941461155980029e-001,2.37204186103882275e-001,2.39944866762159981e-001,2.38751093080374455e-001,2.43047189723302637e-001,2.38162474874791696e-001,2.45039310543374134e-001,2.46544991418796017e-001
-6.79999999999999716e+000,2.30630213500100156e-001,2.34056313194817900e-001,2.41807430213948127e-001,2.43442911925766836e-001,2.37708230914984053e-001,2.44716715206679591e-001,2.41779551588457986e-001,2.44547354562631991e-001,2.43427659249090933e-001,2.47789339214542048e-001,2.43141534047962571e-001,2.49849442037151315e-001,2.51367519619062285e-001
-6.70000000000000284e+000,2.35423617771531868e-001,2.38759618124155137e-001,2.46467625773406862e-001,2.48131313491116057e-001,2.42676040308763552e-001,2.49569787607994309e-001,2.46427627805237082e-001,2.49221072255971565e-001,2.48182926108318380e-001,2.52608696970504809e-001,2.48199508281639059e-001,2.54735684779513694e-001,2.56267354393536984e-001
-6.60000000000000142e+000,2.40296250757161767e-001,2.43541344233582091e-001,2.51202464620402077e-001,2.52893627646606722e-001,2.47724804617843741e-001,2.54501246305911533e-001,2.51148993979827928e-001,2.53966522799726535e-001,2.53017770539729181e-001,2.57505994191393306e-001,2.53336639318169965e-001,2.59698524162268241e-001,2.61245112409625224e-001
-6.50000000000000000e+000,2.45248636443865964e-001,2.48402144027141780e-001,2.56012615132949817e-001,2.57730467573147548e-001,2.52854930882178808e-001,2.59511634838049510e-001,2.55944210803455530e-001,2.58784191620453408e-001,2.57933060694579108e-001,2.62481950823062027e-001,2.58553133789042322e-001,2.64738420666197127e-001,2.66301392988717522e-001
-6.39999999999999858e+000,2.50281275063531705e-001,2.53342649490584382e-001,2.60898732585701509e-001,2.62642433615045023e-001,2.58066794716043768e-001,2.64601471180217818e-001,2.60813819400916636e-001,2.63674545828084694e-001,2.62929654842616545e-001,2.67537274722133622e-001,2.63849162785968483e-001,2.69855808869022828e-001,2.71436777307978883e-001
-6.29999999999999716e+000,2.55394642464196631e-001,2.58363471145020229e-001,2.65861458349889057e-001,2.67630112681918053e-001,2.63360739515689390e-001,2.69771246663033093e-001,2.65758340292641337e-001,2.68638033483354244e-001,2.68008400166405591e-001,2.72672660851259963e-001,2.69224861514390845e-001,2.75051096533110773e-001,2.76651827605020273e-001
-6.20000000000000284e+000,2.60589189545475053e-001,2.63465197074105761e-001,2.70901419101755803e-001,2.72694077605320162e-001,2.68737075733628261e-001,2.75021424857413432e-001,2.70778272369381678e-001,2.73675082833239491e-001,2.73170131516934145e-001,2.77888790413771458e-001,2.74680329054211247e-001,2.80324663675856955e-001,2.81947086387254908e-001
-6.10000000000000142e+000,2.65865341695053825e-001,2.68648392014602111e-001,2.76019225987630179e-001,2.77834886542589921e-001,2.74196080158903177e-001,2.80352440527279922e-001,2.75874091831545654e-001,2.78786101592886526e-001,2.78415670076247235e-001,2.83186330008303511e-001,2.80215628169438791e-001,2.85676861715435715e-001,2.87323075647821446e-001
-6.00000000000000000e+000,2.71223498313301503e-001,2.73913596406884396e-001,2.81215473817918893e-001,2.83053082312660909e-001,2.79737995291545749e-001,2.85764698537683826e-001,2.81046251163497685e-001,2.83971476178001447e-001,2.83745821997807290e-001,2.88565930698405415e-001,2.85830785251128594e-001,2.91108012585352016e-001,2.92780296090014380e-001
-5.89999999999999858e+000,2.76664032358289624e-001,2.79261325547264239e-001,2.86490740227884899e-001,2.88349191811697825e-001,2.85363028739159086e-001,2.91258572871702537e-001,2.86295178087278890e-001,2.89231571021057121e-001,2.89161376962183914e-001,2.94028227137274278e-001,2.91525790325596557e-001,2.96618407968565423e-001,2.98319226362262602e-001
-5.79999999999999716e+000,2.82187289969821897e-001,2.84692068675471255e-001,2.91845584860573659e-001,2.93723725333824071e-001,2.91071352701199881e-001,2.96834405578705995e-001,2.91621274549249687e-001,2.94566727810184004e-001,2.94663106700351118e-001,2.99573836572087027e-001,2.97300597189877891e-001,3.02208308472698528e-001,3.03940322305731148e-001
-5.70000000000000284e+000,2.87793590132308985e-001,2.90206288195030693e-001,2.97280548534045730e-001,2.99177175989942867e-001,2.96863103495979219e-001,3.02492505863375394e-001,2.97024915706914472e-001,2.99977264837679503e-001,3.00251763447961117e-001,3.05203357925426078e-001,3.03155123630899581e-001,3.07877942959555950e-001,3.09644016216710893e-001
-5.60000000000000142e+000,2.93483224389454955e-001,2.95804418818607084e-001,3.02796152402499130e-001,3.04710019024836409e-001,3.02738381147322100e-001,3.08233149100315407e-001,3.02506448926647131e-001,3.05463476265646738e-001,3.05928078337966314e-001,3.10917370745938504e-001,3.09089251740430226e-001,3.13627507807808348e-001,3.15430716126007205e-001
-5.50000000000000000e+000,2.99256456628237411e-001,3.01486866877521686e-001,3.08392897131798183e-001,3.10322711247782212e-001,3.08697249048486277e-001,3.14056576019475564e-001,3.08066192816583984e-001,3.11025631521411272e-001,3.11692759753241733e-001,3.16716434251636869e-001,3.15102828347151309e-001,3.19457166361257094e-001,3.21300805097587461e-001
-5.39999999999999858e+000,3.05113522930475112e-001,3.07254009540054440e-001,3.14071262083406522e-001,3.16015690343434130e-001,3.14739733701804969e-001,3.19962991805357921e-001,3.13704436289724775e-001,3.16663974597626519e-001,3.17546491632342720e-001,3.22601086221951050e-001,3.21195665558943855e-001,3.25367048297570349e-001,3.27254640548807652e-001
-5.29999999999999716e+000,3.11054631455622843e-001,3.13106194192855014e-001,3.19831704479333512e-001,3.21789374295351260e-001,3.20865824500358388e-001,3.25952565370449587e-001,3.19421437635643235e-001,3.22378723484022967e-001,3.23489931703680567e-001,3.28571841981175838e-001,3.27367541379042004e-001,3.31357249183199309e-001,3.33292553594563168e-001
-5.20000000000000284e+000,3.17079962420070638e-001,3.19043737812839456e-001,3.25674658608369194e-001,3.27644160754648306e-001,3.27075473617912893e-001,3.32025428625854380e-001,3.25217423661810168e-001,3.28170069573262557e-001,3.29523709706772250e-001,3.34629193297534933e-001,3.33618200464770753e-001,3.37427830035217147e-001,3.39414848417741999e-001
-5.10000000000000142e+000,3.23189668096130367e-001,3.25066926384631749e-001,3.31600535003820918e-001,3.33580426408461861e-001,3.33368595932323375e-001,3.38181675810121485e-001,3.31092588839724478e-001,3.34038177094458044e-001,3.35648425535068240e-001,3.40773607256324551e-001,3.39947354943838764e-001,3.43578816949678956e-001,3.45621801668392514e-001
-5.00000000000000000e+000,3.29383872906891195e-001,3.31176014405443864e-001,3.37609719665901808e-001,3.39598526383581234e-001,3.39745069059508298e-001,3.44421362920015017e-001,3.37047094531349956e-001,3.39983182611671264e-001,3.41864647374710451e-001,3.47005525143222471e-001,3.46354685370001913e-001,3.49810200841074392e-001,3.51913661894009355e-001
-4.89999999999999858e+000,3.35662673573902337e-001,3.37371224436335382e-001,3.43702573295820768e-001,3.45698793643025359e-001,3.46204733460800940e-001,3.50744507204764799e-001,3.43081068267587996e-001,3.46005194551682660e-001,3.48172909810178677e-001,3.53325361293054696e-001,3.52839841772008445e-001,3.56121937252778631e-001,3.58290649003363049e-001
-4.79999999999999716e+000,3.42026139294626885e-001,3.43652746726192726e-001,3.49879430518067469e-001,3.51881538403855609e-001,3.52747392598582676e-001,3.57151086749202040e-001,3.49194603058744946e-001,3.52104292787082995e-001,3.54573711874467845e-001,3.59733501937806732e-001,3.59402444769653773e-001,3.62513946265010434e-001,3.64752953766278754e-001
-4.70000000000000284e+000,3.48474312027284183e-001,3.50020738869131653e-001,3.56140599171630656e-001,3.58147047530185336e-001,3.59372813225028231e-001,3.63641040115380232e-001,3.55387756821224032e-001,3.58280528239155460e-001,3.61067515133253858e-001,3.66230304003038798e-001,3.66042086836953384e-001,3.68986112465154781e-001,3.71300737351747567e-001
-4.60000000000000142e+000,3.55007206751932092e-001,3.56475325567805035e-001,3.62486359555037607e-001,3.64495583980283921e-001,3.66080725674503116e-001,3.70214266113040091e-001,3.61660551810601083e-001,3.64533922573645253e-001,3.67654741686988418e-001,3.72816093937494708e-001,3.72758333577948964e-001,3.75538285054796805e-001,3.77934130906727395e-001
-4.50000000000000000e+000,3.61624811887642394e-001,3.63016598457923667e-001,3.68916963789118091e-001,3.70927386255331504e-001,3.72870824343481955e-001,3.76870623661480497e-001,3.68012974226473943e-001,3.70864467948031962e-001,3.74335772266518374e-001,3.79491166524180912e-001,3.79550725198296135e-001,3.82170278052301082e-001,3.84653235177928321e-001
-4.39999999999999858e+000,3.68327089642518590e-001,3.69644615978523605e-001,3.75432635108787105e-001,3.77442667839940293e-001,3.79742768140183706e-001,3.83609931726853759e-001,3.74444973808307324e-001,3.77272126799590435e-001,3.81110944235321103e-001,3.86255783662022179e-001,3.86418777942443059e-001,3.88881870572937549e-001,3.91458120178833580e-001
-4.29999999999999716e+000,3.75113976488283818e-001,3.76359403333206499e-001,3.82033567256259143e-001,3.84041616678550746e-001,3.86696181097915925e-001,3.90431969389164912e-001,3.80956463595847339e-001,3.83756831724084924e-001,3.87980549679540099e-001,3.93110173168231825e-001,3.93361985695041438e-001,3.95672807242430036e-001,3.98348824904111443e-001
-4.20000000000000284e+000,3.81985383662180489e-001,3.83160952524447707e-001,3.88719923900129993e-001,3.90724394671319697e-001,3.93730653063107727e-001,3.97336476021398211e-001,3.87547319782726385e-001,3.90318485429143935e-001,3.94944833519060179e-001,4.00054527586334974e-001,4.00379821642851352e-001,4.02542798722073547e-001,4.05325357093490934e-001
-4.10000000000000142e+000,3.88941197660267690e-001,3.90049222482163671e-001,3.95491838052859812e-001,3.97491137208603629e-001,4.00845740425980424e-001,4.04323151606407638e-001,3.94217381642953946e-001,3.96956960787285151e-001,4.02003991617863710e-001,4.07089003020381757e-001,4.07471739966279944e-001,4.09491522374134220e-001,4.12387693047058357e-001
-4.00000000000000000e+000,3.95981280817673031e-001,3.97024139211648919e-001,4.02349411582547667e-001,4.04341952683417549e-001,4.08040966994444032e-001,4.11391657124664745e-001,4.00966451626017406e-001,4.03672100931269595e-001,4.09158169000953587e-001,4.14213717941654069e-001,4.14637177653103262e-001,4.16518622992233967e-001,4.19535777493803108e-001
-3.89999999999999858e+000,4.03105471864874332e-001,4.04085596059875263e-001,4.09292714719786233e-001,4.11276922068323669e-001,4.15315824907090292e-001,4.18541615112054455e-001,4.07794295529450679e-001,4.10463719481182876e-001,4.16407458087227234e-001,4.21428752051898003e-001,4.21875556322395928e-001,4.23623713701342774e-001,4.26769523515103000e-001
-3.79999999999999716e+000,4.10313586540098418e-001,4.11233454042511104e-001,4.16321785656783794e-001,4.18296098512669579e-001,4.22669775673544024e-001,4.25772610339467006e-001,4.14700642845001965e-001,4.17331600861625684e-001,4.23751897044795767e-001,4.28734145172152692e-001,4.29186284145166574e-001,4.30806376972352245e-001,4.34088812524667189e-001
-3.70000000000000284e+000,4.17605418200063250e-001,4.18467542238509793e-001,4.23436630171912576e-001,4.25399506973091590e-001,4.30102251287821646e-001,4.33084190621275233e-001,4.21685187221210178e-001,4.24275500724137222e-001,4.31191468214512375e-001,4.36129896164369590e-001,4.36568757797207274e-001,4.38066165759294579e-001,4.41493494306273493e-001
-3.60000000000000142e+000,4.24980738451061546e-001,4.25787658258190538e-001,4.30637221332306863e-001,4.32587143879592739e-001,4.37612655446127263e-001,4.40475867769336560e-001,4.28747587091359961e-001,4.31295146484786507e-001,4.38726096663809129e-001,4.43615961902617650e-001,4.44022364472505204e-001,4.45402604773832866e-001,4.48983387110446053e-001
-3.50000000000000000e+000,4.32439297754063201e-001,4.33193568754733915e-001,4.37923499217345080e-001,4.39858976817094627e-001,4.45200364825136363e-001,4.47947118661990107e-001,4.35887466419097480e-001,4.38390237954103590e-001,4.46355648824140250e-001,4.51192256270174008e-001,4.51546483902990126e-001,4.52815191858867649e-001,4.56558277810984514e-001
-3.39999999999999858e+000,4.39980826087710719e-001,4.40685010058702753e-001,4.45295370776771948e-001,4.47214944313997886e-001,4.52864730518195646e-001,4.55497386514894576e-001,4.43104415672029184e-001,4.45560448153623279e-001,4.54079931340604759e-001,4.58858649286929987e-001,4.59140490482115249e-001,4.60303399558477100e-001,4.64217922122032167e-001
-3.29999999999999716e+000,4.47605033523020168e-001,4.48261688784610923e-001,4.52752709662068931e-001,4.54654955585702014e-001,4.60605079481762658e-001,4.63126082210343348e-001,4.50397992870725572e-001,4.52805424173680304e-001,4.61898689977558119e-001,4.66614966215390892e-001,4.66803755330801984e-001,4.67866676720678942e-001,4.71962044876111486e-001
-3.20000000000000284e+000,4.55311610881346640e-001,4.55923282593848622e-001,4.60295356234045050e-001,4.62178890417779042e-001,4.68420716175472762e-001,4.70832585867827502e-001,4.57767724909493134e-001,4.60124788253791772e-001,4.69811608804036274e-001,4.74460986839461141e-001,4.74535648487880657e-001,4.75504450330441086e-001,4.79790340363279111e-001
-3.10000000000000142e+000,4.63100230291588977e-001,4.63669440941057776e-001,4.67923117557032864e-001,4.69786599048172882e-001,4.76310924214872422e-001,4.78616248493728635e-001,4.65213108968681066e-001,4.67518138947757400e-001,4.77818309470394054e-001,4.82396444779538802e-001,4.82335541035963544e-001,4.83216127395351913e-001,4.87702472731271486e-001
-3.00000000000000000e+000,4.70970545795802220e-001,4.71499785892036227e-001,4.75635767538963083e-001,4.77477902119133324e-001,4.84274968188376231e-001,4.86476393794937678e-001,4.72733614171913175e-001,4.74985052445424216e-001,4.85918350753745454e-001,4.90421026921001646e-001,4.90202807308225408e-001,4.91001096974687190e-001,4.95698076446205393e-001
-2.89999999999999858e+000,4.78922193889924852e-001,4.79413913002518566e-001,4.83433047116374581e-001,4.85252590701850561e-001,4.92312095534843452e-001,4.94412320156369267e-001,4.80328683390343958e-001,4.82525084054369557e-001,4.94111228278782955e-001,4.98534372966621842e-001,4.98136827065896570e-001,4.98858732342052358e-001,5.03776756813089088e-001
-2.79999999999999716e+000,4.86954794064719643e-001,4.87411392225164164e-001,4.91314664545026814e-001,4.93110426383726042e-001,5.00421538544483901e-001,5.02423302744398947e-001,4.87997735252469589e-001,4.90137769825840230e-001,5.02396374484625818e-001,5.06736075108555672e-001,5.06136987703246000e-001,5.06788393243601032e-001,5.11938090555065450e-001
-2.70000000000000284e+000,4.95067949314307754e-001,4.95491768855490955e-001,4.99280295781564076e-001,5.01051141417152346e-001,5.08602516454558895e-001,5.10508595757846129e-001,4.95740166343290989e-001,4.97822628333569606e-001,5.10773158832912300e-001,5.15025677823558237e-001,5.14202686445331292e-001,5.14789428271299920e-001,5.20181626449982004e-001
-2.60000000000000142e+000,5.03261246616464764e-001,5.03654564531770932e-001,5.07329584950553025e-001,5.09074438966570453e-001,5.16854237643934233e-001,5.18667434829551688e-001,5.03555353583994059e-001,5.05579162624198331e-001,5.19240888258484024e-001,5.23402677836846797e-001,5.22333332537238348e-001,5.22861177349699391e-001,5.28506886022540256e-001
-2.50000000000000000e+000,5.11534257395652725e-001,5.11899278232628374e-001,5.15462144924972332e-001,5.17179993400686211e-001,5.25175901938490508e-001,5.26899039536190106e-001,5.11442656818104080e-001,5.13406862299731870e-001,5.27798807900819567e-001,5.31866524203678193e-001,5.30528349429299162e-001,5.31002974285475382e-001,5.36913364289924755e-001
-2.39999999999999858e+000,5.19886537947399141e-001,5.20225387331423317e-001,5.23677557986885089e-001,5.25367450697074911e-001,5.33566702996993714e-001,5.35202616061141612e-001,5.19401421562247334e-001,5.21305205781387615e-001,5.36446102081746812e-001,5.40416618585921160e-001,5.38787176925537459e-001,5.39214149431755940e-001,5.45400530558482921e-001
-2.29999999999999716e+000,5.28317629857574689e-001,5.28632348680169395e-001,5.31975376608601280e-001,5.33636428932455109e-001,5.42025830814672815e-001,5.43577359987715614e-001,5.27430981962061285e-001,5.29273662731502226e-001,5.45181895584604392e-001,5.49052315697008186e-001,5.47109273323381551e-001,5.47494032428587518e-001,5.53967829268673828e-001
-2.20000000000000284e+000,5.36827060391928068e-001,5.37119599678265391e-001,5.40355124333711911e-001,5.41986518837109132e-001,5.50552474307349993e-001,5.52022459171081170e-001,5.35530663919690619e-001,5.37311696603341327e-001,5.54005255207677516e-001,5.57772923900038409e-001,5.55494117506478480e-001,5.55841954973206320e-001,5.62614680885163643e-001
-2.10000000000000142e+000,5.45414342865746526e-001,5.45686559384748415e-001,5.48816296743528831e-001,5.50417284460298584e-001,5.59145823976548106e-001,5.60537096740272744e-001,5.43699788374235382e-001,5.45418767358249124e-001,5.62915191582413321e-001,5.66577706010002569e-001,5.63941210982077168e-001,5.64257253662739044e-001,5.71340482828633478e-001
-2.00000000000000000e+000,5.54078977019655694e-001,5.54332629659728182e-001,5.57358362569036814e-001,5.58928263942106929e-001,5.67805074677269372e-001,5.69120454209585791e-001,5.51937674783348209e-001,5.53594334335749449e-001,5.71910661318532521e-001,5.75465880297000520e-001,5.72450079886820395e-001,5.72739272886939821e-001,5.80144610445524123e-001
-1.89999999999999858e+000,5.62820449379399568e-001,5.63057196291669948e-001,5.65980764869808750e-001,5.67518970363336761e-001,5.76529428443365743e-001,5.77771714646511780e-001,5.60243644719067735e-001,5.61837859242382054e-001,5.80990569390122724e-001,5.84436621665529010e-001,5.81020276905220179e-001,5.81287367714766967e-001,5.89026418011674546e-001
-1.79999999999999716e+000,5.71638233607534962e-001,5.71859630158670473e-001,5.74682922326860801e-001,5.76188892701664512e-001,5.85318097372348856e-001,5.86490065928253701e-001,5.68617025612604410e-001,5.70148809273633983e-001,5.90153771807819361e-001,5.93489063034028597e-001,5.89651383105801896e-001,5.89900906802417246e-001,5.97985239765490784e-001
-1.70000000000000284e+000,5.80531790889702082e-001,5.80739288383490537e-001,5.83464230654684668e-001,5.84937496883425556e-001,5.94170306585543706e-001,5.95274704043323943e-001,5.77057154636572367e-001,5.78526660347184585e-001,5.99399078578250366e-001,6.02622296913094102e-001,5.98343009706164386e-001,5.98579275274781830e-001,6.07020390966051981e-001
-1.60000000000000142e+000,5.89500570318272965e-001,5.89695515527838499e-001,5.92324064088594060e-001,5.93764226953199747e-001,6.03085297212960336e-001,6.04124836453507674e-001,5.85563382671858479e-001,5.86970900454568678e-001,6.08725256894134148e-001,6.11835377192669450e-001,6.07094799713888245e-001,6.07321877599240834e-001,6.16131168971310483e-001
-1.50000000000000000e+000,5.98544009306311464e-001,5.98727644767039990e-001,6.01261776981418805e-001,6.02668506313746688e-001,6.12062329406646066e-001,6.13039685452508198e-001,5.94135078371511804e-001,5.95481033072982502e-001,6.18131034580667427e-001,6.21127321093768447e-001,6.15906429452825810e-001,6.16128140378451983e-001,6.25316854331323890e-001
-1.39999999999999858e+000,6.07661534052961194e-001,6.07834999106514173e-001,6.10276705501896055e-001,6.11649739096181255e-001,6.21100685387627971e-001,6.22018491559120479e-001,6.02771632300673987e-001,6.04056580677062138e-001,6.27615103782801054e-001,6.30497111341821626e-001,6.24777609973544479e-001,6.24997515100908174e-001,6.34576711891321255e-001
-1.29999999999999716e+000,6.16852560011253992e-001,6.17016892581085497e-001,6.19368169377215727e-001,6.20707311590801059e-001,6.30199672439742953e-001,6.31060516858848342e-001,6.11472461076113749e-001,6.12697088266068723e-001,6.37176124809639699e-001,6.39943698481791223e-001,6.33708088269011371e-001,6.33929480766207698e-001,6.43909991899216272e-001
-1.20000000000000284e+000,6.26116492462015506e-001,6.26272631503837385e-001,6.28535473771614450e-001,6.29840593807359905e-001,6.39358625933378555e-001,6.40165048348547705e-001,6.20237011571248775e-001,6.21402126954141432e-001,6.46812730227531274e-001,6.49466003402525027e-001,6.42697648382908548e-001,6.42923546432686122e-001,6.53315931112128045e-001
-1.10000000000000142e+000,6.35452727102480130e-001,6.35601515699200093e-001,6.37777911189977287e-001,6.39048941093055545e-001,6.48576912255430571e-001,6.49331401184620738e-001,6.29064765064568876e-001,6.30171297536773478e-001,6.56523529060258904e-001,6.59062919987552842e-001,6.51746112290006119e-001,6.51979253594786590e-001,6.62793753896384841e-001
-1.00000000000000000e+000,6.44860650731459817e-001,6.45002839766785296e-001,6.47094763470359657e-001,6.48331695842373268e-001,6.57853931697052419e-001,6.58558921860128432e-001,6.37955241363107772e-001,6.39004234042732433e-001,6.66307111146786868e-001,6.68733317918406733e-001,6.60853340607107542e-001,6.61096178414176006e-001,6.72342673315495798e-001
-8.99999999999998579e-001,6.54339642001351418e-001,6.54475894375670109e-001,6.56485303822672339e-001,6.57688189301924631e-001,6.67189121231310356e-001,6.67846991285229397e-001,6.46908002840363539e-001,6.47900607251855387e-001,6.76162051592669178e-001,6.78476045626708713e-001,6.70019233084041099e-001,6.70273933779961695e-001,6.81961892200621644e-001
-7.99999999999997158e-001,6.63889072252465740e-001,6.64019967549040135e-001,6.65948798912429973e-001,6.67117743407224628e-001,6.76581957174608339e-001,6.77195027694359464e-001,6.55922658361270061e-001,6.56860128099397089e-001,6.86086915290428534e-001,6.88289933313178226e-001,6.79243728868699881e-001,6.79512171134476706e-001,6.91650604198161600e-001
-7.00000000000002842e-001,6.73508306431434445e-001,6.73634345992151440e-001,6.75484510972375052e-001,6.76619672707159614e-001,6.86031957691024985e-001,6.86602489417487583e-001,6.64998867052141174e-001,6.65882550991844901e-001,6.96080261471079709e-001,6.98173796087816045e-001,6.88526806528226842e-001,6.88810582093515755e-001,7.01407994789245537e-001
-6.00000000000001421e-001,6.83196704109631847e-001,6.83318316441164031e-001,6.85091699943661814e-001,6.86193286337305475e-001,6.95538685128788137e-001,6.96068877451895274e-001,6.74136341890851476e-001,6.74967676975949393e-001,7.06140648263088089e-001,7.08126437171448408e-001,6.97868483828568920e-001,6.98168899819187949e-001,7.11233242276108513e-001
-5.00000000000000000e-001,6.92953620591600927e-001,6.93071167015972378e-001,6.94769625624195752e-001,6.95837890017264593e-001,7.05101748144640661e-001,7.05593737799381282e-001,6.83334853067912196e-001,6.84115356710556899e-001,7.16266637214187485e-001,7.18146651124828894e-001,7.07268817245653159e-001,7.07586900105509953e-001,7.21125518730594495e-001
-3.99999999999998579e-001,7.02778408106524255e-001,7.02892188602620704e-001,7.04517549801353171e-001,7.05552788084717886e-001,7.14720803584916853e-001,7.15176663559758286e-001,6.92594231072833910e-001,6.93325493230445122e-001,7.26456797729779113e-001,7.28233227103921354e-001,7.16727901196497985e-001,7.17064402185714433e-001,7.31083990900345149e-001
-2.99999999999997158e-001,7.12670417100910836e-001,7.12780676245623912e-001,7.14334738375770772e-001,7.15337285539855650e-001,7.24395558105218829e-001,7.24817296738776262e-001,7.01914369481055900e-001,7.02598044450641002e-001,7.36709711409458290e-001,7.38384952101231562e-001,7.26245866999529088e-001,7.26601269228543067e-001,7.41107821068564210e-001
-2.00000000000002842e-001,7.22628997610590185e-001,7.22735930564159634e-001,7.24220463441497486e-001,7.25190690098703294e-001,7.34125769490472146e-001,7.34515329759052982e-001,7.11295227385351891e-001,7.11933025387651464e-001,7.47023976226942388e-001,7.48600614161488265e-001,7.35822881543191754e-001,7.36197408518541208e-001,7.51196167863629860e-001
-1.00000000000001421e-001,7.32653500719098627e-001,7.32757259162948982e-001,7.34174005328772195e-001,7.35112314218406837e-001,7.43911247655989039e-001,7.44270506619475025e-001,7.20736831450876636e-001,7.21330510036483075e-001,7.57398210538492211e-001,7.58879005517773431e-001,7.45459145674665313e-001,7.45852771289838401e-001,7.61348187015238209e-001
0.0e+000,7.42743280065951472e-001,7.42843978043325581e-001,7.44194654555871304e-001,7.45101477091891784e-001,7.53751855273521842e-001,7.54082623693073995e-001,7.30239277517243490e-001,7.30790632881688662e-001,7.67831056842885440e-001,7.69218925636664386e-001,7.55154892279127132e-001,7.55567352206511611e-001,7.71563032054132125e-001
1.00000000000001421e-001,7.52897693439593452e-001,7.52995413011993575e-001,7.54281713729987091e-001,7.55157506598401529e-001,7.63647508048560963e-001,7.63951530142096047e-001,7.39802731765678567e-001,7.40313590006081990e-001,7.78321185323265219e-001,7.79619184150473599e-001,7.64910384101060492e-001,7.65341188490744617e-001,7.81839854952923408e-001
2.00000000000002842e-001,7.63116104370617609e-001,7.63210901062242542e-001,7.64434499305275406e-001,7.65279741177389283e-001,7.73598174549924078e-001,7.73877127908670914e-001,7.49427431340320638e-001,7.49899639749584290e-001,7.88867297052559202e-001,7.90078603629082776e-001,7.74725911243055343e-001,7.75174358673126118e-001,7.92177806705861021e-001
2.99999999999997158e-001,7.73397883801614450e-001,7.73489791743839028e-001,7.74652343271549748e-001,7.75467531628548423e-001,7.83603875665499938e-001,7.83859371296887097e-001,7.59113684476944828e-001,7.59549102904319984e-001,7.99468126938852386e-001,8.00596022197998636e-001,7.84601788440646208e-001,7.85066980989524099e-001,8.02576037845794454e-001
3.99999999999998579e-001,7.83742411701062069e-001,7.83831448460892588e-001,7.84934594656235607e-001,7.85720242787466328e-001,7.93664683554810679e-001,7.93898266071367820e-001,7.68861870011305237e-001,7.69262362380686460e-001,8.10122446266422269e-001,8.11170295932617691e-001,7.94538352014834581e-001,7.95019211378359181e-001,8.13033698896900581e-001
5.00000000000000000e-001,7.94149078694416533e-001,7.94235249723024728e-001,7.95280620899955437e-001,7.96037255078081651e-001,8.03780720172375007e-001,8.03993868106667620e-001,7.78672436312334071e-001,7.79039862339877098e-001,8.20829064902632632e-001,8.21800301039553815e-001,8.04535956609278458e-001,8.05031241115818030e-001,8.23549940762042909e-001
6.00000000000001421e-001,8.04617287639552536e-001,8.04700590317594999e-001,8.05689809054810580e-001,8.06417965920176227e-001,8.13952155313298231e-001,8.14146281557605045e-001,7.88545899585066934e-001,7.88882106762537338e-001,8.31586833110561807e-001,8.32484935798695647e-001,8.14594971677360835e-001,8.15103294083868501e-001,8.34123915043897490e-001
7.00000000000002842e-001,8.15146455110803636e-001,8.15226882374351591e-001,8.16161566772754199e-001,8.16861790952945421e-001,8.24179204150869760e-001,8.24355656531969849e-001,7.98482841505942620e-001,7.98789657411316911e-001,8.42394642936201477e-001,8.43223122227968025e-001,8.24715777733841415e-001,8.25235623664765328e-001,8.44754774299174227e-001
7.99999999999997158e-001,8.25736012799348718e-001,8.25813556318533593e-001,8.26695323098370904e-001,8.27368165074070738e-001,8.34462124311136755e-001,8.34622186285290502e-001,8.08483906206968861e-001,8.08763131191239548e-001,8.53251429194937128e-001,8.54013807479665266e-001,8.34898762418561535e-001,8.35428509293083099e-001,8.55441672225423555e-001
8.99999999999998579e-001,8.36385408768280714e-001,8.36460061665394550e-001,8.37290529023458685e-001,8.37936543245184629e-001,8.44801212446395722e-001,8.44946103907458612e-001,8.18549796571197863e-001,8.18803196866618288e-001,8.64156170021608716e-001,8.64855964925045351e-001,8.45144316369353721e-001,8.45682252648299881e-001,8.66183763780013383e-001
1.00000000000000000e+000,8.47094108523880340e-001,8.47165867657203586e-001,8.47946657778444024e-001,8.48566401073527432e-001,8.55196800312406413e-001,8.55327678537393776e-001,8.28681269830061851e-001,8.28910571147855046e-001,8.75107886975855731e-001,8.75748594949259163e-001,8.55452828915895358e-001,8.55997173538001643e-001,8.76980205230875165e-001
1.10000000000000142e+000,8.57861595905394125e-001,8.57930463694242862e-001,8.58663204875183661e-001,8.59257235107073303e-001,8.65649250391689495e-001,8.65767211089212063e-001,8.38879132488279611e-001,8.39086014116012358e-001,8.86105644735335707e-001,8.86690725410704594e-001,8.65824683652228311e-001,8.66373605451951967e-001,8.87830154138536609e-001
1.20000000000000284e+000,8.68687373712719202e-001,8.68753359539163217e-001,8.69439687836671915e-001,8.70008562855947742e-001,8.76158951032571798e-001,8.76265029511966276e-001,8.49144234540030407e-001,8.49330324002025350e-001,8.97148550335197914e-001,8.97681411788792794e-001,8.76260253865866146e-001,8.76811890833067764e-001,8.98732769268749676e-001
1.29999999999999716e+000,8.79570964079086526e-001,8.79634085280640132e-001,8.80275645641794613e-001,8.80819922495068575e-001,8.86726311165270564e-001,8.86821483615478856e-001,8.59477463028656352e-001,8.59644331319093347e-001,9.08235752008947239e-001,9.08719737004400008e-001,8.86759897885135873e-001,8.87312376078867926e-001,9.09687210434654503e-001
1.39999999999999858e+000,8.90511908514477923e-001,8.90572191000207125e-001,8.91170637825336787e-001,8.91690872233689147e-001,8.97351754577381699e-001,8.97436939457927130e-001,8.69879734926979786e-001,8.70028892352719296e-001,9.19366437598565511e-001,9.19804810910111126e-001,8.97323954327510886e-001,8.97875406285406630e-001,9.20692638266858099e-001
1.50000000000000000e+000,9.01509767623650093e-001,9.01567246142503498e-001,9.02124243250077562e-001,9.02620989333775992e-001,9.08035713816652157e-001,9.08111773348817097e-001,8.80351989390979695e-001,8.80484882033692795e-001,9.30539832586445792e-001,9.30935769464167340e-001,9.07952737305840918e-001,9.08501319778703964e-001,9.31748213908989875e-001
1.60000000000000142e+000,9.12564120439827819e-001,9.12618838525321552e-001,9.13136058517017846e-001,9.13609868739212239e-001,9.18778623722825039e-001,9.18846365466605919e-001,8.90895179398464965e-001,8.91013186197732621e-001,9.41755197744625683e-001,9.42111773568776512e-001,9.18646531585983528e-001,9.19190442424671517e-001,9.42853098635277220e-001
1.70000000000000284e+000,9.23674563347890665e-001,9.23726573018680552e-001,9.24205696000486965e-001,9.24657121337708832e-001,9.29580914633894029e-001,9.29641093179359279e-001,9.01510262811707985e-001,9.01614693295793579e-001,9.53011826430045339e-001,9.53332007627395228e-001,9.29405587716586101e-001,9.29943081797732107e-001,9.54006453385300990e-001
1.79999999999999716e+000,9.34840708584992353e-001,9.34890069790873302e-001,9.35332781508221522e-001,9.35762371780314295e-001,9.40443005313980285e-001,9.40496324031654174e-001,9.12198192908781902e-001,9.12290285531718315e-001,9.64309041557144253e-001,9.64595677763044224e-001,9.40230117165601786e-001,9.40759521169405977e-001,9.65207438209518820e-001
1.89999999999999858e+000,9.46062182269204799e-001,9.46108962168690448e-001,9.46516951531471751e-001,9.46925255900800789e-001,9.51365295629410745e-001,9.51412408509189067e-001,9.22959908416718600e-001,9.23040829525164419e-001,9.75646192252099143e-001,9.75902009772651180e-001,9.51120287446934221e-001,9.51640013393302953e-001,9.76455211617299090e-001
2.00000000000000000e+000,9.57338621958009339e-001,9.57382894047513755e-001,9.57757850108926112e-001,9.58145417689459711e-001,9.62348159029950079e-001,9.62389672580893585e-001,9.33796323120276828e-001,9.33867166504623647e-001,9.87022650246858868e-001,9.87250246790885244e-001,9.62076217280284363e-001,9.62584774696720213e-001,9.87748929817151011e-001
2.10000000000000142e+000,9.68669673693403954e-001,9.68711516842045484e-001,9.69055125256807148e-001,9.69422505816102786e-001,9.73391934863305330e-001,9.73428410073085226e-001,9.44708315069636928e-001,9.44770102091120112e-001,9.98437806001398087e-001,9.98639646681252158e-001,9.73097971760832126e-001,9.73593978388995751e-001,9.99087745836769958e-001
2.20000000000000284e+000,9.80054988549428296e-001,9.80094485970605112e-001,9.80408425004559714e-001,9.80756169709996684e-001,9.84496920591935609e-001,9.84528874928954023e-001,9.55696715484323223e-001,9.55750395732247737e-001,1.00989106461955136e+000,1.01006947918207546e+000,9.84185557578066472e-001,9.84667748540036802e-001,1.01047080850835669e+000
2.29999999999999716e+000,9.91494218647936743e-001,9.91531456851547865e-001,9.91817392998115333e-001,9.92146055178234398e-001,9.95663363932705048e-001,9.95691273387140585e-001,9.66762297381932312e-001,9.66808749835466275e-001,1.02138184155138290e+000,1.02153902280082765e+000,9.95338918263418027e-001,9.95806153627257995e-001,1.02189726130276726e+000
2.39999999999999858e+000,1.00298701265405610e+000,1.00302208040743457e+000,1.00328166369382576e+000,1.00359179957542466e+000,1.00689145498268440e+000,1.00691575612636530e+000,9.77905764024471713e-001,9.77945798668674593e-001,1.03290955812802743e+000,1.03304756148388144e+000,1.00655792947923883e+000,1.00700920018901607e+000,1.03336624099434227e+000
2.50000000000000000e+000,1.01453301074318136e+000,1.01456599808432335e+000,1.01480085713504353e+000,1.01509302652789768e+000,1.01818131835995351e+000,1.01820241043155235e+000,9.89127737229752224e-001,9.89162097092191495e-001,1.04447363693436657e+000,1.04459438106610381e+000,1.01784239434392032e+000,1.01827682650332996e+000,1.04487687613704794e+000
2.60000000000000142e+000,1.02613183905942695e+000,1.02616283636753325e+000,1.02637457333445425e+000,1.02664934021226828e+000,1.02953300541421466e+000,1.02955125239861500e+000,1.00042874563913808e+000,1.00045810918067968e+000,1.05607349705526188e+000,1.05617876550554790e+000,1.02919203880098564e+000,1.02960889630118890e+000,1.05642828533185984e+000
2.70000000000000284e+000,1.03778310367106985e+000,1.03781220082864278e+000,1.03800238625778851e+000,1.03826031922161111e+000,1.04094648653926192e+000,1.04096221924245369e+000,1.01180921299631477e+000,1.01183419681988918e+000,1.06770854919848546e+000,1.06779999292364325e+000,1.04060650701724455e+000,1.04100519254806323e+000,1.06801957526525237e+000
2.79999999999999716e+000,1.04948638404107197e+000,1.04951366969710058e+000,1.04968383743504257e+000,1.04992551002040169e+000,1.05242164362036839e+000,1.05243516172664853e+000,1.02326944651351548e+000,1.02329060833398389e+000,1.07937819071312902e+000,1.07945733144536371e+000,1.05208535681319892e+000,1.05246541129535576e+000,1.07964983849929208e+000
2.89999999999999858e+000,1.06124122604555060e+000,1.06126678699403465e+000,1.06141842921779084e+000,1.06164442002496084e+000,1.06395826265466287e+000,1.06396983675919632e+000,1.03480962540306076e+000,1.03482746722277730e+000,1.09108180051334691e+000,1.09115003485404882e+000,1.06362805511345693e+000,1.06398915563182639e+000,1.09131815099517171e+000
3.00000000000000000e+000,1.07304713456865763e+000,1.07307105524055135e+000,1.07320561770644218e+000,1.07341651033184471e+000,1.07555602657591720e+000,1.07556590017526954e+000,1.04642978963896693e+000,1.04644476108075235e+000,1.10281873391464869e+000,1.10287733805707111e+000,1.07523397342107918e+000,1.07557592972950267e+000,1.10302356935393786e+000
3.10000000000000142e+000,1.08490356571435220e+000,1.08492592778950359e+000,1.08504480537811010e+000,1.08524118813287540e+000,1.08721450830281796e+000,1.08722289974285480e+000,1.05812982901946429e+000,1.05814233076344699e+000,1.11458831738490183e+000,1.11463845237024106e+000,1.08690238330517874e+000,1.08722513301812840e+000,1.11476512776067804e+000
3.20000000000000284e+000,1.09680991867294075e+000,1.09683080080234197e+000,1.09693533343983396e+000,1.09711779884772209e+000,1.09893316403615238e+000,1.09894026840228243e+000,1.06990947259699265e+000,1.06991985987528304e+000,1.12638984320743263e+000,1.12643256061393471e+000,1.09863245189155423e+000,1.09893605447386422e+000,1.12654183462119017e+000
3.29999999999999716e+000,1.10876552730122091e+000,1.10878500494627374e+000,1.10887647395988753e+000,1.10904561803343360e+000,1.11071132682529639e+000,1.11071731778098037e+000,1.08176827854671376e+000,1.08177686465385658e+000,1.13822256406275368e+000,1.13825881203340096e+000,1.11042323736895998e+000,1.11070786706675650e+000,1.13835266888306830e+000
3.39999999999999858e+000,1.12076965146541174e+000,1.12078779682110197e+000,1.12086742181006516e+000,1.12102384309883907e+000,1.12254820041999359e+000,1.12255323196447088e+000,1.09370562453525544e+000,1.09371268430076229e+000,1.15008568752095108e+000,1.15011631702655004e+000,1.12227368449860210e+000,1.12253962233333127e+000,1.15019657603590342e+000
3.50000000000000000e+000,1.13282146820964602e+000,1.13283835022093937e+000,1.13290728646159478e+000,1.13305158489578051e+000,1.13444285341919571e+000,1.13444706158062703e+000,1.10572069864637257e+000,1.10572647184554773e+000,1.16197837043384045e+000,1.16200414169275890e+000,1.13418262013074456e+000,1.13443024513385327e+000,1.16207246378759255e+000
3.60000000000000142e+000,1.14492006280950243e+000,1.14493574725443814e+000,1.14499508369679237e+000,1.14512785922980798e+000,1.14639421372687966e+000,1.14639771817342151e+000,1.11781249092641355e+000,1.11781718558794219e+000,1.17389971323385289e+000,1.17392130219469304e+000,1.14614874873761030e+000,1.14637852855889211e+000,1.17397919741557910e+000
3.70000000000000284e+000,1.15706441978503016e+000,1.15707896941415056e+000,1.15712972728084362e+000,1.15725157835494841e+000,1.15840106332666748e+000,1.15840396889738639e+000,1.12997978560323831e+000,1.12998358118627396e+000,1.18584875412701618e+000,1.18586675893822391e+000,1.15817064796824232e+000,1.15838312902843699e+000,1.18591559479285058e+000
3.79999999999999716e+000,1.16925341393699811e+000,1.16926688865647943e+000,1.16931002065761014e+000,1.16942154251882702e+000,1.17046203338257970e+000,1.17046443153182356e+000,1.14222115402695001e+000,1.14222420444618811e+000,1.19782446317644142e+000,1.19783941057460863e+000,1.17024676424090224e+000,1.17044256158811644e+000,1.19788042108902548e+000
3.89999999999999858e+000,1.18148580148930971e+000,1.18149825856485480e+000,1.18153464872669245e+000,1.18163643162005205e+000,1.18257559967616666e+000,1.18257756982884921e+000,1.15453494839012394e+000,1.15453738486553781e+000,1.20982573628248602e+000,1.20983808783237934e+000,1.18237540838335642e+000,1.18255519540490339e+000,1.20987238314697687e+000
4.00000000000000000e+000,1.19376021139959931e+000,1.19377170567680668e+000,1.19380216976613407e+000,1.19389479704043544e+000,1.19474007837579199e+000,1.19474168919876367e+000,1.16691929625004409e+000,1.16692122997648484e+000,1.22185138905476665e+000,1.22186154718727491e+000,1.19455475135848488e+000,1.19471924949421315e+000,1.22189012353565629e+000
4.10000000000000142e+000,1.20607513560134705e+000,1.20608571973122292e+000,1.20611100757020973e+000,1.20619505373099623e+000,1.20695362085958080e+000,1.20695493144304100e+000,1.17937209467767312e+000,1.17937361929503504e+000,1.23390015058781488e+000,1.23390846439155277e+000,1.20678281878863025e+000,1.20693278740642507e+000,1.23393221428089594e+000
4.20000000000000284e+000,1.21842892635279521e+000,1.21843865099218784e+000,1.21845944386298100e+000,1.21853547260890460e+000,1.21921421558678622e+000,1.21921527652991601e+000,1.19189101165351330e+000,1.19189220550837072e+000,1.24597065715187960e+000,1.24597742787556243e+000,1.21905749223373427e+000,1.21919371877017602e+000,1.24599715027859093e+000
4.29999999999999716e+000,1.23081977921370078e+000,1.23082869322654243e+000,1.23084561105797330e+000,1.23091417333911379e+000,1.23151967579415511e+000,1.23152053021667873e+000,1.20447347533862104e+000,1.20447440355988089e+000,1.25806144476379833e+000,1.25806693100617339e+000,1.23137649622737655e+000,1.23149978674408223e+000,1.25808334239976505e+000
4.39999999999999858e+000,1.24324573520868187e+000,1.24325388582779306e+000,1.24326748543693899e+000,1.24332911757304165e+000,1.24386764583985765e+000,1.24386833029649013e+000,1.21711667767441734e+000,1.21711739403737007e+000,1.27017094711036682e+000,1.27017536966693845e+000,1.24373740376652231e+000,1.24384857400759685e+000,1.27018911030527359e+000
4.50000000000000000e+000,1.25570466642580891e+000,1.25571209939406314e+000,1.25572288003560306e+000,1.25577810192632100e+000,1.25625559145760235e+000,1.25625613677805203e+000,1.22981757082574061e+000,1.22981811942674879e+000,1.28229748238810082e+000,1.28230102875409013e+000,1.25613762536891382e+000,1.25623749242184068e+000,1.28231267499953328e+000
4.60000000000000142e+000,1.26819427650738259e+000,1.26820103618095392e+000,1.26820944200757468e+000,1.26825875547161138e+000,1.26868080423659269e+000,1.26868123627988161e+000,1.24257287244476311e+000,1.24257328918187149e+000,1.29443925154291017e+000,1.29444208005184791e+000,1.26857441235016211e+000,1.26866378697960847e+000,1.29445215116791079e+000
4.70000000000000284e+000,1.28071208858359586e+000,1.28071821801000363e+000,1.28072464252931750e+000,1.28076852979922995e+000,1.28114039343507446e+000,1.28114073377443383e+000,1.25537905872791478e+000,1.25537937261542698e+000,1.30659433073653841e+000,1.30659657434245502e+000,1.28104484753888803e+000,1.28112452725554116e+000,1.30660553936028201e+000
4.79999999999999716e+000,1.29325544812799231e+000,1.29326098908294362e+000,1.29326577479120131e+000,1.29330469718833818e+000,1.29363129216183093e+000,1.29363155868744450e+000,1.26823237200905492e+000,1.26823260631891355e+000,1.31876066514438262e+000,1.31876243484819211e+000,1.29354585022562474e+000,1.29361661312865062e+000,1.31877071810289537e+000
4.89999999999999858e+000,1.30582151435960014e+000,1.30582650736408823e+000,1.30582995290962756e+000,1.30586434972307242e+000,1.30615025275794050e+000,1.30615046022143111e+000,1.28112882036424391e+000,1.28112899361907129e+000,1.33093606293389866e+000,1.33093745086744542e+000,1.30607416961787637e+000,1.30613676904333742e+000,1.33094543604019022e+000
5.00000000000000000e+000,1.31840725553983162e+000,1.31841173985033366e+000,1.31841410330953090e+000,1.31844439089115317e+000,1.31869384197082962e+000,1.31869400246547896e+000,1.29406418992709327e+000,1.29406431674431222e+000,1.34311818949596118e+000,1.34311927167338285e+000,1.31862637922821246e+000,1.31868153920982634e+000,1.34312730422567661e+000
5.10000000000000142e+000,1.33100944833648538e+000,1.33101346191110781e+000,1.33101496478594195e+000,1.33104153587665652e+000,1.33125845562880119e+000,1.33125857900062394e+000,1.30703403697399612e+000,1.30703412879985237e+000,1.35530456199220817e+000,1.35530540075071415e+000,1.33119889017908832e+000,1.33124730170746330e+000,1.35531378869455765e+000
5.20000000000000284e+000,1.34362468250395706e+000,1.34362826195510743e+000,1.34362909265857411e+000,1.34365231593594414e+000,1.34384030039948810e+000,1.34384039462077443e+000,1.32003370271153564e+000,1.32003376842447029e+000,1.36749254429552658e+000,1.36749319043981532e+000,1.34378793126123330e+000,1.34383024934360251e+000,1.36750220345876494e+000
5.29999999999999716e+000,1.35624935408642155e+000,1.35625253462144135e+000,1.35625284813993385e+000,1.35627306801220060e+000,1.35643541455293093e+000,1.35643548603239150e+000,1.33305831455536961e+000,1.33305836098448527e+000,1.37967934196906850e+000,1.37967983664411276e+000,1.35638956836914115e+000,1.35642640983562801e+000,1.37968970406685765e+000
5.39999999999999858e+000,1.36887966345670042e+000,1.36888247881632497e+000,1.36888240577094500e+000,1.36889994238707646e+000,1.36903965430416186e+000,1.36903970816192633e+000,1.34610280690782491e+000,1.34610283925100083e+000,1.39186199896079699e+000,1.39186237527636925e+000,1.36899969024871915e+000,1.36903163227614311e+000,1.39187328186692927e+000
5.50000000000000000e+000,1.38151161934715860e+000,1.38151410173941391e+000,1.38151375048514646e+000,1.38152889996225792e+000,1.38164870215637992e+000,1.38164874245425873e+000,1.35916190911395995e+000,1.35916193129068330e+000,1.40403739572415232e+000,1.40403768014901242e+000,1.38161401511967208e+000,1.38164159441890311e+000,1.40404975910153484e+000
5.60000000000000142e+000,1.39414105078259021e+000,1.39414323082074132e+000,1.39414269001721136e+000,1.39415572486875394e+000,1.39425807876117691e+000,1.39425810869772437e+000,1.37223016878000781e+000,1.37223018371411309e+000,1.41620223951169733e+000,1.41620245306579240e+000,1.39422810227602789e+000,1.39425181488233063e+000,1.41621578495218281e+000
5.70000000000000284e+000,1.40676360014143631e+000,1.40676550678882117e+000,1.40676484229669763e+000,1.40677601204416680e+000,1.40686313823100395e+000,1.40686316030717040e+000,1.38530195792466015e+000,1.38530196777054559e+000,1.42835307562012659e+000,1.42835323488077948e+000,1.40683734506232372e+000,1.40685764666608981e+000,1.42836783263968115e+000
5.79999999999999716e+000,1.41937472371580475e+000,1.41937638424363599e+000,1.41937565051684178e+000,1.41938518246695122e+000,1.41945906751877127e+000,1.41945908367475337e+000,1.39837147923428562e+000,1.39837148556255420e+000,1.44048627097767623e+000,1.44048638893008407e+000,1.41943697100675736e+000,1.41945427775877908e+000,1.44050219767866428e+000
5.89999999999999858e+000,1.43196970648678579e+000,1.43197114644536683e+000,1.43197038158680301e+000,1.43197848174649911e+000,1.43204090191111666e+000,1.43204091364448716e+000,1.41143279452097703e+000,1.41143279845984071e+000,1.45259802370425373e+000,1.45259811044851261e+000,1.43202205572983976e+000,1.43203674545719739e+000,1.45261499738191024e+000
6.00000000000000000e+000,1.44454366469070150e+000,1.44454490789053680e+000,1.44454414747330162e+000,1.44455100158048722e+000,1.44460352731023001e+000,1.44460353576524758e+000,1.42447980899935867e+000,1.42447981135027746e+000,1.46468435803746799e+000,1.46468442137351573e+000,1.44458752481273023e+000,1.44459993855983537e+000,1.46470217171339634e+000
6.10000000000000142e+000,1.45709155281146474e+000,1.45709262132005501e+000,1.45709188786857124e+000,1.45709766251591311e+000,1.45714168685102385e+000,1.45714169289424089e+000,1.43750630210940500e+000,1.43750630342933938e+000,1.47674113964951181e+000,1.47674118555435152e+000,1.45712815990759981e+000,1.45713860375321191e+000,1.47675948559723857e+000
6.20000000000000284e+000,1.46960817138098077e+000,1.46960908553963598e+000,1.46960838803318028e+000,1.46961323186139614e+000,1.46964998815526915e+000,1.46964999243905536e+000,1.45050592857016358e+000,1.45050592924140953e+000,1.48876405721456306e+000,1.48876409023630485e+000,1.46963860558412307e+000,1.46964735266240210e+000,1.48878253279956296e+000
6.29999999999999716e+000,1.48208817007293647e+000,1.48208894852557038e+000,1.48208830990765295e+000,1.48209235484449620e+000,1.48212290578532047e+000,1.48212290879625441e+000,1.46347225698656835e+000,1.46347225726564156e+000,1.50074863537607883e+000,1.50074865894866938e+000,1.48211337152138545e+000,1.48212066419082245e+000,1.50076674150710376e+000
6.39999999999999858e+000,1.49452607994169040e+000,1.49452673967892435e+000,1.49452615883917095e+000,1.49452952136032335e+000,1.49455481244959554e+000,1.49455481454798211e+000,1.47639874184511521e+000,1.47639874190087150e+000,1.51269025935409163e+000,1.51269027605037243e+000,1.49454686325153085e+000,1.49455291535060653e+000,1.51270738172399577e+000
6.50000000000000000e+000,1.50691628755448237e+000,1.50691684396772363e+000,1.50691632299640776e+000,1.50691910538647278e+000,1.50693995258647528e+000,1.50693995403574954e+000,1.48927876485850330e+000,1.48927876479646670e+000,1.52458414408018905e+000,1.52458415581117679e+000,1.50693335594429456e+000,1.50693835508407936e+000,1.52459957459078499e+000
6.60000000000000142e+000,1.51925307070391136e+000,1.51925353765604054e+000,1.51925307612501070e+000,1.51925536772906766e+000,1.51927247686220923e+000,1.51927247785331776e+000,1.50210564055600893e+000,1.50210564044150896e+000,1.53642536703706822e+000,1.53642537521120204e+000,1.51926702856083917e+000,1.51927113842197681e+000,1.53643830369264056e+000
6.70000000000000284e+000,1.53153060310147104e+000,1.53153099300626883e+000,1.53153058867566405e+000,1.53153246712013114e+000,1.53154644591601885e+000,1.53154644658909889e+000,1.51487262939467060e+000,1.51487262926751898e+000,1.54820886965944826e+000,1.54820887530946427e+000,1.53154196763599382e+000,1.53154533022486694e+000,1.54821842836435253e+000
6.79999999999999716e+000,1.54374296620631601e+000,1.54374329010708022e+000,1.54374293950638664e+000,1.54374447186531105e+000,1.54375584115390119e+000,1.54375584160573398e+000,1.52757295090454237e+000,1.52757295078299871e+000,1.55992946869948601e+000,1.55992947257041692e+000,1.54375217808585496e+000,1.54375491590742997e+000,1.55993469891887959e+000
6.89999999999999858e+000,1.55588416326840617e+000,1.55588443093503503e+000,1.55588412980204627e+000,1.55588537372099056e+000,1.55589457773738560e+000,1.55589457803758835e+000,1.54019979682640273e+000,1.54019979672003693e+000,1.57158185738070588e+000,1.57158186000973821e+000,1.55589159624063944e+000,1.55589381438805474e+000,1.57158177362781037e+000
7.00000000000000000e+000,1.56794812493712921e+000,1.56794834495781243e+000,1.56794808864546553e+000,1.56794909339522937e+000,1.56795650922052499e+000,1.56795650941790976e+000,1.55274634556303059e+000,1.55274634547563783e+000,1.58316063078912284e+000,1.58316063255864092e+000,1.56795409463204205e+000,1.56795588275537945e+000,1.58315423717313264e+000
7.10000000000000142e+000,1.57992873380439613e+000,1.57992891368297794e+000,1.57992869738238029e+000,1.57992950484275418e+000,1.57993545099031274e+000,1.57993545111909839e+000,1.56520576967778435e+000,1.56520576960926117e+000,1.59466028793635428e+000,1.59466028911697100e+000,1.57993350545236444e+000,1.57993493959509479e+000,1.59464662017915559e+000
7.20000000000000284e+000,1.59181983003283500e+000,1.59181997628343419e+000,1.59181979524502859e+000,1.59182044081580498e+000,1.59182518499031644e+000,1.59182518507339399e+000,1.57757125774473428e+000,1.57757125769269702e+000,1.60607524729669526e+000,1.60607524807688162e+000,1.59182362547953837e+000,1.59182476977900422e+000,1.60605341933085977e+000
7.29999999999999716e+000,1.60361522738436468e+000,1.60361534562583063e+000,1.60361519530477992e+000,1.60361570873866599e+000,1.60361947480463418e+000,1.60361947485643119e+000,1.58983602113188827e+000,1.58983602109207545e+000,1.61739986046856110e+000,1.61739986097830690e+000,1.60361823128782488e+000,1.60361913952899537e+000,1.61736911749908940e+000
7.39999999999999858e+000,1.61530872743922682e+000,1.61530882249193875e+000,1.61530869863896021e+000,1.61530910480747147e+000,1.61531207899774554e+000,1.61531207903120055e+000,1.60199330858895528e+000,1.60199330856086908e+000,1.62862842653904760e+000,1.62862842687012011e+000,1.61531109274116202e+000,1.61531180977696742e+000,1.62858820323078679e+000
7.50000000000000000e+000,1.62689413407340466e+000,1.62689421004046575e+000,1.62689410876858909e+000,1.62689442833588616e+000,1.62689676477271439e+000,1.62689676479378775e+000,1.61403641915529650e+000,1.61403641913580453e+000,1.63975520707096067e+000,1.63975520728369473e+000,1.62689598680537650e+000,1.62689654981426868e+000,1.63970518892836026e+000
7.60000000000000142e+000,1.63836526780066194e+000,1.63836532815400937e+000,1.63836524596712674e+000,1.63836549600593528e+000,1.63836732155255937e+000,1.63836732156510978e+000,1.62595871469941677e+000,1.62595871468546971e+000,1.65077444126930084e+000,1.65077444140402596e+000,1.63836671128399791e+000,1.63836715090787477e+000,1.65071462703894278e+000
7.70000000000000284e+000,1.64971598240107786e+000,1.64971603006097411e+000,1.64971596385017349e+000,1.64971615838535657e+000,1.64971757689577014e+000,1.64971757690311249e+000,1.63775363446672273e+000,1.63775363445694078e+000,1.66168036376062966e+000,1.66168036384539475e+000,1.64971710087210055e+000,1.64971744221992545e+000,1.66161112360316943e+000
7.79999999999999716e+000,1.66094017644810332e+000,1.66094021385296919e+000,1.66094016090513108e+000,1.66094031138735332e+000,1.66094140740850671e+000,1.66094140741298579e+000,1.64941470456687300e+000,1.64941470456026518e+000,1.67246721738318005e+000,1.67246721743579285e+000,1.66094103823497652e+000,1.66094130175547061e+000,1.67238934857581789e+000
7.89999999999999858e+000,1.67203181195285677e+000,1.67203184112592940e+000,1.67203179909322919e+000,1.67203191481604541e+000,1.67203275678633112e+000,1.67203275678913021e+000,1.66093555421777750e+000,1.66093555421387373e+000,1.68312927343485352e+000,1.68312927346753183e+000,1.67203247215689998e+000,1.67203267440575987e+000,1.68304404242960159e+000
8.00000000000000000e+000,1.68298492783584996e+000,1.68298495044385410e+000,1.68298491731933186e+000,1.68298500577992316e+000,1.68298564877659418e+000,1.68298564877886392e+000,1.67230992694497105e+000,1.67230992694318026e+000,1.69366084677093243e+000,1.69366084679134454e+000,1.68298543064212036e+000,1.68298558494086281e+000,1.69357001869210366e+000
8.10000000000000142e+000,1.69379365554962380e+000,1.69379367295463390e+000,1.69379364704268909e+000,1.69379371424946457e+000,1.69379420233727829e+000,1.69379420233770928e+000,1.68353169383503443e+000,1.68353169383285106e+000,1.70405631319321182e+000,1.70405631320486206e+000,1.69379403618327706e+000,1.69379415318323989e+000,1.70396216224827457e+000
8.20000000000000284e+000,1.70445223435299131e+000,1.70445224766463710e+000,1.70445222754282577e+000,1.70445227828469115e+000,1.70445264650051720e+000,1.70445264650108608e+000,1.69459486646749635e+000,1.69459486646653756e+000,1.71431012653796033e+000,1.71431012654521453e+000,1.70445252072890741e+000,1.70445260889589734e+000,1.71421542347048361e+000
8.29999999999999716e+000,1.71495502656813459e+000,1.71495503667974547e+000,1.71495502117048826e+000,1.71495505923691227e+000,1.71495533527067123e+000,1.71495533527065680e+000,1.70549360987973975e+000,1.70549360987890930e+000,1.72441683576209681e+000,1.72441683576607274e+000,1.71495524067253635e+000,1.71495530669084961e+000,1.72432480851576297e+000
8.39999999999999858e+000,1.72529653277038264e+000,1.72529654039947089e+000,1.72529652853336346e+000,1.72529655690638384e+000,1.72529676250042585e+000,1.72529676250137487e+000,1.71622225554055130e+000,1.71622225554112773e+000,1.73437110194531030e+000,1.73437110194851085e+000,1.72529669181171319e+000,1.72529674092691732e+000,1.73428536645242781e+000
8.50000000000000000e+000,1.73547140687581236e+000,1.73547141259021975e+000,1.73547140358117913e+000,1.73547142458730930e+000,1.73547157670853491e+000,1.73547157670870567e+000,1.72677531432146369e+000,1.72677531432146125e+000,1.74416771514532920e+000,1.74416771514724456e+000,1.73547152423683393e+000,1.73547156053379270e+000,1.74409217423615703e+000
8.60000000000000142e+000,1.74547447107681841e+000,1.74547447532608913e+000,1.74547446853502586e+000,1.74547448398175953e+000,1.74547459578156738e+000,1.74547459578127562e+000,1.73714748943089647e+000,1.73714748943017727e+000,1.75380161102935039e+000,1.75380161103006804e+000,1.74547455709692856e+000,1.74547458373927333e+000,1.75374032093182097e+000
8.70000000000000284e+000,1.75530073058308433e+000,1.75530073372065232e+000,1.75530072864077180e+000,1.75530073992047342e+000,1.75530082151986222e+000,1.75530082151981981e+000,1.74733368930552757e+000,1.74733368930521138e+000,1.76326788724069838e+000,1.76326788724134742e+000,1.75530079319686827e+000,1.75530081261912096e+000,1.76322489294625040e+000
8.79999999999999716e+000,1.76494538814328217e+000,1.76494539044241661e+000,1.76494538667448286e+000,1.76494539485355095e+000,1.76494545398731262e+000,1.76494545398741298e+000,1.75732904039232163e+000,1.75732904039212556e+000,1.77256181939369650e+000,1.77256181939404023e+000,1.76494543339794063e+000,1.76494544745663084e+000,1.77254096236550240e+000
8.89999999999999858e+000,1.77440385826863967e+000,1.77440385993983107e+000,1.77440385716819971e+000,1.77440386305434616e+000,1.77440390559943650e+000,1.77440390559878480e+000,1.76712889980073684e+000,1.76712889979996568e+000,1.78167887672729730e+000,1.78167887672689584e+000,1.77440389074076199e+000,1.77440390084232824e+000,1.78168358073903099e+000
9.00000000000000000e+000,1.78367178110094216e+000,1.78367178230682510e+000,1.78367178028298623e+000,1.78367178448970964e+000,1.78367181487245752e+000,1.78367181487193216e+000,1.77672886775072403e+000,1.77672886775079242e+000,1.79061473723279008e+000,1.79061473723246589e+000,1.78367180422868454e+000,1.78367181143469145e+000,1.79064778078069287e+000
9.10000000000000142e+000,1.79274503590358347e+000,1.79274503676665797e+000,1.79274503530313956e+000,1.79274503828520970e+000,1.79274505981801835e+000,1.79274505981760868e+000,1.78612479978257421e+000,1.78612479978223915e+000,1.79936530230580560e+000,1.79936530230630076e+000,1.79274505225147163e+000,1.79274505735249523e+000,1.79942858842214770e+000
9.20000000000000284e+000,1.80161975410673758e+000,1.80161975472026259e+000,1.80161975366764593e+000,1.80161975576623745e+000,1.80161977091015935e+000,1.80161977091054748e+000,1.79531281865087999e+000,1.79531281865137915e+000,1.80792671082654999e+000,1.80792671082707912e+000,1.80161976557281500e+000,1.80161976915694133e+000,1.80802104742187164e+000
9.29999999999999716e+000,1.81029233180277171e+000,1.81029233223434249e+000,1.81029233148638413e+000,1.81029233295080894e+000,1.81029234351623014e+000,1.81029234351584667e+000,1.80428932583463242e+000,1.80428932583461799e+000,1.81629535258658970e+000,1.81629535258653796e+000,1.81029233978116810e+000,1.81029234227849711e+000,1.81642025827569542e+000
9.39999999999999858e+000,1.81875944171604154e+000,1.81875944201751993e+000,1.81875944148963620e+000,1.81875944250375920e+000,1.81875944981531434e+000,1.81875944981487114e+000,1.81305101260205226e+000,1.81305101260209467e+000,1.82446788106877911e+000,1.82446788106887015e+000,1.81875944722270599e+000,1.81875944894967256e+000,1.82462143247842823e+000
9.50000000000000000e+000,1.82701804450435756e+000,1.82701804471332840e+000,1.82701804434388393e+000,1.82701804504033216e+000,1.82701805005798734e+000,1.82701805005803752e+000,1.82159487055671154e+000,1.82159487055720426e+000,1.83244122546902499e+000,1.83244122546929189e+000,1.82701804827366510e+000,1.82701804945760804e+000,1.83261996225462909e+000
9.60000000000000142e+000,1.83506539936891300e+000,1.83506539951200698e+000,1.83506539925613099e+000,1.83506539972987781e+000,1.83506540314496425e+000,1.83506540314459166e+000,1.82991820157217178e+000,1.82991820157211649e+000,1.84021260193402902e+000,1.84021260193411007e+000,1.83506540192673873e+000,1.83506540273136687e+000,1.84041150473609583e+000
9.70000000000000284e+000,1.84289907390137264e+000,1.84289907399825603e+000,1.84289907382297469e+000,1.84289907414232035e+000,1.84289907644635464e+000,1.84289907644580531e+000,1.83801862705876462e+000,1.83801862705820240e+000,1.84777952395616807e+000,1.84777952395586476e+000,1.84289907562233135e+000,1.84289907616413284e+000,1.84799207826639900e+000
9.79999999999999716e+000,1.85051695309360520e+000,1.85051695316019282e+000,1.85051695303957131e+000,1.85051695325454402e+000,1.85051695479359446e+000,1.85051695479438116e+000,1.84589409646760605e+000,1.84589409646877023e+000,1.85513981186422972e+000,1.85513981186507326e+000,1.85051695424117502e+000,1.85051695460462851e+000,1.85535816713844692e+000
9.89999999999999858e+000,1.85791724746878018e+000,1.85791724751345022e+000,1.85791724743196074e+000,1.85791724757482712e+000,1.85791724859418772e+000,1.85791724859480945e+000,1.85354289498039493e+000,1.85354289498135860e+000,1.86229160137653049e+000,1.86229160137642213e+000,1.85791724822706739e+000,1.85791724846812567e+000,1.86250682972473558e+000
1.00000000000000000e+001,1.86509850023529489e+000,1.86509850026425195e+000,1.86509850021114154e+000,1.86509850030359381e+000,1.86509850097343599e+000,1.86509850097288177e+000,1.86096365027132693e+000,1.86096365027078359e+000,1.86923335112993905e+000,1.86923335113073152e+000,1.86509850073244432e+000,1.86509850088870621e+000,1.86943580376640450e+000
1.01000000000000014e+001,1.87205959344014916e+000,1.87205959345891948e+000,1.87205959342344608e+000,1.87205959348401363e+000,1.87205959391961918e+000,1.87205959391919552e+000,1.86815533830659586e+000,1.86815533830686231e+000,1.87596384917768999e+000,1.87596384917762737e+000,1.87205959376197839e+000,1.87205959386393994e+000,1.87614360168130845e+000
1.02000000000000028e+001,1.87879975303707902e+000,1.87879975304886404e+000,1.87879975302607560e+000,1.87879975306474067e+000,1.87879975334546434e+000,1.87879975334473737e+000,1.87511728809772227e+000,1.87511728809733569e+000,1.88248221836457352e+000,1.88248221836425711e+000,1.87879975324360227e+000,1.87879975330886051e+000,1.88262958826448656e+000
1.02999999999999972e+001,1.88531855282701111e+000,1.88531855283541239e+000,1.88531855282075611e+000,1.88531855284531735e+000,1.88531855302358697e+000,1.88531855302374152e+000,1.88184918533511514e+000,1.88184918533608059e+000,1.88878792056666889e+000,1.88878792056681899e+000,1.88531855295824791e+000,1.88531855300075879e+000,1.88889403319987403e+000
1.03999999999999986e+001,1.89161591721583044e+000,1.89161591721979505e+000,1.89161591721070343e+000,1.89161591722619749e+000,1.89161591733925394e+000,1.89161591733831291e+000,1.88835107485831188e+000,1.88835107485775366e+000,1.89488075972879999e+000,1.89488075972849579e+000,1.89161591729827494e+000,1.89161591732377188e+000,1.89493813145925039e+000
1.05000000000000000e+001,1.89769212273089827e+000,1.89769212273330168e+000,1.89769212272789356e+000,1.89769212273679044e+000,1.89769212280817801e+000,1.89769212280726496e+000,1.89462336188702096e+000,1.89462336188634350e+000,1.90076088367187679e+000,1.90076088367123797e+000,1.89769212278230759e+000,1.89769212279779675e+000,1.90076398596627971e+000
1.06000000000000014e+001,1.90354779828512077e+000,1.90354779828734122e+000,1.90354779828323983e+000,1.90354779828941978e+000,1.90354779833280641e+000,1.90354779833291454e+000,1.90066681199978160e+000,1.90066681200015908e+000,1.90642878463034338e+000,1.90642878463058008e+000,1.90354779831678744e+000,1.90354779832703880e+000,1.90637454882947655e+000
1.07000000000000028e+001,1.90918392411792515e+000,1.90918392411870297e+000,1.90918392411680871e+000,1.90918392412008253e+000,1.90918392414715177e+000,1.90918392414634730e+000,1.90648254977948128e+000,1.90648254977897613e+000,1.91188529849288669e+000,1.91188529849249678e+000,1.90918392413721971e+000,1.90918392414316118e+000,1.91177351992327038e+000
1.07999999999999972e+001,1.91460182940384027e+000,1.91460182940346924e+000,1.91460182940304136e+000,1.91460182940442003e+000,1.91460182942138069e+000,1.91460182942026536e+000,1.91207205611735365e+000,1.91207205611602804e+000,1.91713160271240035e+000,1.91713160271139604e+000,1.91460182941537704e+000,1.91460182941839085e+000,1.91696520449870200e+000
1.08999999999999986e+001,1.91980318850127230e+000,1.91980318850167442e+000,1.91980318850074361e+000,1.91980318850213538e+000,1.91980318851172815e+000,1.91980318851141973e+000,1.91743716414089804e+000,1.91743716414085075e+000,1.92216921287479869e+000,1.92216921287470788e+000,1.91980318850804488e+000,1.91980318851053822e+000,1.92195433467584786e+000
1.10000000000000000e+001,1.92479001583727660e+000,1.92479001583670017e+000,1.92479001583696774e+000,1.92479001583680831e+000,1.92479001584353271e+000,1.92479001584243758e+000,1.92258005376178587e+000,1.92258005376097141e+000,1.92699997792011524e+000,1.92699997792000932e+000,1.92479001584129028e+000,1.92479001584157761e+000,1.92674586292604166e+000
1.11000000000000014e+001,1.92956465939466648e+000,1.92956465939532618e+000,1.92956465939463673e+000,1.92956465939557575e+000,1.92956465939906252e+000,1.92956465939856803e+000,1.92750324480470381e+000,1.92750324480519741e+000,1.93162607398974084e+000,1.93162607398968267e+000,1.92956465939744781e+000,1.92956465939850297e+000,1.93134473879544544e+000
1.12000000000000028e+001,1.93412979284768594e+000,1.93412979284808806e+000,1.93412979284771414e+000,1.93412979284823772e+000,1.93412979284974162e+000,1.93412979284974096e+000,1.93220958876668814e+000,1.93220958876618321e+000,1.93604999693161162e+000,1.93604999693186763e+000,1.93412979284895337e+000,1.93412979284980246e+000,1.93575568294128075e+000
1.12999999999999972e+001,1.93848840631123132e+000,1.93848840631061203e+000,1.93848840631095420e+000,1.93848840631046904e+000,1.93848840631234998e+000,1.93848840631138541e+000,1.93670225916527960e+000,1.93670225916411920e+000,1.94027455345874622e+000,1.94027455345781163e+000,1.93848840631149910e+000,1.93848840631131414e+000,1.93998297481632953e+000
1.13999999999999986e+001,1.94264379576386226e+000,1.94264379576374191e+000,1.94264379576369084e+000,1.94264379576364643e+000,1.94264379576453106e+000,1.94264379576418889e+000,1.94098474054485881e+000,1.94098474054411518e+000,1.94430285098349076e+000,1.94430285098365307e+000,1.94264379576427815e+000,1.94264379576423574e+000,1.94403027178021248e+000
1.15000000000000000e+001,1.94659955116058381e+000,1.94659955116121597e+000,1.94659955116062355e+000,1.94659955116132766e+000,1.94659955116100258e+000,1.94659955116120864e+000,1.94506081614730508e+000,1.94506081614803694e+000,1.94813828617432794e+000,1.94813828617464169e+000,1.94659955116086070e+000,1.94659955116182681e+000,1.94790047772515162e+000
1.16000000000000014e+001,1.95035954327054761e+000,1.95035954327112449e+000,1.95035954327055006e+000,1.95035954327126704e+000,1.95035954327075567e+000,1.95035954327100192e+000,1.94893455429013041e+000,1.94893455429081586e+000,1.95178453225122217e+000,1.95178453225148418e+000,1.95035954327071193e+000,1.95035954327162631e+000,1.95159567812312806e+000
1.17000000000000028e+001,1.95392790930476945e+000,1.95392790930510651e+000,1.95392790930475169e+000,1.95392790930524929e+000,1.95392790930485094e+000,1.95392790930484872e+000,1.95261029351588977e+000,1.95261029351617155e+000,1.95524552509377769e+000,1.95524552509398286e+000,1.95392790930484939e+000,1.95392790930559834e+000,1.95511715536533148e+000
1.17999999999999972e+001,1.95730903739277107e+000,1.95730903739272688e+000,1.95730903739270579e+000,1.95730903739291318e+000,1.95730903739276174e+000,1.95730903739249640e+000,1.95609262657369753e+000,1.95609262657349436e+000,1.95852544821191943e+000,1.95852544821184593e+000,1.95730903739281992e+000,1.95730903739314477e+000,1.95846549308102347e+000
1.18999999999999986e+001,1.96050754997210475e+000,1.96050754997295962e+000,1.96050754997207699e+000,1.96050754997301069e+000,1.96050754997210896e+000,1.96050754997265297e+000,1.95938638329960590e+000,1.95938638330041037e+000,1.96162871664491667e+000,1.96162871664454830e+000,1.96050754997213050e+000,1.96050754997323118e+000,1.96164077070625176e+000
1.20000000000000000e+001,1.96352828618799502e+000,1.96352828618822772e+000,1.96352828618823239e+000,1.96352828618858832e+000,1.96352828618794173e+000,1.96352828618768505e+000,1.96249661249370044e+000,1.96249661249394292e+000,1.96455995988261778e+000,1.96455995988232024e+000,1.96352828618785313e+000,1.96352828618861741e+000,1.96464284021220803e+000
1.21000000000000014e+001,1.96637628337723114e+000,1.96637628337759263e+000,1.96637628337663362e+000,1.96637628337762260e+000,1.96637628337723669e+000,1.96637628337734616e+000,1.96542856287099132e+000,1.96542856287172185e+000,1.96732400388320183e+000,1.96732400388343986e+000,1.96637628337723802e+000,1.96637628337793724e+000,1.96747166641159410e+000
1.22000000000000028e+001,1.96905675775155231e+000,1.96905675775200661e+000,1.96905675775151412e+000,1.96905675775216005e+000,1.96905675775151923e+000,1.96905675775183253e+000,1.96818766320697214e+000,1.96818766320750416e+000,1.96992585229613781e+000,1.96992585229638650e+000,1.96905675775155564e+000,1.96905675775232614e+000,1.97012770202966103e+000
1.22999999999999972e+001,1.97157508438149076e+000,1.97157508438091478e+000,1.97157508438146989e+000,1.97157508438100115e+000,1.97157508438147189e+000,1.97157508438065188e+000,1.97077950177331007e+000,1.97077950177263395e+000,1.97237066698967389e+000,1.97237066698905905e+000,1.97157508438149232e+000,1.97157508438118723e+000,1.97261226059415318e+000
1.23999999999999986e+001,1.97393677659380384e+000,1.97393677659382250e+000,1.97393677659384603e+000,1.97393677659401345e+000,1.97393677659384692e+000,1.97393677659342193e+000,1.97320980519184430e+000,1.97320980519172440e+000,1.97466374799576450e+000,1.97466374799567501e+000,1.97393677659380473e+000,1.97393677659434985e+000,1.97492784610067051e+000
1.25000000000000000e+001,1.97614746491823912e+000,1.97614746492040294e+000,1.97614746491827464e+000,1.97614746492068849e+000,1.97614746491827487e+000,1.97614746492014137e+000,1.97548441683441944e+000,1.97548441683681331e+000,1.97681051300205923e+000,1.97681051300377697e+000,1.97614746491823934e+000,1.97614746492092497e+000,1.97707839984538558e+000
1.26000000000000014e+001,1.97821287570172810e+000,1.97821287570239379e+000,1.97821287570177606e+000,1.97821287570260651e+000,1.97821287570177629e+000,1.97821287570211868e+000,1.97760927489703531e+000,1.97760927489791483e+000,1.97881647650642134e+000,1.97881647650667447e+000,1.97821287570172832e+000,1.97821287570282944e+000,1.97906943229296606e+000
1.27000000000000028e+001,1.98013880951778276e+000,1.98013880951777166e+000,1.98013880951833676e+000,1.98013880951793420e+000,1.98013880951804233e+000,1.98013880951780585e+000,1.97959039027501693e+000,1.97959039027468608e+000,1.98068722876148295e+000,1.98068722876154357e+000,1.98013880951799304e+000,1.98013880951789356e+000,1.98090802053303050e+000
1.27999999999999972e+001,1.98193111952756507e+000,1.98193111952745449e+000,1.98193111952707923e+000,1.98193111952741474e+000,1.98193111952757750e+000,1.98193111952736167e+000,1.98143382439789528e+000,1.98143382439802962e+000,1.98242841465701680e+000,1.98242841465698971e+000,1.98193111952756507e+000,1.98193111952706080e+000,1.98260266766199944e+000
1.28999999999999986e+001,1.98359568991349211e+000,1.98359568991334001e+000,1.98359568991353452e+000,1.98359568991310020e+000,1.98359568991353452e+000,1.98359568991319524e+000,1.98314566716168827e+000,1.98314566716163143e+000,1.98404571266514340e+000,1.98404571266560703e+000,1.98359568991349211e+000,1.98359568991300161e+000,1.98416303642842728e+000
1.30000000000000000e+001,1.98513841453618500e+000,1.98513841453595297e+000,1.98513841453616036e+000,1.98513841453574202e+000,1.98513841453616036e+000,1.98513841453583639e+000,1.98473201508394759e+000,1.98473201508378705e+000,1.98554481398842220e+000,1.98554481398828275e+000,1.98513841453618500e+000,1.98513841453561124e+000,1.98559958286054483e+000
1.31000000000000014e+001,1.98656517594251825e+000,1.98656517594334359e+000,1.98656517594250426e+000,1.98656517594318682e+000,1.98656517594250426e+000,1.98656517594328696e+000,1.98619894984371337e+000,1.98619894984478251e+000,1.98693140204132312e+000,1.98693140204205454e+000,1.98656517594251825e+000,1.98656517594303561e+000,1.98692312436826835e+000
1.32000000000000028e+001,1.98788182488232112e+000,1.98788182488195209e+000,1.98788182488233245e+000,1.98788182488173515e+000,1.98788182488233245e+000,1.98788182488179599e+000,1.98755251734718286e+000,1.98755251734702187e+000,1.98821113241745939e+000,1.98821113241702507e+000,1.98788182488232112e+000,1.98788182488168230e+000,1.98814438034656682e+000
1.32999999999999972e+001,1.98909416043604592e+000,1.98909416043597354e+000,1.98909416043603393e+000,1.98909416043571952e+000,1.98909416043603393e+000,1.98909416043584719e+000,1.98879870742923526e+000,1.98879870742929210e+000,1.98938961344285681e+000,1.98938961344291321e+000,1.98909416043604592e+000,1.98909416043547838e+000,1.98927352235914134e+000
1.33999999999999986e+001,1.99020791092359928e+000,1.99020791092465799e+000,1.99020791092466065e+000,1.99020791092441174e+000,1.99020791092406557e+000,1.99020791092451010e+000,1.98994343436649945e+000,1.98994343436622079e+000,1.99047238748254229e+000,1.99047238748343802e+000,1.99020791092408267e+000,1.99020791092424654e+000,1.99031976728475946e+000
1.35000000000000000e+001,1.99122871567897630e+000,1.99122871567819404e+000,1.99122871567889970e+000,1.99122871567801174e+000,1.99122871567903159e+000,1.99122871567792137e+000,1.99099251827968349e+000,1.99099251827708734e+000,1.99146491307903628e+000,1.99146491307833307e+000,1.99122871567902671e+000,1.99122871567738602e+000,1.99129104238865806e+000
1.36000000000000014e+001,1.99216210781596659e+000,1.99216210781595726e+000,1.99216210781552960e+000,1.99216210781619352e+000,1.99216210781598546e+000,1.99216210781586867e+000,1.99195166757179520e+000,1.99195166757331044e+000,1.99237254805967900e+000,1.99237254805996833e+000,1.99216210781596659e+000,1.99216210781566705e+000,1.99219374768265478e+000
1.37000000000000028e+001,1.99301349811868533e+000,1.99301349811895356e+000,1.99301349811870177e+000,1.99301349811876816e+000,1.99301349811870177e+000,1.99301349811884454e+000,1.99282646251551099e+000,1.99282646251591467e+000,1.99320053372185990e+000,1.99320053372216077e+000,1.99301349811868533e+000,1.99301349811865225e+000,1.99303263852135593e+000
1.37999999999999972e+001,1.99378816010346505e+000,1.99378816010410165e+000,1.99378816010347149e+000,1.99378816010390048e+000,1.99378816010347149e+000,1.99378816010397619e+000,1.99362234004400252e+000,1.99362234004480965e+000,1.99395398016292780e+000,1.99395398016355752e+000,1.99378816010346505e+000,1.99378816010379567e+000,1.99381084883038895e+000
1.38999999999999986e+001,1.99449121637223792e+000,1.99449121637394389e+000,1.99449121637219906e+000,1.99449121637381643e+000,1.99449121637219906e+000,1.99449121637394633e+000,1.99434457988163172e+000,1.99434457988356773e+000,1.99463785286284390e+000,1.99463785286444772e+000,1.99449121637223792e+000,1.99449121637363036e+000,1.99453006963410129e+000
1.40000000000000000e+001,1.99512762631851248e+000,1.99512762631775131e+000,1.99512762631895302e+000,1.99512762631738427e+000,1.99512762631870055e+000,1.99512762631769958e+000,1.99499829205728507e+000,1.99499829205637091e+000,1.99525696058024438e+000,1.99525696057954871e+000,1.99512762631868634e+000,1.99512762631731100e+000,1.99519088470278283e+000
1.40999999999999943e+001,1.99570217522759785e+000,1.99570217522704829e+000,1.99570217522760229e+000,1.99570217522677407e+000,1.99570217522760229e+000,1.99570217522688820e+000,1.99558840584938868e+000,1.99558840584894659e+000,1.99581594460507161e+000,1.99581594460570289e+000,1.99570217522759785e+000,1.99570217522662618e+000,1.99579324243383849e+000
1.42000000000000028e+001,1.99621946484985102e+000,1.99621946484959256e+000,1.99621946484980595e+000,1.99621946484934032e+000,1.99621946484980595e+000,1.99621946484938761e+000,1.99611966024921172e+000,1.99611966024886223e+000,1.99631926945049054e+000,1.99631926945051652e+000,1.99621946484985102e+000,1.99621946484926194e+000,1.99633701211771952e+000
1.42999999999999972e+001,1.99668390543306606e+000,1.99668390543247454e+000,1.99668390543309138e+000,1.99668390543231422e+000,1.99668390543309138e+000,1.99668390543233643e+000,1.99659659591244321e+000,1.99659659591186034e+000,1.99677121495368892e+000,1.99677121495322618e+000,1.99668390543306606e+000,1.99668390543226182e+000,1.99682254193237885e+000
1.44000000000000057e+001,1.99709970925579139e+000,1.99709970925582669e+000,1.99709970925579605e+000,1.99709970925563485e+000,1.99709970925579605e+000,1.99709970925575520e+000,1.99702354865645093e+000,1.99702354865661236e+000,1.99717586985513207e+000,1.99717586985520557e+000,1.99709970925579139e+000,1.99709970925548919e+000,1.99725111943163336e+000
1.45000000000000000e+001,1.99747088565282382e+000,1.99747088565306807e+000,1.99747088565291486e+000,1.99747088565294684e+000,1.99747088565297037e+000,1.99747088565286357e+000,1.99740464448345345e+000,1.99740464448321187e+000,1.99753712682283346e+000,1.99753712682276130e+000,1.99747088565299169e+000,1.99747088565298125e+000,1.99762524601433245e+000
1.45999999999999943e+001,1.99780123751594263e+000,1.99780123751528715e+000,1.99780123751593264e+000,1.99780123751495897e+000,1.99780123751593264e+000,1.99780123751510197e+000,1.99774379611363417e+000,1.99774379611305508e+000,1.99785867891808566e+000,1.99785867891793267e+000,1.99780123751594263e+000,1.99780123751479177e+000,1.99794867748311700e+000
1.47000000000000028e+001,1.99809435923227396e+000,1.99809435923331669e+000,1.99809435923230749e+000,1.99809435923298317e+000,1.99809435923230749e+000,1.99809435923305578e+000,1.99804470099538944e+000,1.99804470099666953e+000,1.99814401746915826e+000,1.99814401747018611e+000,1.99809435923227396e+000,1.99809435923294787e+000,1.99822624052098829e+000
1.47999999999999972e+001,1.99835363603573191e+000,1.99835363603509708e+000,1.99835363603577543e+000,1.99835363603489080e+000,1.99835363603577543e+000,1.99835363603491878e+000,1.99831084075370846e+000,1.99831084075299392e+000,1.99839643131775513e+000,1.99839643131739075e+000,1.99835363603573191e+000,1.99835363603478888e+000,1.99846348700340326e+000
1.49000000000000057e+001,1.99858224467985468e+000,1.99858224467997148e+000,1.99858224467992707e+000,1.99858224467976742e+000,1.99858224467992707e+000,1.99858224467985401e+000,1.99854548199500615e+000,1.99854548199512783e+000,1.99861900736470322e+000,1.99861900736499720e+000,1.99858224467985468e+000,1.99858224467961443e+000,1.99866627499608618e+000
1.50000000000000000e+001,1.99878315540294538e+000,1.99878315540224460e+000,1.99878315540296358e+000,1.99878315540231721e+000,1.99878315540313700e+000,1.99878315540236873e+000,1.99875167843207313e+000,1.99875167843113766e+000,1.99881463237411050e+000,1.99881463237423151e+000,1.99878315540317075e+000,1.99878315540238782e+000,1.99884036140370402e+000


==> data_pam8_ber_r1d2.csv <==
SNR_DIR,BER_DIR,FER_DIR,SNR_RRS_F,BER_RRS_F,FER_RRS_F,SNR_RRH_F,BER_RRH_F,FER_RRH_F,SNR_RRS_U,BER_RRS_U,FER_RRS_U,SNR_RRH_U,BER_RRH_U,FER_RRH_U
7,0.110381903255569,1,7,0.116460173103115,1,8,0.103770045252845,1,7,0.12270999301188,1,7.75,0.120367400419287,1
7.05,0.107091516189974,1,7.05,0.114036290145424,1,8.05,0.101011159439392,1,7.05,0.120190833915677,1,7.8,0.118509725133939,1
7.1,0.10383078511489,1,7.1,0.110631013575853,1,8.1,0.0976058828698212,1,7.1,0.117490041928721,1,7.85,0.116469135802469,1
7.15,0.0999175124115812,1,7.15,0.107945389042661,1,8.15,0.092202671235886,1,7.15,0.114051945026788,1,7.9,0.114673014209178,1
7.2,0.0944154474759457,1,7.2,0.104371402838188,1,8.2,0.0883924442699472,0.992932862190813,7.2,0.110796820405311,1,7.95,0.112132774283718,1
7.25,0.0858398137164448,0.99644128113879,7.25,0.0999224550766662,1,8.25,0.0762714543812105,0.979094076655052,7.25,0.107794898672257,1,8,0.109616585138598,1
7.3,0.0690133035334185,0.96551724137931,7.3,0.0945636175914942,1,8.3,0.0617673761423761,0.909090909090909,7.3,0.102019392033543,1,8.05,0.107165618448637,1
7.35,0.0476848220769789,0.823529411764706,7.35,0.0879958042265278,1,8.35,0.0402230161044684,0.703412073490814,7.35,0.0936204868390403,1,8.1,0.103947414395528,1
7.4,0.0239477631753617,0.578494623655914,7.4,0.0692837156649152,0.972318339100346,8.4,0.0191314086076818,0.461805555555556,7.4,0.0779786279990683,0.973584905660377,8.15,0.0997701490798975,1
7.45,0.00706930917202235,0.232558139534884,7.45,0.0469059800541282,0.831831831831832,8.45,0.00824578862351448,0.242056074766355,7.45,0.0474642441183322,0.841509433962264,8.2,0.0955119380386676,1
7.5,0.00139405928723436,0.0687887779875911,7.5,0.0229725161669606,0.582251082251082,8.5,0.00172973820848643,0.0776019476567255,7.5,0.0280208478919171,0.566037735849057,8.25,0.0845754134637782,0.984905660377359
7.55,0.000174014228563011,0.0109829763866008,7.55,0.00625185185185185,0.263,8.55,0.000487082636419692,0.0230286113049546,7.55,0.0063450271730594,0.264631043256997,8.3,0.0682071977638015,0.939622641509434
7.6,1.64559747206645E-05,0.00119814287853827,7.6,0.00130165385511297,0.0679245283018868,8.6,6.58268011140772E-05,0.00338949257302363,7.6,0.00111609452509206,0.0829909613804437,8.35,0.0491497787095271,0.811320754716981
7.65,0,0,7.65,0.000159629118076857,0.0115820478258699,8.65,1.1999837540661E-06,0.00029907287409032,7.65,0.000231226074861834,0.013160518444666,8.4,0.023638772420219,0.528301886792453
7.7,0,0,7.7,1.03235047404917E-05,0.000748839299086416,8.7,0,0,7.7,8.52996565857982E-06,0.000797607178464606,8.45,0.00880687292984041,0.251219512195122
,,,7.75,4.62246480917541E-07,4.99226199390944E-05,8.75,0,0,7.75,3.35413512548774E-07,0.000199401794616152,8.5,0.00211784267326378,0.0977734753146176
,,,7.8,0,0,8.8,0,0,7.8,0,0,8.55,0.000650290658654194,0.0278784499581823
,,,7.85,0,0,8.85,0,0,,,,8.6,5.50385879398841E-05,0.00398803589232303
,,,7.9,0,0,8.9,0,0,,,,8.65,2.84947626257031E-06,0.000598205383848455
,,,7.95,0,0,8.95,0,0,,,,8.7,0,0
,,,8,0,0,9,0,0,,,,8.75,0,0


==> data_pam8_ber_r1d4.csv <==
SNR_DIR,BER_DIR,FER_DIR,SNR_RRS_F,BER_RRS_F,FER_RRS_F,SNR_RRH_F,BER_RRH_F,FER_RRH_F,SNR_RRS_U,BER_RRS_U,FER_RRS_U,SNR_RRH_U,BER_RRH_U,FER_RRH_U
1.25,0.103622863670313,1,1.5,0.111270802243024,1,1.5,0.155378623434179,1,1.5,0.150006105006105,1,1.5,0.184226077420522,1
1.3,0.076512675190018,1,1.525,0.105746732691177,1,1.525,0.14557110070999,1,1.525,0.139059942115498,1,1.525,0.176567912540135,1
1.35,0.0553145731734107,1,1.55,0.0913064713064713,1,1.55,0.135683025821915,1,1.55,0.126978078505856,1,1.55,0.17475777823,1
1.4,0.0391371205131585,1,1.575,0.0795808461086239,1,1.575,0.131361529417085,1,1.575,0.11926412065301,1,1.575,0.165350585628363,1
1.45,0.0241924783621106,1,1.6,0.0698915230859675,1,1.6,0.123050976800977,1,1.6,0.102522385022385,1,1.6,0.156378431239542,1
1.5,0.0161437264687856,0.99645390070922,1.625,0.0599583389861168,1,1.625,0.106921946366391,1,1.625,0.0913271039659929,1,1.625,0.14433935920047,1
1.55,0.0084182646002977,0.99645390070922,1.65,0.0511983335594447,1,1.65,0.0974914642970199,1,1.65,0.0775400782345227,1,1.65,0.137821191154525,1
1.6,0.00533376651505307,0.982456140350877,1.675,0.0432017365350699,1,1.675,0.0867676253787365,1,1.675,0.0652774951386063,1,1.675,0.123567980373536,1
1.65,0.00267799763233553,0.958904109589041,1.7,0.0382972685750464,1,1.7,0.072120811287478,1,1.7,0.0543885384163162,1,1.7,0.117161285216841,1
1.7,0.00135023372887451,0.886731391585761,1.725,0.029045018767241,1,1.725,0.0684034278478723,1,1.725,0.0450592976981866,1,1.725,0.104287975399087,1
1.75,0.000593516868026672,0.72192513368984,1.75,0.0277352123185457,1,1.75,0.0582296047573825,1,1.75,0.0404313073757518,1,1.75,0.088104282548727,1
1.8,0.00029317919642638,0.526838966202783,1.775,0.0205273481662371,1,1.775,0.046108680414236,1,1.775,0.030411183466739,1,1.775,0.0753382625604848,1
1.85,9.30261892373429E-05,0.330779054916986,1.8,0.0179809388142721,1,1.8,0.0405847804458916,1,1.8,0.0234400578845023,1,1.8,0.063935524352191,1
1.9,3.66631830270279E-05,0.175498967653131,1.825,0.0139975353864243,1,1.825,0.0325390042056709,1,1.825,0.0196433658933659,1,1.825,0.0522152127707683,1
1.95,1.12462206117479E-05,0.0787080589526497,1.85,0.0128076244742911,1,1.85,0.0276054809388143,1,1.85,0.0135899131732465,1,1.85,0.0447836114502781,1
2,4.15861134126327E-06,0.0323990743121625,1.875,0.00890296431963099,1,1.875,0.0240377832044499,1,1.875,0.0115847013069235,1,1.875,0.03807635779858,1
2.05,1.06008526290423E-06,0.0115820478258699,1.9,0.00738089585311808,1,1.9,0.0182803102247547,1,1.9,0.00995279925835481,1,1.9,0.0286420318364763,1
2.1,4.37593335268605E-07,0.0044930357945185,1.925,0.00608759553203998,0.996336996336996,1.925,0.0153578211911545,1,1.925,0.00725229503007281,0.992673992673993,1.925,0.0221159498937277,1
2.15,1.32510657863028E-07,0.00139783335829464,1.95,0.00453805453805454,0.996336996336996,1.95,0.0123461877628544,1,1.95,0.00539767331433998,1,1.95,0.0190743001854113,1
2.2,4.31430048856371E-08,0.000549148819330038,1.975,0.00331807081807082,0.970695970695971,1.975,0.0103943946999503,1,1.975,0.00407814407814408,0.996336996336996,1.975,0.013223217112106,1
2.25,6.16328641223388E-09,4.99226199390944E-05,2,0.00218208745986524,0.974358974358974,2,0.00792865056753946,1,2,0.00267150544928323,0.970695970695971,2,0.0115794442183331,1
2.3,1.54082160305847E-08,0.000149767859817283,2.025,0.00180583819472708,0.95970695970696,2.025,0.00587776421109754,1,2.025,0.00201391715280604,0.970695970695971,2.025,0.00784080631302854,1
2.35,6.16328641223388E-09,9.98452398781888E-05,2.05,0.00134621037398815,0.923076923076923,2.05,0.00428543164654276,0.985347985347985,2.05,0.00128917378917379,0.937728937728938,2.05,0.00624886944331389,0.996336996336996
2.4,0,0,2.075,0.000870641703975037,0.897435897435898,2.075,0.00402517749739972,0.992673992673993,2.075,0.00117323520101298,0.919413919413919,2.075,0.00472482250260028,1
2.45,0,0,2.1,0.000552220413331524,0.794871794871795,2.1,0.00229921313254647,0.95970695970696,2.1,0.000724743363632253,0.824175824175824,2.1,0.00349245918690363,0.992673992673993
2.5,0,0,2.125,0.00048992673992674,0.754578754578755,2.125,0.00160849952516619,0.978021978021978,2.125,0.000518982046759825,0.758241758241758,2.125,0.00264522000633112,0.974358974358974
2.55,0,0,2.15,0.000289535567313345,0.703296703296703,2.15,0.00155660697327364,0.941391941391941,2.15,0.000296601546601547,0.666666666666667,2.15,0.0020497557997558,0.952380952380952
2.6,0,0,2.175,0.000193268665490888,0.523809523809524,2.175,0.000857357662913219,0.871794871794872,2.175,0.000215371048704382,0.575091575091575,2.175,0.00109036539592095,0.934065934065934
2.65,0,0,2.2,0.000130409713743047,0.494505494505495,2.2,0.000654931488264822,0.853479853479853,2.2,0.000107007190340524,0.501831501831502,2.2,0.000965721521277077,0.879120879120879
2.7,0,0,2.225,6.86601902448897E-05,0.360655737704918,2.225,0.000408300547189436,0.743589743589744,2.225,7.15239471149637E-05,0.386524822695035,2.225,0.00059891240446796,0.827838827838828
2.75,0,0,2.25,4.7617699248688E-05,0.321100917431193,2.25,0.000335831863609641,0.663003663003663,2.25,4.43499054610166E-05,0.318318318318318,2.25,0.000425202369646814,0.721611721611722
,,,2.275,2.78283748229103E-05,0.209016393442623,2.275,0.000200108533441867,0.564102564102564,2.275,2.98438934802571E-05,0.214876033057851,2.275,0.00026641568308235,0.655677655677656
,,,2.3,1.61492956631846E-05,0.166666666666667,2.3,0.000213109935332158,0.531135531135531,2.3,2.06182958915199E-05,0.211065573770492,2.3,0.000221419526975083,0.509157509157509
,,,2.325,1.07128025068902E-05,0.106014271151886,2.325,8.1173970062859E-05,0.413919413919414,2.325,1.30310940372997E-05,0.132978723404255,2.325,0.000112151223262334,0.428571428571429
,,,2.35,7.43605771735167E-06,0.0894514767932489,2.35,6.5947242206235E-05,0.377697841726619,2.35,7.56894965444937E-06,0.0883882149046794,2.35,7.39031996240762E-05,0.380622837370242
,,,2.375,5.39875352308364E-06,0.064951768488746,2.375,3.0039833280574E-05,0.222222222222222,2.375,4.11522633744856E-06,0.05249343832021,2.375,3.59250705671029E-05,0.251732101616628
,,,2.4,2.3379082054388E-06,0.0308546744831842,2.4,2.26317196461553E-05,0.214566929133858,2.4,2.11950505177898E-06,0.0378357926598562,2.4,2.66366302445485E-05,0.201149425287356
,,,2.425,1.54757951281469E-06,0.0235960358659745,2.425,1.78045622250603E-05,0.150862068965517,2.425,1.74836210447979E-06,0.0269106566200215,2.425,2.11450569873509E-05,0.162826420890937
,,,2.45,1.23193475823986E-06,0.0205159455616494,2.45,9.65093689289967E-06,0.103553299492386,2.45,9.35893758242631E-07,0.0146134736226801,2.45,1.24417958904695E-05,0.122260668973472
,,,2.475,6.75624811803674E-07,0.0121951219512195,2.475,4.25411938481192E-06,0.0832659660468876,2.475,7.10872162485066E-07,0.0129032258064516,2.475,4.69859990344162E-06,0.0726256983240224
,,,2.5,5.00143696107613E-07,0.00822571358065312,2.5,3.87430327655363E-06,0.0532700421940928,2.5,4.81087350026807E-07,0.00841877135950654,2.5,4.61422185892321E-06,0.0525486074619023
,,,2.525,3.58022406108624E-07,0.00623187511569075,2.525,2.33679456568012E-06,0.0382308845577211,2.525,3.18455110567614E-07,0.00509528176908183,2.525,1.77089657963975E-06,0.0321440051430408
,,,2.55,1.98845401861933E-07,0.00339609449133496,2.55,1.41189621319194E-06,0.0239393221142451,2.55,1.69558094610951E-07,0.0027468411326974,2.55,2.18236460855072E-06,0.0308491142333537
,,,2.575,1.83431029624574E-07,0.00269689856664835,2.575,1.15461883710891E-06,0.0195350654424692,2.575,1.74953124894026E-07,0.00264695600059931,2.575,1.14539279764193E-06,0.0176470588235294
,,,2.6,1.11754198720854E-07,0.00129850671727513,2.6,5.60277670456985E-07,0.0103293106974841,2.6,7.63011425749277E-08,0.00169804724566748,2.6,9.4985416707086E-07,0.0130958617077004
,,,2.625,1.25627133734477E-07,0.00124856415122609,2.625,4.93501551222917E-07,0.00824198466990851,2.625,4.54723981002095E-08,0.00129850671727513,2.625,4.35653207018332E-07,0.00666182969461117
,,,2.65,3.31409003103221E-08,0.00069919592468661,2.65,3.86293520220829E-07,0.00535638523546882,2.65,2.38922769679067E-08,0.000399540528392349,2.65,3.77160881487167E-07,0.00523341009001465
,,,2.675,1.46436536254912E-08,0.000449483094441392,2.675,2.26591271889179E-07,0.00374569245367827,2.675,3.23701816984542E-08,0.000599310792588523,2.675,2.38152051067199E-07,0.00334615192528592
,,,2.7,3.93066492052658E-08,0.000649253358637567,2.7,1.0558844982591E-07,0.00244718573640314,2.7,5.3950302830757E-09,0.000199770264196174,2.7,1.11754198720854E-07,0.00239724317035409
,,,2.725,4.62431167120774E-09,0.000199770264196174,2.725,9.63398264834946E-08,0.00199770264196174,2.725,3.08287444747183E-08,0.000249712830245218,2.725,7.39889867393238E-08,0.00134844928332418
,,,2.75,3.08287444747183E-09,9.98851320980872E-05,2.75,9.24862334241548E-08,0.00164810467961844,2.75,5.3950302830757E-09,9.98851320980872E-05,2.75,4.70138353239454E-08,0.000849023622833741
,,,2.775,1.7726528072963E-08,9.98851320980872E-05,2.775,7.0906112291852E-08,0.00129850671727513,2.775,2.23508397441707E-08,0.000149827698147131,2.775,6.16574889494365E-08,0.000799081056784698
,,,2.8,1.07900605661514E-08,9.98851320980872E-05,2.8,1.8497246684831E-08,0.000449483094441392,2.8,1.61850908492271E-08,0.000199770264196174,2.8,3.69944933696619E-08,0.000649253358637567
,,,2.825,7.70718611867957E-10,4.99425660490436E-05,2.825,1.38729350136232E-08,0.000299655396294262,2.825,2.31215583560387E-09,4.99425660490436E-05,2.825,5.00967097714172E-08,0.00069919592468661
,,,2.85,9.24862334241548E-09,0.000149827698147131,2.85,1.00193419542834E-08,0.000149827698147131,2.85,7.70718611867957E-10,4.99425660490436E-05,2.85,3.77652119815299E-08,0.000449483094441392
,,,2.875,0,0,2.875,6.93646750681161E-09,0.000149827698147131,2.875,0,0,2.875,6.93646750681161E-09,0.000199770264196174
,,,2.9,2.31215583560387E-09,4.99425660490436E-05,2.9,6.93646750681161E-09,9.98851320980872E-05,2.9,8.47790473054753E-09,4.99425660490436E-05,2.9,2.31215583560387E-09,0.000149827698147131
,,,2.925,1.54143722373591E-09,4.99425660490436E-05,2.925,1.00193419542834E-08,9.98851320980872E-05,2.925,6.16574889494365E-09,4.99425660490436E-05,2.925,1.07900605661514E-08,9.98851320980872E-05
,,,2.95,0,0,2.95,6.16574889494365E-09,0.000149827698147131,2.95,0,0,2.95,2.69751514153785E-08,0.000199770264196174
,,,2.975,7.70718611867957E-10,4.99425660490436E-05,2.975,7.70718611867957E-10,4.99425660490436E-05,2.975,7.70718611867957E-10,4.99425660490436E-05,2.975,2.31215583560387E-09,4.99425660490436E-05
,,,3,0,0,3,3.85359305933978E-09,4.99425660490436E-05,3,0,0,3,0,0


==> data_plot_function_8.000.csv <==
 -4.500000,  0.008586,1.000809220,0.002874401,0.000000339,0.000000000
 -4.490000,  0.008964,1.000726759,0.002956843,0.000000359,0.000000000
 -4.480000,  0.009356,1.000641942,0.003041639,0.000000380,0.000000000
 -4.470000,  0.009763,1.000554703,0.003128856,0.000000402,0.000000000
 -4.460000,  0.010186,1.000464974,0.003218561,0.000000425,0.000000000
 -4.450000,  0.010624,1.000372684,0.003310826,0.000000450,0.000000000
 -4.440000,  0.011079,1.000277761,0.003405723,0.000000476,0.000000000
 -4.430000,  0.011550,1.000180131,0.003503325,0.000000504,0.000000000
 -4.420000,  0.012039,1.000079717,0.003603710,0.000000533,0.000000000
 -4.410000,  0.012545,0.999976441,0.003706955,0.000000564,0.000000000
 -4.400000,  0.013070,0.999870222,0.003813142,0.000000597,0.000000000
 -4.390000,  0.013614,0.999760977,0.003922352,0.000000632,0.000000000
 -4.380000,  0.014177,0.999648621,0.004034671,0.000000669,0.000000000
 -4.370000,  0.014760,0.999533066,0.004150187,0.000000708,0.000000000
 -4.360000,  0.015364,0.999414223,0.004268988,0.000000749,0.000000000
 -4.350000,  0.015989,0.999292000,0.004391168,0.000000793,0.000000000
 -4.340000,  0.016635,0.999166301,0.004516821,0.000000839,0.000000000
 -4.330000,  0.017304,0.999037028,0.004646045,0.000000887,0.000000000
 -4.320000,  0.017996,0.998904083,0.004778938,0.000000939,0.000000000
 -4.310000,  0.018711,0.998767362,0.004915605,0.000000994,0.000000000
 -4.300000,  0.019450,0.998626760,0.005056149,0.000001051,0.000000000
 -4.290000,  0.020213,0.998482167,0.005200681,0.000001113,0.000000000
 -4.280000,  0.021002,0.998333474,0.005349310,0.000001177,0.000000000
 -4.270000,  0.021817,0.998180565,0.005502150,0.000001246,0.000000000
 -4.260000,  0.022658,0.998023322,0.005659320,0.000001318,0.000000000
 -4.250000,  0.023527,0.997861627,0.005820939,0.000001395,0.000000000
 -4.240000,  0.024423,0.997695353,0.005987131,0.000001476,0.000000000
 -4.230000,  0.025348,0.997524376,0.006158023,0.000001561,0.000000000
 -4.220000,  0.026302,0.997348563,0.006333745,0.000001652,0.000000000
 -4.210000,  0.027286,0.997167782,0.006514431,0.000001748,0.000000000
 -4.200000,  0.028300,0.996981894,0.006700217,0.000001849,0.000000000
 -4.190000,  0.029346,0.996790759,0.006891245,0.000001957,0.000000000
 -4.180000,  0.030423,0.996594231,0.007087659,0.000002070,0.000000000
 -4.170000,  0.031533,0.996392163,0.007289607,0.000002190,0.000000000
 -4.160000,  0.032676,0.996184401,0.007497242,0.000002317,0.000000000
 -4.150000,  0.033854,0.995970790,0.007710719,0.000002452,0.000000000
 -4.140000,  0.035065,0.995751168,0.007930199,0.000002594,0.000000000
 -4.130000,  0.036313,0.995525371,0.008155845,0.000002744,0.000000000
 -4.120000,  0.037596,0.995293230,0.008387827,0.000002903,0.000000000
 -4.110000,  0.038916,0.995054572,0.008626317,0.000003072,0.000000000
 -4.100000,  0.040274,0.994809219,0.008871492,0.000003249,0.000000000
 -4.090000,  0.041670,0.994556988,0.009123535,0.000003438,0.000000000
 -4.080000,  0.043104,0.994297694,0.009382630,0.000003636,0.000000000
 -4.070000,  0.044579,0.994031144,0.009648970,0.000003847,0.000000000
 -4.060000,  0.046094,0.993757142,0.009922749,0.000004069,0.000000000
 -4.050000,  0.047650,0.993475487,0.010204169,0.000004305,0.000000000
 -4.040000,  0.049247,0.993185972,0.010493435,0.000004554,0.000000000
 -4.030000,  0.050887,0.992888385,0.010790759,0.000004817,0.000000000
 -4.020000,  0.052571,0.992582511,0.011096355,0.000005095,0.000000000
 -4.010000,  0.054298,0.992268126,0.011410445,0.000005389,0.000000000
 -4.000000,  0.056070,0.991945005,0.011733255,0.000005700,0.000000000
 -3.990000,  0.057887,0.991612913,0.012065019,0.000006029,0.000000000
 -3.980000,  0.059750,0.991271612,0.012405972,0.000006377,0.000000000
 -3.970000,  0.061660,0.990920857,0.012756358,0.000006745,0.000000000
 -3.960000,  0.063617,0.990560400,0.013116427,0.000007133,0.000000000
 -3.950000,  0.065622,0.990189982,0.013486434,0.000007544,0.000000000
 -3.940000,  0.067676,0.989809344,0.013866638,0.000007979,0.000000000
 -3.930000,  0.069779,0.989418215,0.014257307,0.000008438,0.000000000
 -3.920000,  0.071932,0.989016322,0.014658715,0.000008924,0.000000000
 -3.910000,  0.074136,0.988603385,0.015071139,0.000009437,0.000000000
 -3.900000,  0.076391,0.988179115,0.015494867,0.000009979,0.000000000
 -3.890000,  0.078697,0.987743219,0.015930189,0.000010552,0.000000000
 -3.880000,  0.081056,0.987295398,0.016377404,0.000011158,0.000000000
 -3.870000,  0.083468,0.986835344,0.016836818,0.000011798,0.000000000
 -3.860000,  0.085934,0.986362743,0.017308742,0.000012475,0.000000000
 -3.850000,  0.088453,0.985877276,0.017793494,0.000013190,0.000000000
 -3.840000,  0.091028,0.985378614,0.018291401,0.000013946,0.000000000
 -3.830000,  0.093657,0.984866424,0.018802792,0.000014744,0.000000000
 -3.820000,  0.096343,0.984340364,0.019328009,0.000015588,0.000000001
 -3.810000,  0.099084,0.983800085,0.019867396,0.000016479,0.000000001
 -3.800000,  0.101882,0.983245233,0.020421307,0.000017420,0.000000001
 -3.790000,  0.104737,0.982675444,0.020990101,0.000018415,0.000000001
 -3.780000,  0.107650,0.982090347,0.021574147,0.000019465,0.000000001
 -3.770000,  0.110620,0.981489567,0.022173818,0.000020575,0.000000001
 -3.760000,  0.113649,0.980872717,0.022789495,0.000021747,0.000000001
 -3.750000,  0.116736,0.980239407,0.023421568,0.000022985,0.000000001
 -3.740000,  0.119883,0.979589236,0.024070431,0.000024293,0.000000001
 -3.730000,  0.123089,0.978921798,0.024736489,0.000025673,0.000000001
 -3.720000,  0.126354,0.978236678,0.025420151,0.000027131,0.000000001
 -3.710000,  0.129680,0.977533456,0.026121834,0.000028670,0.000000001
 -3.700000,  0.133065,0.976811702,0.026841963,0.000030295,0.000000001
 -3.690000,  0.136511,0.976070980,0.027580969,0.000032010,0.000000002
 -3.680000,  0.140018,0.975310848,0.028339291,0.000033821,0.000000002
 -3.670000,  0.143585,0.974530854,0.029117373,0.000035732,0.000000002
 -3.660000,  0.147213,0.973730541,0.029915668,0.000037749,0.000000002
 -3.650000,  0.150902,0.972909445,0.030734636,0.000039878,0.000000002
 -3.640000,  0.154652,0.972067094,0.031574740,0.000042124,0.000000002
 -3.630000,  0.158463,0.971203010,0.032436453,0.000044495,0.000000003
 -3.620000,  0.162336,0.970316709,0.033320254,0.000046995,0.000000003
 -3.610000,  0.166269,0.969407699,0.034226625,0.000049633,0.000000003
 -3.600000,  0.170264,0.968475483,0.035156059,0.000052416,0.000000003
 -3.590000,  0.174319,0.967519557,0.036109049,0.000055351,0.000000003
 -3.580000,  0.178436,0.966539412,0.037086099,0.000058446,0.000000004
 -3.570000,  0.182613,0.965534533,0.038087714,0.000061709,0.000000004
 -3.560000,  0.186851,0.964504401,0.039114405,0.000065151,0.000000004
 -3.550000,  0.191150,0.963448488,0.040166689,0.000068779,0.000000005
 -3.540000,  0.195508,0.962366266,0.041245086,0.000072603,0.000000005
 -3.530000,  0.199926,0.961257200,0.042350121,0.000076634,0.000000006
 -3.520000,  0.204404,0.960120753,0.043482320,0.000080882,0.000000006
 -3.510000,  0.208942,0.958956380,0.044642216,0.000085358,0.000000007
 -3.500000,  0.213538,0.957763539,0.045830341,0.000090074,0.000000007
 -3.490000,  0.218192,0.956541680,0.047047231,0.000095042,0.000000008
 -3.480000,  0.222905,0.955290254,0.048293424,0.000100274,0.000000009
 -3.470000,  0.227675,0.954008709,0.049569457,0.000105785,0.000000009
 -3.460000,  0.232502,0.952696491,0.050875871,0.000111588,0.000000010
 -3.450000,  0.237386,0.951353048,0.052213204,0.000117698,0.000000011
 -3.440000,  0.242326,0.949977825,0.053581995,0.000124129,0.000000012
 -3.430000,  0.247321,0.948570269,0.054982780,0.000130898,0.000000013
 -3.420000,  0.252371,0.947129830,0.056416095,0.000138021,0.000000014
 -3.410000,  0.257475,0.945655957,0.057882472,0.000145516,0.000000015
 -3.400000,  0.262632,0.944148105,0.059382440,0.000153400,0.000000016
 -3.390000,  0.267841,0.942605729,0.060916522,0.000161692,0.000000018
 -3.380000,  0.273103,0.941028291,0.062485238,0.000170413,0.000000019
 -3.370000,  0.278415,0.939415259,0.064089100,0.000179581,0.000000021
 -3.360000,  0.283778,0.937766105,0.065728615,0.000189219,0.000000022
 -3.350000,  0.289189,0.936080308,0.067404280,0.000199348,0.000000024
 -3.340000,  0.294649,0.934357358,0.069116585,0.000209991,0.000000026
 -3.330000,  0.300157,0.932596751,0.070866008,0.000221173,0.000000028
 -3.320000,  0.305711,0.930797996,0.072653017,0.000232917,0.000000031
 -3.310000,  0.311310,0.928960610,0.074478067,0.000245250,0.000000033
 -3.300000,  0.316953,0.927084125,0.076341602,0.000258198,0.000000036
 -3.290000,  0.322640,0.925168084,0.078244049,0.000271789,0.000000039
 -3.280000,  0.328369,0.923212048,0.080185820,0.000286051,0.000000042
 -3.270000,  0.334139,0.921215591,0.082167311,0.000301014,0.000000045
 -3.260000,  0.339950,0.919178304,0.084188899,0.000316708,0.000000049
 -3.250000,  0.345798,0.917099798,0.086250944,0.000333166,0.000000053
 -3.240000,  0.351685,0.914979702,0.088353781,0.000350420,0.000000057
 -3.230000,  0.357607,0.912817668,0.090497728,0.000368503,0.000000062
 -3.220000,  0.363565,0.910613366,0.092683077,0.000387451,0.000000067
 -3.210000,  0.369557,0.908366493,0.094910097,0.000407299,0.000000072
 -3.200000,  0.375581,0.906076770,0.097179029,0.000428085,0.000000077
 -3.190000,  0.381636,0.903743942,0.099490089,0.000449846,0.000000084
 -3.180000,  0.387722,0.901367784,0.101843464,0.000472622,0.000000090
 -3.170000,  0.393835,0.898948098,0.104239312,0.000496453,0.000000097
 -3.160000,  0.399976,0.896484716,0.106677759,0.000521380,0.000000105
 -3.150000,  0.406143,0.893977502,0.109158899,0.000547446,0.000000113
 -3.140000,  0.412334,0.891426352,0.111682793,0.000574694,0.000000121
 -3.130000,  0.418547,0.888831195,0.114249466,0.000603169,0.000000131
 -3.120000,  0.424783,0.886191996,0.116858909,0.000632915,0.000000141
 -3.110000,  0.431038,0.883508755,0.119511073,0.000663980,0.000000152
 -3.100000,  0.437312,0.880781512,0.122205875,0.000696411,0.000000163
 -3.090000,  0.443603,0.878010341,0.124943188,0.000730256,0.000000175
 -3.080000,  0.449909,0.875195359,0.127722848,0.000765565,0.000000188
 -3.070000,  0.456230,0.872336723,0.130544649,0.000802387,0.000000203
 -3.060000,  0.462563,0.869434629,0.133408341,0.000840773,0.000000218
 -3.050000,  0.468907,0.866489317,0.136313635,0.000880775,0.000000234
 -3.040000,  0.475261,0.863501070,0.139260194,0.000922446,0.000000251
 -3.030000,  0.481623,0.860470215,0.142247639,0.000965837,0.000000269
 -3.020000,  0.487992,0.857397121,0.145275547,0.001011004,0.000000289
 -3.010000,  0.494366,0.854282205,0.148343447,0.001057999,0.000000310
 -3.000000,  0.500743,0.851125927,0.151450825,0.001106877,0.000000332
 -2.990000,  0.507122,0.847928793,0.154597119,0.001157692,0.000000356
 -2.980000,  0.513502,0.844691356,0.157781723,0.001210501,0.000000381
 -2.970000,  0.519881,0.841414211,0.161003984,0.001265357,0.000000408
 -2.960000,  0.526257,0.838098005,0.164263202,0.001322317,0.000000437
 -2.950000,  0.532630,0.834743424,0.167558634,0.001381435,0.000000468
 -2.940000,  0.538997,0.831351204,0.170889490,0.001442766,0.000000500
 -2.930000,  0.545357,0.827922125,0.174254935,0.001506366,0.000000535
 -2.920000,  0.551709,0.824457009,0.177654092,0.001572288,0.000000572
 -2.910000,  0.558051,0.820956726,0.181086037,0.001640588,0.000000610
 -2.900000,  0.564382,0.817422184,0.184549808,0.001711317,0.000000652
 -2.890000,  0.570701,0.813854337,0.188044399,0.001784530,0.000000696
 -2.880000,  0.577005,0.810254177,0.191568764,0.001860278,0.000000742
 -2.870000,  0.583294,0.806622739,0.195121819,0.001938612,0.000000791
 -2.860000,  0.589567,0.802961093,0.198702442,0.002019583,0.000000843
 -2.850000,  0.595821,0.799270347,0.202309477,0.002103238,0.000000898
 -2.840000,  0.602056,0.795551645,0.205941733,0.002189627,0.000000956
 -2.830000,  0.608270,0.791806164,0.209597985,0.002278794,0.000001018
 -2.820000,  0.614462,0.788035112,0.213276981,0.002370785,0.000001082
 -2.810000,  0.620631,0.784239728,0.216977439,0.002465642,0.000001151
 -2.800000,  0.626776,0.780421277,0.220698053,0.002563407,0.000001223
 -2.790000,  0.632895,0.776581051,0.224437491,0.002664120,0.000001299
 -2.780000,  0.638987,0.772720363,0.228194402,0.002767817,0.000001379
 -2.770000,  0.645052,0.768840548,0.231967416,0.002874534,0.000001463
 -2.760000,  0.651087,0.764942959,0.235755146,0.002984304,0.000001552
 -2.750000,  0.657093,0.761028965,0.239556193,0.003097158,0.000001645
 -2.740000,  0.663067,0.757099947,0.243369146,0.003213125,0.000001742
 -2.730000,  0.669009,0.753157298,0.247192588,0.003332230,0.000001845
 -2.720000,  0.674919,0.749202417,0.251025094,0.003454497,0.000001953
 -2.710000,  0.680794,0.745236708,0.254865239,0.003579948,0.000002065
 -2.700000,  0.686634,0.741261578,0.258711599,0.003708600,0.000002184
 -2.690000,  0.692439,0.737278432,0.262562751,0.003840471,0.000002307
 -2.680000,  0.698207,0.733288673,0.266417280,0.003975571,0.000002437
 -2.670000,  0.703938,0.729293696,0.270273780,0.004113913,0.000002572
 -2.660000,  0.709630,0.725294887,0.274130857,0.004255504,0.000002713
 -2.650000,  0.715284,0.721293621,0.277987131,0.004400348,0.000002861
 -2.640000,  0.720898,0.717291257,0.281841241,0.004548449,0.000003015
 -2.630000,  0.726473,0.713289137,0.285691844,0.004699805,0.000003175
 -2.620000,  0.732006,0.709288583,0.289537621,0.004854414,0.000003343
 -2.610000,  0.737499,0.705290894,0.293377280,0.005012270,0.000003517
 -2.600000,  0.742949,0.701297344,0.297209553,0.005173364,0.000003699
 -2.590000,  0.748358,0.697309178,0.301033207,0.005337688,0.000003887
 -2.580000,  0.753724,0.693327613,0.304847038,0.005505227,0.000004083
 -2.570000,  0.759047,0.689353830,0.308649878,0.005675966,0.000004287
 -2.560000,  0.764326,0.685388978,0.312440596,0.005849888,0.000004499
 -2.550000,  0.769563,0.681434170,0.316218099,0.006026973,0.000004718
 -2.540000,  0.774755,0.677490477,0.319981337,0.006207201,0.000004946
 -2.530000,  0.779903,0.673558931,0.323729300,0.006390549,0.000005181
 -2.520000,  0.785008,0.669640522,0.327461022,0.006576991,0.000005426
 -2.510000,  0.790068,0.665736196,0.331175585,0.006766502,0.000005678
 -2.500000,  0.795084,0.661846852,0.334872115,0.006959054,0.000005940
 -2.490000,  0.800055,0.657973343,0.338549788,0.007154619,0.000006210
 -2.480000,  0.804982,0.654116475,0.342207828,0.007353169,0.000006489
 -2.470000,  0.809865,0.650277001,0.345845510,0.007554672,0.000006778
 -2.460000,  0.814704,0.646455627,0.349462158,0.007759100,0.000007076
 -2.450000,  0.819499,0.642653007,0.353057150,0.007966420,0.000007383
 -2.440000,  0.824250,0.638869742,0.356629915,0.008176604,0.000007700
 -2.430000,  0.828958,0.635106381,0.360179933,0.008389620,0.000008026
 -2.420000,  0.833623,0.631363421,0.363706738,0.008605439,0.000008363
 -2.410000,  0.838244,0.627641303,0.367209917,0.008824031,0.000008709
 -2.400000,  0.842824,0.623940418,0.370689109,0.009045369,0.000009066
 -2.390000,  0.847361,0.620261099,0.374144005,0.009269425,0.000009432
 -2.380000,  0.851856,0.616603628,0.377574350,0.009496173,0.000009809
 -2.370000,  0.856311,0.612968233,0.380979939,0.009725591,0.000010197
 -2.360000,  0.860725,0.609355089,0.384360621,0.009957655,0.000010596
 -2.350000,  0.865099,0.605764317,0.387716293,0.010192346,0.000011005
 -2.340000,  0.869434,0.602195984,0.391046905,0.010429647,0.000011425
 -2.330000,  0.873730,0.598650109,0.394352454,0.010669542,0.000011857
 -2.320000,  0.877988,0.595126655,0.397632986,0.010912020,0.000012299
 -2.310000,  0.882208,0.591625538,0.400888597,0.011157072,0.000012753
 -2.300000,  0.886392,0.588146622,0.404119426,0.011404693,0.000013219
 -2.290000,  0.890541,0.584689723,0.407325660,0.011654880,0.000013697
 -2.280000,  0.894655,0.581254608,0.410507529,0.011907637,0.000014187
 -2.270000,  0.898734,0.577840999,0.413665305,0.012162968,0.000014689
 -2.260000,  0.902781,0.574448569,0.416799303,0.012420885,0.000015203
 -2.250000,  0.906796,0.571076950,0.419909878,0.012681403,0.000015730
 -2.240000,  0.910779,0.567725728,0.422997423,0.012944540,0.000016270
 -2.230000,  0.914732,0.564394449,0.426062368,0.013210321,0.000016823
 -2.220000,  0.918656,0.561082616,0.429105180,0.013478775,0.000017389
 -2.210000,  0.922553,0.557789695,0.432126357,0.013749939,0.000017970
 -2.200000,  0.926422,0.554515113,0.435126433,0.014023851,0.000018564
 -2.190000,  0.930265,0.551258261,0.438105970,0.014300558,0.000019172
 -2.180000,  0.934083,0.548018495,0.441065559,0.014580111,0.000019796
 -2.170000,  0.937878,0.544795139,0.444005820,0.014862568,0.000020434
 -2.160000,  0.941651,0.541587484,0.446927397,0.015147992,0.000021087
 -2.150000,  0.945402,0.538394793,0.449830956,0.015436455,0.000021757
 -2.140000,  0.949133,0.535216298,0.452717189,0.015728032,0.000022443
 -2.130000,  0.952846,0.532051206,0.455586803,0.016022806,0.000023145
 -2.120000,  0.956541,0.528898702,0.458440527,0.016320868,0.000023865
 -2.110000,  0.960220,0.525757942,0.461279103,0.016622313,0.000024602
 -2.100000,  0.963884,0.522628067,0.464103290,0.016927246,0.000025358
 -2.090000,  0.967535,0.519508194,0.466913857,0.017235777,0.000026132
 -2.080000,  0.971173,0.516397426,0.469711585,0.017548024,0.000026926
 -2.070000,  0.974801,0.513294846,0.472497263,0.017864112,0.000027740
 -2.060000,  0.978418,0.510199526,0.475271686,0.018184174,0.000028576
 -2.050000,  0.982028,0.507110525,0.478035654,0.018508350,0.000029432
 -2.040000,  0.985631,0.504026892,0.480789970,0.018836787,0.000030312
 -2.030000,  0.989228,0.500947667,0.483535437,0.019169642,0.000031214
 -2.020000,  0.992821,0.497871884,0.486272859,0.019507077,0.000032141
 -2.010000,  0.996411,0.494798571,0.489003033,0.019849264,0.000033092
 -2.000000,NaN,NaN,NaN,NaN,NaN
 -2.000000,  0.000000,0.488117048,0.488117048,0.020048123,0.000033820
 -1.990000,  0.003589,0.485090671,0.490795370,0.020395189,0.000034810
 -1.980000,  0.007179,0.482063839,0.493468919,0.020747453,0.000035828
 -1.970000,  0.010772,0.479035593,0.496138456,0.021105116,0.000036874
 -1.960000,  0.014370,0.476004977,0.498804728,0.021468385,0.000037951
 -1.950000,  0.017972,0.472971039,0.501468466,0.021837476,0.000039058
 -1.940000,  0.021582,0.469932840,0.504130386,0.022212615,0.000040198
 -1.930000,  0.025200,0.466889446,0.506791187,0.022594035,0.000041372
 -1.920000,  0.028827,0.463839937,0.509451545,0.022981976,0.000042582
 -1.910000,  0.032466,0.460783406,0.512112116,0.023376690,0.000043828
 -1.900000,  0.036116,0.457718963,0.514773530,0.023778434,0.000045113
 -1.890000,  0.039781,0.454645731,0.517436394,0.024187477,0.000046438
 -1.880000,  0.043460,0.451562856,0.520101284,0.024604094,0.000047805
 -1.870000,  0.047155,0.448469502,0.522768749,0.025028571,0.000049217
 -1.860000,  0.050868,0.445364857,0.525439306,0.025461202,0.000050674
 -1.850000,  0.054599,0.442248131,0.528113439,0.025902291,0.000052179
 -1.840000,  0.058351,0.439118561,0.530791595,0.026352148,0.000053735
 -1.830000,  0.062124,0.435975413,0.533474188,0.026811096,0.000055343
 -1.820000,  0.065919,0.432817978,0.536161590,0.027279465,0.000057007
 -1.810000,  0.069738,0.429645581,0.538854136,0.027757595,0.000058728
 -1.800000,  0.073581,0.426457578,0.541552117,0.028245835,0.000060509
 -1.790000,  0.077451,0.423253360,0.544255782,0.028744544,0.000062353
 -1.780000,  0.081347,0.420032351,0.546965334,0.029254091,0.000064263
 -1.770000,  0.085271,0.416794015,0.549680930,0.029774852,0.000066243
 -1.760000,  0.089225,0.413537852,0.552402678,0.030307214,0.000068295
 -1.750000,  0.093209,0.410263402,0.555130639,0.030851576,0.000070422
 -1.740000,  0.097224,0.406970247,0.557864820,0.031408343,0.000072629
 -1.730000,  0.101271,0.403658012,0.560605177,0.031977932,0.000074919
 -1.720000,  0.105351,0.400326363,0.563351613,0.032560767,0.000077296
 -1.710000,  0.109466,0.396975013,0.566103975,0.033157286,0.000079765
 -1.700000,  0.113615,0.393603722,0.568862056,0.033767933,0.000082329
 -1.690000,  0.117800,0.390212294,0.571625590,0.034393163,0.000084993
 -1.680000,  0.122021,0.386800583,0.574394254,0.035033441,0.000087762
 -1.670000,  0.126280,0.383368493,0.577167665,0.035689241,0.000090641
 -1.660000,  0.130577,0.379915975,0.579945383,0.036361046,0.000093634
 -1.650000,  0.134912,0.376443034,0.582726905,0.037049352,0.000096749
 -1.640000,  0.139287,0.372949723,0.585511667,0.037754659,0.000099990
 -1.630000,  0.143702,0.369436150,0.588299045,0.038477481,0.000103363
 -1.620000,  0.148158,0.365902472,0.591088353,0.039218339,0.000106875
 -1.610000,  0.152655,0.362348903,0.593878841,0.039977763,0.000110532
 -1.600000,  0.157193,0.358775705,0.596669699,0.040756293,0.000114342
 -1.590000,  0.161774,0.355183197,0.599460054,0.041554477,0.000118311
 -1.580000,  0.166397,0.351571750,0.602248970,0.042372872,0.000122447
 -1.570000,  0.171063,0.347941788,0.605035450,0.043212042,0.000126759
 -1.560000,  0.175772,0.344293788,0.607818436,0.044072561,0.000131254
 -1.550000,  0.180525,0.340628281,0.610596807,0.044955009,0.000135941
 -1.540000,  0.185322,0.336945849,0.613369385,0.045859976,0.000140830
 -1.530000,  0.190163,0.333247126,0.616134929,0.046788054,0.000145930
 -1.520000,  0.195048,0.329532797,0.618892144,0.047739848,0.000151251
 -1.510000,  0.199977,0.325803597,0.621639674,0.048715965,0.000156803
 -1.500000,  0.204951,0.322060312,0.624376110,0.049717019,0.000162597
 -1.490000,  0.209969,0.318303776,0.627099988,0.050743630,0.000168646
 -1.480000,  0.215032,0.314534867,0.629809790,0.051796422,0.000174960
 -1.470000,  0.220139,0.310754513,0.632503950,0.052876022,0.000181553
 -1.460000,  0.225290,0.306963685,0.635180852,0.053983064,0.000188438
 -1.450000,  0.230486,0.303163395,0.637838834,0.055118183,0.000195627
 -1.440000,  0.235725,0.299354698,0.640476190,0.056282015,0.000203136
 -1.430000,  0.241008,0.295538689,0.643091172,0.057475200,0.000210978
 -1.420000,  0.246335,0.291716498,0.645681993,0.058698377,0.000219171
 -1.410000,  0.251705,0.287889292,0.648246831,0.059952187,0.000227730
 -1.400000,  0.257118,0.284058270,0.650783830,0.061237268,0.000236671
 -1.390000,  0.262573,0.280224664,0.653291106,0.062554257,0.000246012
 -1.380000,  0.268070,0.276389732,0.655766745,0.063903789,0.000255772
 -1.370000,  0.273609,0.272554761,0.658208814,0.065286495,0.000265970
 -1.360000,  0.279189,0.268721058,0.660615356,0.066703000,0.000276625
 -1.350000,  0.284809,0.264889953,0.662984402,0.068153925,0.000287759
 -1.340000,  0.290469,0.261062796,0.665313968,0.069639884,0.000299391
 -1.330000,  0.296168,0.257240950,0.667602063,0.071161480,0.000311546
 -1.320000,  0.301906,0.253425792,0.669846690,0.072719311,0.000324245
 -1.310000,  0.307681,0.249618708,0.672045854,0.074313963,0.000337514
 -1.300000,  0.313494,0.245821093,0.674197562,0.075946008,0.000351376
 -1.290000,  0.319342,0.242034345,0.676299829,0.077616007,0.000365858
 -1.280000,  0.325226,0.238259863,0.678350682,0.079324507,0.000380987
 -1.270000,  0.331145,0.234499047,0.680348164,0.081072038,0.000396790
 -1.260000,  0.337097,0.230753289,0.682290340,0.082859114,0.000413296
 -1.250000,  0.343081,0.227023978,0.684175299,0.084686228,0.000430534
 -1.240000,  0.349098,0.223312489,0.686001157,0.086553857,0.000448536
 -1.230000,  0.355145,0.219620188,0.687766067,0.088462451,0.000467334
 -1.220000,  0.361222,0.215948423,0.689468216,0.090412443,0.000486958
 -1.210000,  0.367327,0.212298525,0.691105834,0.092404236,0.000507445
 -1.200000,  0.373460,0.208671804,0.692677197,0.094438211,0.000528828
 -1.190000,  0.379619,0.205069547,0.694180631,0.096514719,0.000551143
 -1.180000,  0.385803,0.201493015,0.695614514,0.098634083,0.000574427
 -1.170000,  0.392012,0.197943442,0.696977283,0.100796596,0.000598719
 -1.160000,  0.398243,0.194422031,0.698267435,0.103002518,0.000624056
 -1.150000,  0.404496,0.190929952,0.699483533,0.105252075,0.000650479
 -1.140000,  0.410769,0.187468343,0.700624208,0.107545459,0.000678030
 -1.130000,  0.417062,0.184038303,0.701688162,0.109882826,0.000706749
 -1.120000,  0.423372,0.180640895,0.702674172,0.112264293,0.000736680
 -1.110000,  0.429699,0.177277141,0.703581093,0.114689938,0.000767867
 -1.100000,  0.436041,0.173948024,0.704407859,0.117159801,0.000800355
 -1.090000,  0.442397,0.170654482,0.705153491,0.119673877,0.000834190
 -1.080000,  0.448766,0.167397411,0.705817091,0.122232120,0.000869417
 -1.070000,  0.455145,0.164177661,0.706397853,0.124834439,0.000906086
 -1.060000,  0.461535,0.160996039,0.706895058,0.127480700,0.000944243
 -1.050000,  0.467933,0.157853301,0.707308080,0.130170721,0.000983938
 -1.040000,  0.474338,0.154750159,0.707636386,0.132904273,0.001025221
 -1.030000,  0.480748,0.151687278,0.707879538,0.135681082,0.001068142
 -1.020000,  0.487163,0.148665272,0.708037193,0.138500822,0.001112752
 -1.010000,  0.493581,0.145684708,0.708109106,0.141363122,0.001159102
 -1.000000,  0.500000,0.142746106,0.708095129,0.144267559,0.001207245
 -0.990000,  0.506419,0.139849935,0.707995212,0.147213660,0.001257233
 -0.980000,  0.512836,0.136996617,0.707809401,0.150200904,0.001309117
 -0.970000,  0.519251,0.134186526,0.707537842,0.153228720,0.001362952
 -0.960000,  0.525662,0.131419988,0.707180778,0.156296484,0.001418789
 -0.950000,  0.532066,0.128697282,0.706738549,0.159403526,0.001476681
 -0.940000,  0.538464,0.126018640,0.706211592,0.162549125,0.001536683
 -0.930000,  0.544854,0.123384248,0.705600438,0.165732509,0.001598845
 -0.920000,  0.551233,0.120794247,0.704905712,0.168952860,0.001663220
 -0.910000,  0.557602,0.118248734,0.704128132,0.172209312,0.001729861
 -0.900000,  0.563958,0.115747762,0.703268507,0.175500952,0.001798819
 -0.890000,  0.570300,0.113291342,0.702327733,0.178826819,0.001870145
 -0.880000,  0.576627,0.110879445,0.701306795,0.182185912,0.001943888
 -0.870000,  0.582937,0.108511999,0.700206760,0.185577182,0.002020099
 -0.860000,  0.589230,0.106188895,0.699028779,0.188999540,0.002098825
 -0.850000,  0.595503,0.103909988,0.697774079,0.192451859,0.002180114
 -0.840000,  0.601756,0.101675092,0.696443965,0.195932970,0.002264011
 -0.830000,  0.607987,0.099483992,0.695039815,0.199441670,0.002350563
 -0.820000,  0.614196,0.097336434,0.693563073,0.202976721,0.002439811
 -0.810000,  0.620380,0.095232135,0.692015254,0.206536851,0.002531799
 -0.800000,  0.626539,0.093170782,0.690397932,0.210120760,0.002626565
 -0.790000,  0.632672,0.091152029,0.688712741,0.213727120,0.002724149
 -0.780000,  0.638777,0.089175506,0.686961369,0.217354577,0.002824587
 -0.770000,  0.644854,0.087240814,0.685145557,0.221001755,0.002927914
 -0.760000,  0.650901,0.085347531,0.683267089,0.224667257,0.003034162
 -0.750000,  0.656918,0.083495210,0.681327796,0.228349671,0.003143362
 -0.740000,  0.662902,0.081683384,0.679329545,0.232047569,0.003255542
 -0.730000,  0.668854,0.079911563,0.677274237,0.235759512,0.003370727
 -0.720000,  0.674773,0.078179241,0.675163806,0.239484051,0.003488942
 -0.710000,  0.680657,0.076485890,0.673000208,0.243219734,0.003610207
 -0.700000,  0.686506,0.074830970,0.670785423,0.246965105,0.003734542
 -0.690000,  0.692318,0.073213924,0.668521446,0.250718708,0.003861961
 -0.680000,  0.698093,0.071634182,0.666210288,0.254479091,0.003992479
 -0.670000,  0.703831,0.070091160,0.663853966,0.258244808,0.004126106
 -0.660000,  0.709530,0.068584265,0.661454500,0.262014423,0.004262851
 -0.650000,  0.715190,0.067112894,0.659013914,0.265786512,0.004402720
 -0.640000,  0.720810,0.065676435,0.656534224,0.269559666,0.004545715
 -0.630000,  0.726390,0.064274267,0.654017441,0.273332494,0.004691837
 -0.620000,  0.731929,0.062905766,0.651465562,0.277103626,0.004841085
 -0.610000,  0.737426,0.061570300,0.648880569,0.280871717,0.004993453
 -0.600000,  0.742881,0.060267234,0.646264425,0.284635445,0.005148936
 -0.590000,  0.748294,0.058995929,0.643619067,0.288393521,0.005307522
 -0.580000,  0.753664,0.057755745,0.640946409,0.292144683,0.005469202
 -0.570000,  0.758991,0.056546040,0.638248332,0.295887706,0.005633962
 -0.560000,  0.764274,0.055366171,0.635526684,0.299621400,0.005801785
 -0.550000,  0.769513,0.054215497,0.632783278,0.303344611,0.005972653
 -0.540000,  0.774709,0.053093377,0.630019887,0.307056227,0.006146548
 -0.530000,  0.779860,0.051999171,0.627238242,0.310755179,0.006323448
 -0.520000,  0.784967,0.050932244,0.624440027,0.314440438,0.006503330
 -0.510000,  0.790030,0.049891963,0.621626882,0.318111024,0.006686170
 -0.500000,  0.795048,0.048877699,0.618800397,0.321766002,0.006871942
 -0.490000,  0.800022,0.047888827,0.615962109,0.325404484,0.007060620
 -0.480000,  0.804952,0.046924728,0.613113502,0.329025634,0.007252176
 -0.470000,  0.809837,0.045984788,0.610256005,0.332628663,0.007446583
 -0.460000,  0.814677,0.045068400,0.607390991,0.336212836,0.007643812
 -0.450000,  0.819474,0.044174962,0.604519774,0.339777469,0.007843834
 -0.440000,  0.824227,0.043303880,0.601643609,0.343321930,0.008046621
 -0.430000,  0.828936,0.042454566,0.598763689,0.346845640,0.008252143
 -0.420000,  0.833602,0.041626442,0.595881148,0.350348075,0.008460374
 -0.410000,  0.838226,0.040818936,0.592997055,0.353828763,0.008671285
 -0.400000,  0.842806,0.040031484,0.590112420,0.357287286,0.008884850
 -0.390000,  0.847345,0.039263531,0.587228186,0.360723279,0.009101043
 -0.380000,  0.851841,0.038514531,0.584345235,0.364136432,0.009319841
 -0.370000,  0.856297,0.037783948,0.581464384,0.367526488,0.009541220
 -0.360000,  0.860712,0.037071251,0.578586387,0.370893241,0.009765160
 -0.350000,  0.865087,0.036375923,0.575711936,0.374236538,0.009991642
 -0.340000,  0.869422,0.035697453,0.572841657,0.377556279,0.010220651
 -0.330000,  0.873719,0.035035341,0.569976116,0.380852412,0.010452171
 -0.320000,  0.877978,0.034389095,0.567115814,0.384124937,0.010686192
 -0.310000,  0.882199,0.033758236,0.564261193,0.387373904,0.010922707
 -0.300000,  0.886384,0.033142291,0.561412632,0.390599407,0.011161710
 -0.290000,  0.890533,0.032540797,0.558570452,0.393801590,0.011403199
 -0.280000,  0.894648,0.031953304,0.555734914,0.396980644,0.011647178
 -0.270000,  0.898728,0.031379368,0.552906219,0.400136800,0.011893653
 -0.260000,  0.902775,0.030818557,0.550084514,0.403270335,0.012142633
 -0.250000,  0.906790,0.030270448,0.547269890,0.406381568,0.012394134
 -0.240000,  0.910774,0.029734627,0.544462381,0.409470857,0.012648175
 -0.230000,  0.914728,0.029210692,0.541661970,0.412538599,0.012904779
 -0.220000,  0.918652,0.028698247,0.538868588,0.415585228,0.013163976
 -0.210000,  0.922549,0.028196910,0.536082116,0.418611214,0.013425799
 -0.200000,  0.926418,0.027706305,0.533302385,0.421617062,0.013690287
 -0.190000,  0.930262,0.027226068,0.530529180,0.424603306,0.013957486
 -0.180000,  0.934080,0.026755842,0.527762239,0.427570513,0.014227445
 -0.170000,  0.937876,0.026295281,0.525001259,0.430519279,0.014500220
 -0.160000,  0.941648,0.025844050,0.522245891,0.433450225,0.014775874
 -0.150000,  0.945400,0.025401819,0.519495749,0.436363998,0.015054473
 -0.140000,  0.949132,0.024968272,0.516750407,0.439261268,0.015336093
 -0.130000,  0.952844,0.024543098,0.514009400,0.442142728,0.015620814
 -0.120000,  0.956540,0.024125997,0.511272232,0.445009088,0.015908722
 -0.110000,  0.960219,0.023716679,0.508538371,0.447861077,0.016199912
 -0.100000,  0.963883,0.023314861,0.505807255,0.450699440,0.016494484
 -0.090000,  0.967534,0.022920270,0.503078291,0.453524935,0.016792544
 -0.080000,  0.971172,0.022532641,0.500350860,0.456338331,0.017094208
 -0.070000,  0.974800,0.022151718,0.497624317,0.459140408,0.017399596
 -0.060000,  0.978418,0.021777254,0.494897992,0.461931955,0.017708838
 -0.050000,  0.982027,0.021409010,0.492171197,0.464713765,0.018022068
 -0.040000,  0.985630,0.021046756,0.489443219,0.467486635,0.018339429
 -0.030000,  0.989227,0.020690270,0.486713331,0.470251365,0.018661074
 -0.020000,  0.992821,0.020339338,0.483980789,0.473008754,0.018987158
 -0.010000,  0.996411,0.019993754,0.481244835,0.475759601,0.019317850
  0.000000,NaN,NaN,NaN,NaN,NaN
  0.000000,  0.000000,0.019653321,0.478504699,0.478504699,0.019653321
  0.010000,  0.003589,0.019317850,0.475759601,0.481244835,0.019993754
  0.020000,  0.007179,0.018987158,0.473008754,0.483980789,0.020339338
  0.030000,  0.010773,0.018661074,0.470251365,0.486713331,0.020690270
  0.040000,  0.014370,0.018339429,0.467486635,0.489443219,0.021046756
  0.050000,  0.017973,0.018022068,0.464713765,0.492171197,0.021409010
  0.060000,  0.021582,0.017708838,0.461931955,0.494897992,0.021777254
  0.070000,  0.025200,0.017399596,0.459140408,0.497624317,0.022151718
  0.080000,  0.028828,0.017094208,0.456338331,0.500350860,0.022532641
  0.090000,  0.032466,0.016792544,0.453524935,0.503078291,0.022920270
  0.100000,  0.036117,0.016494484,0.450699440,0.505807255,0.023314861
  0.110000,  0.039781,0.016199912,0.447861077,0.508538371,0.023716679
  0.120000,  0.043460,0.015908722,0.445009088,0.511272232,0.024125997
  0.130000,  0.047156,0.015620814,0.442142728,0.514009400,0.024543098
  0.140000,  0.050868,0.015336093,0.439261268,0.516750407,0.024968272
  0.150000,  0.054600,0.015054473,0.436363998,0.519495749,0.025401819
  0.160000,  0.058352,0.014775874,0.433450225,0.522245891,0.025844050
  0.170000,  0.062124,0.014500220,0.430519279,0.525001259,0.026295281
  0.180000,  0.065920,0.014227445,0.427570513,0.527762239,0.026755842
  0.190000,  0.069738,0.013957486,0.424603306,0.530529180,0.027226068
  0.200000,  0.073582,0.013690287,0.421617062,0.533302385,0.027706305
  0.210000,  0.077451,0.013425799,0.418611214,0.536082116,0.028196910
  0.220000,  0.081348,0.013163976,0.415585228,0.538868588,0.028698247
  0.230000,  0.085272,0.012904779,0.412538599,0.541661970,0.029210692
  0.240000,  0.089226,0.012648175,0.409470857,0.544462381,0.029734627
  0.250000,  0.093210,0.012394134,0.406381568,0.547269890,0.030270448
  0.260000,  0.097225,0.012142633,0.403270335,0.550084514,0.030818557
  0.270000,  0.101272,0.011893653,0.400136800,0.552906219,0.031379368
  0.280000,  0.105352,0.011647178,0.396980644,0.555734914,0.031953304
  0.290000,  0.109467,0.011403199,0.393801590,0.558570452,0.032540797
  0.300000,  0.113616,0.011161710,0.390599407,0.561412633,0.033142291
  0.310000,  0.117801,0.010922707,0.387373904,0.564261193,0.033758236
  0.320000,  0.122022,0.010686192,0.384124937,0.567115814,0.034389095
  0.330000,  0.126281,0.010452171,0.380852412,0.569976116,0.035035341
  0.340000,  0.130578,0.010220651,0.377556279,0.572841657,0.035697453
  0.350000,  0.134913,0.009991642,0.374236538,0.575711936,0.036375923
  0.360000,  0.139288,0.009765160,0.370893241,0.578586387,0.037071251
  0.370000,  0.143703,0.009541220,0.367526488,0.581464384,0.037783948
  0.380000,  0.148159,0.009319841,0.364136432,0.584345235,0.038514531
  0.390000,  0.152655,0.009101043,0.360723279,0.587228186,0.039263531
  0.400000,  0.157194,0.008884850,0.357287286,0.590112420,0.040031484
  0.410000,  0.161774,0.008671285,0.353828763,0.592997055,0.040818936
  0.420000,  0.166398,0.008460374,0.350348075,0.595881148,0.041626442
  0.430000,  0.171064,0.008252143,0.346845640,0.598763689,0.042454566
  0.440000,  0.175773,0.008046621,0.343321930,0.601643609,0.043303880
  0.450000,  0.180526,0.007843834,0.339777469,0.604519774,0.044174962
  0.460000,  0.185323,0.007643812,0.336212836,0.607390991,0.045068400
  0.470000,  0.190163,0.007446583,0.332628663,0.610256005,0.045984788
  0.480000,  0.195048,0.007252176,0.329025634,0.613113502,0.046924728
  0.490000,  0.199978,0.007060620,0.325404484,0.615962109,0.047888827
  0.500000,  0.204952,0.006871942,0.321766002,0.618800397,0.048877699
  0.510000,  0.209970,0.006686170,0.318111024,0.621626882,0.049891963
  0.520000,  0.215033,0.006503330,0.314440438,0.624440027,0.050932244
  0.530000,  0.220140,0.006323448,0.310755179,0.627238242,0.051999171
  0.540000,  0.225291,0.006146548,0.307056227,0.630019887,0.053093377
  0.550000,  0.230487,0.005972653,0.303344611,0.632783278,0.054215497
  0.560000,  0.235726,0.005801785,0.299621400,0.635526684,0.055366171
  0.570000,  0.241009,0.005633962,0.295887706,0.638248332,0.056546040
  0.580000,  0.246336,0.005469202,0.292144683,0.640946409,0.057755745
  0.590000,  0.251706,0.005307522,0.288393521,0.643619067,0.058995929
  0.600000,  0.257119,0.005148936,0.284635445,0.646264425,0.060267234
  0.610000,  0.262574,0.004993453,0.280871717,0.648880569,0.061570300
  0.620000,  0.268071,0.004841085,0.277103626,0.651465562,0.062905766
  0.630000,  0.273610,0.004691837,0.273332494,0.654017441,0.064274267
  0.640000,  0.279190,0.004545715,0.269559666,0.656534224,0.065676435
  0.650000,  0.284810,0.004402720,0.265786512,0.659013914,0.067112894
  0.660000,  0.290470,0.004262851,0.262014423,0.661454500,0.068584265
  0.670000,  0.296169,0.004126106,0.258244808,0.663853966,0.070091160
  0.680000,  0.301907,0.003992479,0.254479091,0.666210288,0.071634182
  0.690000,  0.307682,0.003861961,0.250718708,0.668521446,0.073213924
  0.700000,  0.313494,0.003734542,0.246965105,0.670785423,0.074830970
  0.710000,  0.319343,0.003610207,0.243219734,0.673000208,0.076485890
  0.720000,  0.325227,0.003488942,0.239484051,0.675163806,0.078179241
  0.730000,  0.331146,0.003370727,0.235759512,0.677274237,0.079911563
  0.740000,  0.337098,0.003255542,0.232047569,0.679329545,0.081683384
  0.750000,  0.343082,0.003143362,0.228349671,0.681327796,0.083495210
  0.760000,  0.349099,0.003034162,0.224667257,0.683267089,0.085347531
  0.770000,  0.355146,0.002927914,0.221001755,0.685145557,0.087240814
  0.780000,  0.361223,0.002824587,0.217354577,0.686961369,0.089175506
  0.790000,  0.367328,0.002724149,0.213727120,0.688712741,0.091152029
  0.800000,  0.373461,0.002626565,0.210120760,0.690397932,0.093170782
  0.810000,  0.379620,0.002531799,0.206536851,0.692015254,0.095232135
  0.820000,  0.385804,0.002439811,0.202976721,0.693563073,0.097336434
  0.830000,  0.392013,0.002350563,0.199441670,0.695039815,0.099483992
  0.840000,  0.398244,0.002264011,0.195932970,0.696443965,0.101675092
  0.850000,  0.404497,0.002180114,0.192451859,0.697774079,0.103909988
  0.860000,  0.410770,0.002098825,0.188999540,0.699028779,0.106188895
  0.870000,  0.417063,0.002020099,0.185577182,0.700206760,0.108511999
  0.880000,  0.423373,0.001943888,0.182185912,0.701306795,0.110879445
  0.890000,  0.429700,0.001870145,0.178826819,0.702327733,0.113291342
  0.900000,  0.436042,0.001798819,0.175500952,0.703268507,0.115747762
  0.910000,  0.442398,0.001729861,0.172209312,0.704128132,0.118248734
  0.920000,  0.448767,0.001663220,0.168952860,0.704905712,0.120794247
  0.930000,  0.455146,0.001598845,0.165732509,0.705600438,0.123384248
  0.940000,  0.461536,0.001536683,0.162549125,0.706211592,0.126018640
  0.950000,  0.467934,0.001476681,0.159403526,0.706738549,0.128697282
  0.960000,  0.474338,0.001418789,0.156296484,0.707180778,0.131419988
  0.970000,  0.480749,0.001362952,0.153228720,0.707537842,0.134186526
  0.980000,  0.487164,0.001309117,0.150200904,0.707809401,0.136996617
  0.990000,  0.493581,0.001257233,0.147213660,0.707995212,0.139849935
  1.000000,  0.500000,0.001207245,0.144267559,0.708095129,0.142746106
  1.010000,  0.506419,0.001159102,0.141363122,0.708109106,0.145684708
  1.020000,  0.512837,0.001112752,0.138500822,0.708037193,0.148665272
  1.030000,  0.519252,0.001068142,0.135681082,0.707879538,0.151687278
  1.040000,  0.525662,0.001025221,0.132904273,0.707636386,0.154750159
  1.050000,  0.532067,0.000983938,0.130170721,0.707308080,0.157853301
  1.060000,  0.538465,0.000944243,0.127480700,0.706895058,0.160996039
  1.070000,  0.544855,0.000906086,0.124834439,0.706397853,0.164177661
  1.080000,  0.551234,0.000869417,0.122232120,0.705817091,0.167397411
  1.090000,  0.557603,0.000834190,0.119673877,0.705153491,0.170654482
  1.100000,  0.563959,0.000800355,0.117159801,0.704407859,0.173948024
  1.110000,  0.570301,0.000767867,0.114689938,0.703581093,0.177277141
  1.120000,  0.576628,0.000736680,0.112264293,0.702674172,0.180640895
  1.130000,  0.582938,0.000706749,0.109882826,0.701688162,0.184038303
  1.140000,  0.589231,0.000678030,0.107545459,0.700624208,0.187468343
  1.150000,  0.595504,0.000650479,0.105252075,0.699483533,0.190929952
  1.160000,  0.601757,0.000624056,0.103002518,0.698267435,0.194422031
  1.170000,  0.607988,0.000598719,0.100796596,0.696977283,0.197943442
  1.180000,  0.614197,0.000574427,0.098634083,0.695614514,0.201493015
  1.190000,  0.620381,0.000551143,0.096514719,0.694180631,0.205069547
  1.200000,  0.626540,0.000528828,0.094438211,0.692677197,0.208671804
  1.210000,  0.632673,0.000507445,0.092404236,0.691105834,0.212298525
  1.220000,  0.638778,0.000486958,0.090412443,0.689468216,0.215948423
  1.230000,  0.644855,0.000467334,0.088462451,0.687766067,0.219620188
  1.240000,  0.650902,0.000448536,0.086553857,0.686001157,0.223312489
  1.250000,  0.656919,0.000430534,0.084686228,0.684175299,0.227023978
  1.260000,  0.662903,0.000413296,0.082859114,0.682290340,0.230753289
  1.270000,  0.668855,0.000396790,0.081072038,0.680348164,0.234499047
  1.280000,  0.674774,0.000380987,0.079324507,0.678350682,0.238259863
  1.290000,  0.680658,0.000365858,0.077616007,0.676299829,0.242034345
  1.300000,  0.686506,0.000351376,0.075946008,0.674197562,0.245821093
  1.310000,  0.692319,0.000337514,0.074313963,0.672045854,0.249618708
  1.320000,  0.698094,0.000324245,0.072719311,0.669846690,0.253425792
  1.330000,  0.703832,0.000311546,0.071161480,0.667602063,0.257240950
  1.340000,  0.709531,0.000299391,0.069639884,0.665313968,0.261062796
  1.350000,  0.715191,0.000287759,0.068153925,0.662984402,0.264889953
  1.360000,  0.720811,0.000276625,0.066703000,0.660615356,0.268721058
  1.370000,  0.726391,0.000265970,0.065286495,0.658208814,0.272554761
  1.380000,  0.731930,0.000255772,0.063903789,0.655766745,0.276389732
  1.390000,  0.737427,0.000246012,0.062554257,0.653291106,0.280224664
  1.400000,  0.742882,0.000236671,0.061237268,0.650783830,0.284058270
  1.410000,  0.748295,0.000227730,0.059952187,0.648246831,0.287889292
  1.420000,  0.753665,0.000219171,0.058698377,0.645681993,0.291716498
  1.430000,  0.758992,0.000210978,0.057475200,0.643091172,0.295538689
  1.440000,  0.764275,0.000203136,0.056282015,0.640476190,0.299354698
  1.450000,  0.769514,0.000195627,0.055118183,0.637838834,0.303163395
  1.460000,  0.774710,0.000188438,0.053983064,0.635180852,0.306963685
  1.470000,  0.779861,0.000181553,0.052876022,0.632503950,0.310754513
  1.480000,  0.784968,0.000174960,0.051796422,0.629809790,0.314534867
  1.490000,  0.790031,0.000168646,0.050743630,0.627099988,0.318303776
  1.500000,  0.795049,0.000162597,0.049717019,0.624376110,0.322060312
  1.510000,  0.800023,0.000156803,0.048715965,0.621639674,0.325803597
  1.520000,  0.804952,0.000151251,0.047739848,0.618892144,0.329532797
  1.530000,  0.809837,0.000145930,0.046788054,0.616134929,0.333247126
  1.540000,  0.814678,0.000140830,0.045859976,0.613369385,0.336945849
  1.550000,  0.819475,0.000135941,0.044955009,0.610596807,0.340628281
  1.560000,  0.824228,0.000131254,0.044072561,0.607818436,0.344293788
  1.570000,  0.828937,0.000126759,0.043212042,0.605035450,0.347941788
  1.580000,  0.833603,0.000122447,0.042372872,0.602248970,0.351571750
  1.590000,  0.838226,0.000118311,0.041554477,0.599460054,0.355183197
  1.600000,  0.842807,0.000114342,0.040756293,0.596669699,0.358775705
  1.610000,  0.847345,0.000110532,0.039977763,0.593878841,0.362348903
  1.620000,  0.851842,0.000106875,0.039218339,0.591088353,0.365902473
  1.630000,  0.856298,0.000103363,0.038477481,0.588299045,0.369436150
  1.640000,  0.860713,0.000099990,0.037754659,0.585511667,0.372949723
  1.650000,  0.865088,0.000096749,0.037049352,0.582726905,0.376443034
  1.660000,  0.869423,0.000093634,0.036361046,0.579945383,0.379915975
  1.670000,  0.873720,0.000090641,0.035689241,0.577167665,0.383368493
  1.680000,  0.877979,0.000087762,0.035033441,0.574394254,0.386800583
  1.690000,  0.882200,0.000084993,0.034393163,0.571625590,0.390212294
  1.700000,  0.886385,0.000082329,0.033767933,0.568862056,0.393603722
  1.710000,  0.890534,0.000079765,0.033157286,0.566103975,0.396975013
  1.720000,  0.894649,0.000077296,0.032560767,0.563351613,0.400326363
  1.730000,  0.898729,0.000074919,0.031977932,0.560605177,0.403658012
  1.740000,  0.902776,0.000072629,0.031408343,0.557864820,0.406970247
  1.750000,  0.906791,0.000070422,0.030851576,0.555130639,0.410263402
  1.760000,  0.910775,0.000068295,0.030307214,0.552402678,0.413537852
  1.770000,  0.914729,0.000066243,0.029774852,0.549680930,0.416794015
  1.780000,  0.918653,0.000064263,0.029254091,0.546965334,0.420032351
  1.790000,  0.922549,0.000062353,0.028744544,0.544255782,0.423253360
  1.800000,  0.926419,0.000060509,0.028245835,0.541552117,0.426457578
  1.810000,  0.930262,0.000058728,0.027757595,0.538854136,0.429645581
  1.820000,  0.934081,0.000057007,0.027279465,0.536161590,0.432817978
  1.830000,  0.937876,0.000055343,0.026811096,0.533474188,0.435975413
  1.840000,  0.941649,0.000053735,0.026352148,0.530791595,0.439118561
  1.850000,  0.945401,0.000052179,0.025902291,0.528113439,0.442248131
  1.860000,  0.949132,0.000050674,0.025461202,0.525439306,0.445364857
  1.870000,  0.952845,0.000049217,0.025028571,0.522768749,0.448469502
  1.880000,  0.956540,0.000047805,0.024604094,0.520101284,0.451562856
  1.890000,  0.960219,0.000046438,0.024187477,0.517436394,0.454645731
  1.900000,  0.963884,0.000045113,0.023778434,0.514773530,0.457718963
  1.910000,  0.967534,0.000043828,0.023376690,0.512112116,0.460783406
  1.920000,  0.971173,0.000042582,0.022981976,0.509451545,0.463839937
  1.930000,  0.974800,0.000041372,0.022594035,0.506791187,0.466889446
  1.940000,  0.978418,0.000040198,0.022212615,0.504130386,0.469932840
  1.950000,  0.982028,0.000039058,0.021837476,0.501468466,0.472971039
  1.960000,  0.985630,0.000037951,0.021468385,0.498804728,0.476004977
  1.970000,  0.989228,0.000036874,0.021105116,0.496138456,0.479035593
  1.980000,  0.992821,0.000035828,0.020747453,0.493468919,0.482063839
  1.990000,  0.996411,0.000034810,0.020395189,0.490795370,0.485090671
  2.000000,NaN,NaN,NaN,NaN,NaN
  2.000000,  0.000000,0.000034070,0.020196382,0.491726754,0.491726754
  2.010000,  0.003589,0.000033092,0.019849264,0.489003033,0.494798571
  2.020000,  0.007179,0.000032141,0.019507077,0.486272859,0.497871884
  2.030000,  0.010772,0.000031214,0.019169642,0.483535437,0.500947667
  2.040000,  0.014369,0.000030312,0.018836787,0.480789970,0.504026892
  2.050000,  0.017972,0.000029432,0.018508350,0.478035654,0.507110525
  2.060000,  0.021582,0.000028576,0.018184174,0.475271686,0.510199526
  2.070000,  0.025199,0.000027740,0.017864112,0.472497263,0.513294846
  2.080000,  0.028827,0.000026926,0.017548024,0.469711585,0.516397426
  2.090000,  0.032465,0.000026132,0.017235777,0.466913857,0.519508194
  2.100000,  0.036116,0.000025358,0.016927246,0.464103290,0.522628067
  2.110000,  0.039780,0.000024602,0.016622313,0.461279103,0.525757942
  2.120000,  0.043459,0.000023865,0.016320868,0.458440527,0.528898702
  2.130000,  0.047154,0.000023145,0.016022806,0.455586803,0.532051206
  2.140000,  0.050867,0.000022443,0.015728032,0.452717189,0.535216298
  2.150000,  0.054598,0.000021757,0.015436455,0.449830956,0.538394793
  2.160000,  0.058349,0.000021087,0.015147992,0.446927397,0.541587484
  2.170000,  0.062122,0.000020434,0.014862568,0.444005820,0.544795139
  2.180000,  0.065917,0.000019796,0.014580111,0.441065559,0.548018495
  2.190000,  0.069735,0.000019172,0.014300558,0.438105970,0.551258261
  2.200000,  0.073578,0.000018564,0.014023851,0.435126433,0.554515113
  2.210000,  0.077447,0.000017970,0.013749939,0.432126357,0.557789695
  2.220000,  0.081344,0.000017389,0.013478775,0.429105180,0.561082616
  2.230000,  0.085268,0.000016823,0.013210321,0.426062368,0.564394449
  2.240000,  0.089221,0.000016270,0.012944540,0.422997423,0.567725728
  2.250000,  0.093204,0.000015730,0.012681403,0.419909878,0.571076950
  2.260000,  0.097219,0.000015203,0.012420885,0.416799303,0.574448569
  2.270000,  0.101266,0.000014689,0.012162968,0.413665305,0.577840999
  2.280000,  0.105345,0.000014187,0.011907637,0.410507529,0.581254608
  2.290000,  0.109459,0.000013697,0.011654880,0.407325660,0.584689723
  2.300000,  0.113608,0.000013219,0.011404693,0.404119426,0.588146622
  2.310000,  0.117792,0.000012753,0.011157072,0.400888597,0.591625538
  2.320000,  0.122012,0.000012299,0.010912020,0.397632986,0.595126655
  2.330000,  0.126270,0.000011857,0.010669542,0.394352454,0.598650109
  2.340000,  0.130566,0.000011425,0.010429647,0.391046905,0.602195984
  2.350000,  0.134901,0.000011005,0.010192346,0.387716293,0.605764317
  2.360000,  0.139275,0.000010596,0.009957655,0.384360621,0.609355089
  2.370000,  0.143689,0.000010197,0.009725591,0.380979939,0.612968233
  2.380000,  0.148144,0.000009809,0.009496173,0.377574350,0.616603628
  2.390000,  0.152639,0.000009432,0.009269425,0.374144005,0.620261099
  2.400000,  0.157176,0.000009066,0.009045369,0.370689109,0.623940418
  2.410000,  0.161756,0.000008709,0.008824031,0.367209917,0.627641303
  2.420000,  0.166377,0.000008363,0.008605439,0.363706738,0.631363421
  2.430000,  0.171042,0.000008026,0.008389620,0.360179933,0.635106381
  2.440000,  0.175750,0.000007700,0.008176604,0.356629915,0.638869742
  2.450000,  0.180501,0.000007383,0.007966420,0.353057150,0.642653007
  2.460000,  0.185296,0.000007076,0.007759100,0.349462158,0.646455627
  2.470000,  0.190135,0.000006778,0.007554672,0.345845510,0.650277001
  2.480000,  0.195018,0.000006489,0.007353169,0.342207828,0.654116475
  2.490000,  0.199945,0.000006210,0.007154619,0.338549788,0.657973343
  2.500000,  0.204916,0.000005940,0.006959054,0.334872115,0.661846852
  2.510000,  0.209932,0.000005678,0.006766502,0.331175585,0.665736196
  2.520000,  0.214992,0.000005426,0.006576991,0.327461022,0.669640522
  2.530000,  0.220097,0.000005181,0.006390549,0.323729300,0.673558931
  2.540000,  0.225245,0.000004946,0.006207201,0.319981337,0.677490477
  2.550000,  0.230437,0.000004718,0.006026973,0.316218099,0.681434170
  2.560000,  0.235674,0.000004499,0.005849888,0.312440596,0.685388978
  2.570000,  0.240953,0.000004287,0.005675966,0.308649878,0.689353830
  2.580000,  0.246276,0.000004083,0.005505227,0.304847038,0.693327613
  2.590000,  0.251642,0.000003887,0.005337688,0.301033207,0.697309178
  2.600000,  0.257051,0.000003699,0.005173364,0.297209553,0.701297344
  2.610000,  0.262501,0.000003517,0.005012270,0.293377280,0.705290894
  2.620000,  0.267994,0.000003343,0.004854414,0.289537621,0.709288583
  2.630000,  0.273527,0.000003175,0.004699805,0.285691844,0.713289137
  2.640000,  0.279102,0.000003015,0.004548449,0.281841241,0.717291257
  2.650000,  0.284716,0.000002861,0.004400348,0.277987131,0.721293621
  2.660000,  0.290370,0.000002713,0.004255504,0.274130857,0.725294887
  2.670000,  0.296062,0.000002572,0.004113913,0.270273780,0.729293696
  2.680000,  0.301793,0.000002437,0.003975571,0.266417280,0.733288673
  2.690000,  0.307561,0.000002307,0.003840471,0.262562751,0.737278432
  2.700000,  0.313366,0.000002184,0.003708600,0.258711599,0.741261578
  2.710000,  0.319206,0.000002065,0.003579948,0.254865239,0.745236708
  2.720000,  0.325081,0.000001953,0.003454497,0.251025094,0.749202417
  2.730000,  0.330991,0.000001845,0.003332230,0.247192588,0.753157298
  2.740000,  0.336933,0.000001742,0.003213125,0.243369146,0.757099947
  2.750000,  0.342907,0.000001645,0.003097158,0.239556193,0.761028965
  2.760000,  0.348913,0.000001552,0.002984304,0.235755146,0.764942959
  2.770000,  0.354948,0.000001463,0.002874534,0.231967416,0.768840548
  2.780000,  0.361013,0.000001379,0.002767817,0.228194402,0.772720363
  2.790000,  0.367105,0.000001299,0.002664120,0.224437491,0.776581051
  2.800000,  0.373224,0.000001223,0.002563407,0.220698053,0.780421277
  2.810000,  0.379369,0.000001151,0.002465642,0.216977439,0.784239728
  2.820000,  0.385538,0.000001082,0.002370785,0.213276981,0.788035112
  2.830000,  0.391730,0.000001018,0.002278794,0.209597985,0.791806164
  2.840000,  0.397944,0.000000956,0.002189627,0.205941733,0.795551645
  2.850000,  0.404179,0.000000898,0.002103238,0.202309477,0.799270347
  2.860000,  0.410433,0.000000843,0.002019583,0.198702442,0.802961093
  2.870000,  0.416706,0.000000791,0.001938612,0.195121819,0.806622739
  2.880000,  0.422995,0.000000742,0.001860278,0.191568764,0.810254177
  2.890000,  0.429299,0.000000696,0.001784530,0.188044399,0.813854337
  2.900000,  0.435618,0.000000652,0.001711317,0.184549808,0.817422184
  2.910000,  0.441949,0.000000610,0.001640588,0.181086037,0.820956726
  2.920000,  0.448291,0.000000572,0.001572288,0.177654092,0.824457009
  2.930000,  0.454643,0.000000535,0.001506366,0.174254935,0.827922125
  2.940000,  0.461003,0.000000500,0.001442766,0.170889490,0.831351204
  2.950000,  0.467370,0.000000468,0.001381435,0.167558634,0.834743424
  2.960000,  0.473743,0.000000437,0.001322317,0.164263202,0.838098005
  2.970000,  0.480119,0.000000408,0.001265357,0.161003984,0.841414211
  2.980000,  0.486498,0.000000381,0.001210501,0.157781723,0.844691356
  2.990000,  0.492878,0.000000356,0.001157692,0.154597119,0.847928793
  3.000000,  0.499257,0.000000332,0.001106877,0.151450825,0.851125927
  3.010000,  0.505634,0.000000310,0.001057999,0.148343447,0.854282205
  3.020000,  0.512008,0.000000289,0.001011004,0.145275547,0.857397121
  3.030000,  0.518377,0.000000269,0.000965837,0.142247639,0.860470215
  3.040000,  0.524739,0.000000251,0.000922446,0.139260194,0.863501070
  3.050000,  0.531093,0.000000234,0.000880775,0.136313635,0.866489317
  3.060000,  0.537437,0.000000218,0.000840773,0.133408341,0.869434629
  3.070000,  0.543770,0.000000203,0.000802387,0.130544649,0.872336723
  3.080000,  0.550091,0.000000188,0.000765565,0.127722848,0.875195359
  3.090000,  0.556397,0.000000175,0.000730256,0.124943188,0.878010341
  3.100000,  0.562688,0.000000163,0.000696411,0.122205875,0.880781512
  3.110000,  0.568962,0.000000152,0.000663980,0.119511073,0.883508755
  3.120000,  0.575217,0.000000141,0.000632915,0.116858909,0.886191996
  3.130000,  0.581453,0.000000131,0.000603169,0.114249466,0.888831195
  3.140000,  0.587666,0.000000121,0.000574694,0.111682793,0.891426352
  3.150000,  0.593857,0.000000113,0.000547446,0.109158899,0.893977502
  3.160000,  0.600024,0.000000105,0.000521380,0.106677759,0.896484716
  3.170000,  0.606165,0.000000097,0.000496453,0.104239312,0.898948098
  3.180000,  0.612278,0.000000090,0.000472622,0.101843464,0.901367784
  3.190000,  0.618364,0.000000084,0.000449846,0.099490089,0.903743942
  3.200000,  0.624419,0.000000077,0.000428085,0.097179029,0.906076770
  3.210000,  0.630443,0.000000072,0.000407299,0.094910097,0.908366493
  3.220000,  0.636435,0.000000067,0.000387451,0.092683077,0.910613366
  3.230000,  0.642393,0.000000062,0.000368503,0.090497728,0.912817668
  3.240000,  0.648315,0.000000057,0.000350420,0.088353781,0.914979702
  3.250000,  0.654202,0.000000053,0.000333166,0.086250944,0.917099798
  3.260000,  0.660050,0.000000049,0.000316708,0.084188899,0.919178304
  3.270000,  0.665861,0.000000045,0.000301014,0.082167311,0.921215591
  3.280000,  0.671631,0.000000042,0.000286051,0.080185820,0.923212048
  3.290000,  0.677360,0.000000039,0.000271789,0.078244049,0.925168084
  3.300000,  0.683047,0.000000036,0.000258198,0.076341602,0.927084125
  3.310000,  0.688690,0.000000033,0.000245250,0.074478067,0.928960610
  3.320000,  0.694289,0.000000031,0.000232917,0.072653017,0.930797996
  3.330000,  0.699843,0.000000028,0.000221173,0.070866008,0.932596751
  3.340000,  0.705351,0.000000026,0.000209991,0.069116585,0.934357358
  3.350000,  0.710811,0.000000024,0.000199348,0.067404280,0.936080308
  3.360000,  0.716222,0.000000022,0.000189219,0.065728615,0.937766105
  3.370000,  0.721585,0.000000021,0.000179581,0.064089100,0.939415259
  3.380000,  0.726897,0.000000019,0.000170413,0.062485238,0.941028291
  3.390000,  0.732159,0.000000018,0.000161692,0.060916522,0.942605729
  3.400000,  0.737368,0.000000016,0.000153400,0.059382440,0.944148105
  3.410000,  0.742525,0.000000015,0.000145516,0.057882472,0.945655957
  3.420000,  0.747629,0.000000014,0.000138021,0.056416095,0.947129830
  3.430000,  0.752679,0.000000013,0.000130898,0.054982780,0.948570269
  3.440000,  0.757674,0.000000012,0.000124129,0.053581995,0.949977825
  3.450000,  0.762614,0.000000011,0.000117698,0.052213204,0.951353048
  3.460000,  0.767498,0.000000010,0.000111588,0.050875871,0.952696491
  3.470000,  0.772325,0.000000009,0.000105785,0.049569457,0.954008709
  3.480000,  0.777095,0.000000009,0.000100274,0.048293424,0.955290254
  3.490000,  0.781808,0.000000008,0.000095042,0.047047231,0.956541680
  3.500000,  0.786462,0.000000007,0.000090074,0.045830341,0.957763539
  3.510000,  0.791058,0.000000007,0.000085358,0.044642216,0.958956380
  3.520000,  0.795596,0.000000006,0.000080882,0.043482320,0.960120753
  3.530000,  0.800074,0.000000006,0.000076634,0.042350121,0.961257200
  3.540000,  0.804492,0.000000005,0.000072603,0.041245086,0.962366266
  3.550000,  0.808850,0.000000005,0.000068779,0.040166689,0.963448488
  3.560000,  0.813149,0.000000004,0.000065151,0.039114405,0.964504401
  3.570000,  0.817387,0.000000004,0.000061709,0.038087714,0.965534533
  3.580000,  0.821564,0.000000004,0.000058446,0.037086099,0.966539412
  3.590000,  0.825681,0.000000003,0.000055351,0.036109049,0.967519557
  3.600000,  0.829736,0.000000003,0.000052416,0.035156059,0.968475483
  3.610000,  0.833731,0.000000003,0.000049633,0.034226625,0.969407699
  3.620000,  0.837664,0.000000003,0.000046995,0.033320254,0.970316709
  3.630000,  0.841537,0.000000003,0.000044495,0.032436453,0.971203010
  3.640000,  0.845348,0.000000002,0.000042124,0.031574740,0.972067094
  3.650000,  0.849098,0.000000002,0.000039878,0.030734636,0.972909445
  3.660000,  0.852787,0.000000002,0.000037749,0.029915668,0.973730541
  3.670000,  0.856415,0.000000002,0.000035732,0.029117373,0.974530854
  3.680000,  0.859982,0.000000002,0.000033821,0.028339291,0.975310848
  3.690000,  0.863489,0.000000002,0.000032010,0.027580969,0.976070980
  3.700000,  0.866935,0.000000001,0.000030295,0.026841963,0.976811702
  3.710000,  0.870320,0.000000001,0.000028670,0.026121834,0.977533456
  3.720000,  0.873646,0.000000001,0.000027131,0.025420151,0.978236678
  3.730000,  0.876911,0.000000001,0.000025673,0.024736489,0.978921798
  3.740000,  0.880117,0.000000001,0.000024293,0.024070431,0.979589236
  3.750000,  0.883264,0.000000001,0.000022985,0.023421568,0.980239407
  3.760000,  0.886351,0.000000001,0.000021747,0.022789495,0.980872717
  3.770000,  0.889380,0.000000001,0.000020575,0.022173818,0.981489567
  3.780000,  0.892350,0.000000001,0.000019465,0.021574147,0.982090347
  3.790000,  0.895263,0.000000001,0.000018415,0.020990101,0.982675444
  3.800000,  0.898118,0.000000001,0.000017420,0.020421307,0.983245233
  3.810000,  0.900916,0.000000001,0.000016479,0.019867396,0.983800085
  3.820000,  0.903657,0.000000001,0.000015588,0.019328009,0.984340364
  3.830000,  0.906343,0.000000000,0.000014744,0.018802792,0.984866424
  3.840000,  0.908972,0.000000000,0.000013946,0.018291401,0.985378614
  3.850000,  0.911547,0.000000000,0.000013190,0.017793494,0.985877276
  3.860000,  0.914066,0.000000000,0.000012475,0.017308742,0.986362743
  3.870000,  0.916532,0.000000000,0.000011798,0.016836818,0.986835344
  3.880000,  0.918944,0.000000000,0.000011158,0.016377404,0.987295398
  3.890000,  0.921303,0.000000000,0.000010552,0.015930189,0.987743219
  3.900000,  0.923609,0.000000000,0.000009979,0.015494867,0.988179115
  3.910000,  0.925864,0.000000000,0.000009437,0.015071139,0.988603385
  3.920000,  0.928068,0.000000000,0.000008924,0.014658715,0.989016322
  3.930000,  0.930221,0.000000000,0.000008438,0.014257307,0.989418215
  3.940000,  0.932324,0.000000000,0.000007979,0.013866638,0.989809344
  3.950000,  0.934378,0.000000000,0.000007544,0.013486434,0.990189982
  3.960000,  0.936383,0.000000000,0.000007133,0.013116427,0.990560400
  3.970000,  0.938340,0.000000000,0.000006745,0.012756358,0.990920857
  3.980000,  0.940250,0.000000000,0.000006377,0.012405972,0.991271612
  3.990000,  0.942113,0.000000000,0.000006029,0.012065019,0.991612913
  4.000000,  0.943930,0.000000000,0.000005700,0.011733255,0.991945005
  4.010000,  0.945702,0.000000000,0.000005389,0.011410445,0.992268126
  4.020000,  0.947429,0.000000000,0.000005095,0.011096355,0.992582511
  4.030000,  0.949113,0.000000000,0.000004817,0.010790759,0.992888385
  4.040000,  0.950753,0.000000000,0.000004554,0.010493435,0.993185972
  4.050000,  0.952350,0.000000000,0.000004305,0.010204169,0.993475487
  4.060000,  0.953906,0.000000000,0.000004069,0.009922749,0.993757142
  4.070000,  0.955421,0.000000000,0.000003847,0.009648970,0.994031144
  4.080000,  0.956896,0.000000000,0.000003636,0.009382630,0.994297694
  4.090000,  0.958330,0.000000000,0.000003438,0.009123535,0.994556988
  4.100000,  0.959726,0.000000000,0.000003249,0.008871492,0.994809219
  4.110000,  0.961084,0.000000000,0.000003072,0.008626317,0.995054572
  4.120000,  0.962404,0.000000000,0.000002903,0.008387827,0.995293230
  4.130000,  0.963687,0.000000000,0.000002744,0.008155845,0.995525371
  4.140000,  0.964935,0.000000000,0.000002594,0.007930199,0.995751168
  4.150000,  0.966146,0.000000000,0.000002452,0.007710719,0.995970790
  4.160000,  0.967324,0.000000000,0.000002317,0.007497242,0.996184401
  4.170000,  0.968467,0.000000000,0.000002190,0.007289607,0.996392163
  4.180000,  0.969577,0.000000000,0.000002070,0.007087659,0.996594231
  4.190000,  0.970654,0.000000000,0.000001957,0.006891245,0.996790759
  4.200000,  0.971700,0.000000000,0.000001849,0.006700217,0.996981894
  4.210000,  0.972714,0.000000000,0.000001748,0.006514431,0.997167782
  4.220000,  0.973698,0.000000000,0.000001652,0.006333745,0.997348563
  4.230000,  0.974652,0.000000000,0.000001561,0.006158023,0.997524376
  4.240000,  0.975577,0.000000000,0.000001476,0.005987131,0.997695353
  4.250000,  0.976473,0.000000000,0.000001395,0.005820939,0.997861627
  4.260000,  0.977342,0.000000000,0.000001318,0.005659320,0.998023322
  4.270000,  0.978183,0.000000000,0.000001246,0.005502150,0.998180565
  4.280000,  0.978998,0.000000000,0.000001177,0.005349310,0.998333474
  4.290000,  0.979787,0.000000000,0.000001113,0.005200681,0.998482167
  4.300000,  0.980550,0.000000000,0.000001051,0.005056149,0.998626760
  4.310000,  0.981289,0.000000000,0.000000994,0.004915605,0.998767362
  4.320000,  0.982004,0.000000000,0.000000939,0.004778938,0.998904083
  4.330000,  0.982696,0.000000000,0.000000887,0.004646045,0.999037028
  4.340000,  0.983365,0.000000000,0.000000839,0.004516821,0.999166301
  4.350000,  0.984011,0.000000000,0.000000793,0.004391168,0.999292000
  4.360000,  0.984636,0.000000000,0.000000749,0.004268988,0.999414223
  4.370000,  0.985240,0.000000000,0.000000708,0.004150187,0.999533066
  4.380000,  0.985823,0.000000000,0.000000669,0.004034671,0.999648621
  4.390000,  0.986386,0.000000000,0.000000632,0.003922352,0.999760977
  4.400000,  0.986930,0.000000000,0.000000597,0.003813142,0.999870222
  4.410000,  0.987455,0.000000000,0.000000564,0.003706955,0.999976441
  4.420000,  0.987961,0.000000000,0.000000533,0.003603710,1.000079717
  4.430000,  0.988450,0.000000000,0.000000504,0.003503325,1.000180131
  4.440000,  0.988921,0.000000000,0.000000476,0.003405723,1.000277761
  4.450000,  0.989376,0.000000000,0.000000450,0.003310826,1.000372684
  4.460000,  0.989814,0.000000000,0.000000425,0.003218561,1.000464974
  4.470000,  0.990237,0.000000000,0.000000402,0.003128856,1.000554703
  4.480000,  0.990644,0.000000000,0.000000380,0.003041639,1.000641942
  4.490000,  0.991036,0.000000000,0.000000359,0.002956843,1.000726759
  4.500000,  0.991414,0.000000000,0.000000339,0.002874401,1.000809220


==> data_plot_function_reduced.csv <==
-4.491917,0.008891,1.000742745,0.002940861,3.55e-07,0.0
-4.471917,0.009684,1.000571615,0.003111948,3.98e-07,0.0
-4.451917,0.010539,1.000390576,0.00329294,4.45e-07,0.0
-4.431917,0.011458,1.000199058,0.003484404,4.99e-07,0.0
-4.411917,0.012447,0.999996462,0.00368694,5.58e-07,0.0
-4.391917,0.013508,0.999782155,0.003901181,6.25e-07,0.0
-4.371917,0.014647,0.999555467,0.004127794,7e-07,0.0
-4.351917,0.015868,0.999315693,0.004367484,7.84e-07,0.0
-4.331917,0.017174,0.999062088,0.004620995,8.78e-07,0.0
-4.311917,0.018572,0.998793866,0.004889112,9.83e-07,0.0
-4.291917,0.020065,0.998510196,0.005172664,1.101e-06,0.0
-4.271917,0.021659,0.998210205,0.005472523,1.232e-06,0.0
-4.251917,0.023358,0.99789297,0.005789611,1.38e-06,0.0
-4.231917,0.025168,0.997557518,0.006124898,1.545e-06,0.0
-4.211917,0.027095,0.997202824,0.006479407,1.729e-06,0.0
-4.191917,0.029143,0.996827808,0.006854217,1.936e-06,0.0
-4.171917,0.031318,0.996431331,0.007250463,2.167e-06,0.0
-4.151917,0.033625,0.996012194,0.007669341,2.425e-06,0.0
-4.131917,0.036071,0.995569137,0.008112109,2.715e-06,0.0
-4.111917,0.03866,0.99510083,0.008580092,3.039e-06,0.0
-4.091917,0.041399,0.994605876,0.009074684,3.401e-06,0.0
-4.071917,0.044293,0.994082806,0.009597349,3.806e-06,0.0
-4.051917,0.047348,0.993530075,0.010149627,4.259e-06,0.0
-4.031917,0.05057,0.99294606,0.010733135,4.765e-06,0.0
-4.011917,0.053964,0.992329056,0.011349573,5.332e-06,0.0
-3.991917,0.057535,0.991677272,0.012000723,5.965e-06,0.0
-3.971917,0.06129,0.990988832,0.012688456,6.673e-06,0.0
-3.951917,0.065234,0.990261766,0.013414731,7.464e-06,0.0
-3.931917,0.069372,0.98949401,0.014181603,8.348e-06,0.0
-3.911917,0.073709,0.988683403,0.014991221,9.336e-06,0.0
-3.891917,0.078251,0.987827684,0.015845837,1.044e-05,0.0
-3.871917,0.083002,0.986924487,0.016747801,1.1673e-05,0.0
-3.851917,0.087966,0.985971339,0.017699571,1.305e-05,0.0
-3.831917,0.093149,0.984965661,0.018703711,1.4588e-05,0.0
-3.811917,0.098554,0.983904761,0.019762895,1.6304e-05,1e-09
-3.791917,0.104185,0.982785832,0.020879908,1.822e-05,1e-09
-3.771917,0.110046,0.981605954,0.022057648,2.0358e-05,1e-09
-3.751917,0.11614,0.98036209,0.023299127,2.2743e-05,1e-09
-3.731917,0.12247,0.979051085,0.024607471,2.5403e-05,1e-09
-3.711917,0.129038,0.977669668,0.025985923,2.8368e-05,1e-09
-3.691917,0.135846,0.976214448,0.027437838,3.1674e-05,2e-09
-3.671917,0.142896,0.974681918,0.028966683,3.5358e-05,2e-09
-3.651917,0.15019,0.97306846,0.030576038,3.9461e-05,2e-09
-3.631917,0.157728,0.971370339,0.032269589,4.403e-05,2e-09
-3.611917,0.165511,0.969583716,0.034051126,4.9116e-05,3e-09
-3.591917,0.173537,0.967704644,0.035924537,5.4776e-05,3e-09
-3.571917,0.181808,0.965729083,0.037893803,6.107e-05,4e-09
-3.551917,0.190321,0.963652901,0.039962986,6.8068e-05,5e-09
-3.531917,0.199075,0.961471885,0.042136226,7.5845e-05,6e-09
-3.511917,0.208067,0.959181749,0.044417723,8.4481e-05,7e-09
-3.491917,0.217296,0.956778153,0.046811731,9.4069e-05,8e-09
-3.471917,0.226756,0.954256707,0.049322537,0.000104707,9e-09
-3.451917,0.236446,0.951612996,0.051954451,0.000116502,1.1e-08
-3.431917,0.246359,0.948842592,0.054711782,0.000129574,1.3e-08
-3.411917,0.256492,0.945941077,0.057598819,0.00014405,1.5e-08
-3.391917,0.266839,0.942904063,0.06061981,0.000160071,1.7e-08
-3.371917,0.277393,0.939727218,0.063778934,0.000177788,2e-08
-3.351917,0.288148,0.936406295,0.067080275,0.000197367,2.4e-08
-3.331917,0.299098,0.932937155,0.070527791,0.000218987,2.8e-08
-3.311917,0.310233,0.929315805,0.074125284,0.000242839,3.3e-08
-3.291917,0.321547,0.925538425,0.077876364,0.000269133,3.8e-08
-3.271917,0.33303,0.921601411,0.081784415,0.00029809,4.5e-08
-3.251917,0.344674,0.917501405,0.085852552,0.000329951,5.2e-08
-3.231917,0.356469,0.913235339,0.09008359,0.000364971,6.1e-08
-3.211917,0.368406,0.908800473,0.094479994,0.000403423,7.1e-08
-3.191917,0.380473,0.904194436,0.099043845,0.000445598,8.2e-08
-3.171917,0.392661,0.899415271,0.103776793,0.000491802,9.6e-08
-3.151917,0.404959,0.894461472,0.108680017,0.00054236,1.11e-07
-3.131917,0.417355,0.889332032,0.113754186,0.000597614,1.29e-07
-3.111917,0.429837,0.884026475,0.118999415,0.000657922,1.49e-07
-3.091917,0.442395,0.878544902,0.124415229,0.000723657,1.73e-07
-3.071917,0.455017,0.872888024,0.130000528,0.000795209,2e-07
-3.051917,0.46769,0.867057193,0.135753556,0.00087298,2.31e-07
-3.031917,0.480403,0.861054437,0.141671874,0.000957385,2.66e-07
-3.011917,0.493144,0.854882474,0.147752334,0.001048847,3.06e-07
-2.991917,0.505899,0.848544742,0.153991067,0.0011478,3.51e-07
-2.971917,0.518658,0.842045403,0.160383473,0.001254681,4.03e-07
-2.951917,0.531409,0.835389351,0.166924215,0.001369934,4.62e-07
-2.931917,0.544139,0.828582209,0.173607226,0.001493997,5.28e-07
-2.911917,0.556837,0.821630323,0.180425725,0.00162731,6.03e-07
-2.891917,0.569491,0.814540736,0.187372235,0.001770302,6.87e-07
-2.871917,0.58209,0.807321166,0.194438618,0.001923395,7.81e-07
-2.851917,0.594624,0.79997997,0.20161611,0.002086993,8.87e-07
-2.831917,0.607081,0.792526096,0.208895374,0.002261486,1.006e-06
-2.811917,0.619451,0.784969033,0.216266554,0.002447236,1.137e-06
-2.791917,0.631724,0.77731875,0.223719341,0.002644586,1.284e-06
-2.771917,0.643892,0.769585628,0.231243043,0.002853843,1.447e-06
-2.751917,0.655944,0.761780384,0.238826663,0.003075286,1.626e-06
-2.731917,0.667873,0.753913994,0.246458985,0.003309156,1.825e-06
-2.711917,0.67967,0.745997607,0.254128656,0.003555655,2.043e-06
-2.691917,0.691329,0.738042455,0.261824278,0.003814944,2.283e-06
-2.671917,0.702842,0.73005977,0.2695345,0.004087145,2.546e-06
-2.651917,0.714203,0.722060688,0.277248108,0.004372333,2.832e-06
-2.631917,0.725407,0.71405616,0.284954115,0.004670541,3.144e-06
-2.611917,0.736449,0.706056868,0.292641849,0.004981761,3.483e-06
-2.591917,0.747324,0.698073134,0.300301035,0.005305942,3.851e-06
-2.571917,0.75803,0.690114846,0.307921875,0.005642992,4.247e-06
-2.551917,0.768562,0.682191377,0.315495122,0.005992787,4.675e-06
-2.531917,0.77892,0.67431152,0.32301214,0.006355165,5.136e-06
-2.511917,0.789101,0.666483422,0.330464969,0.006729941,5.629e-06
-2.491917,0.799106,0.658714531,0.337846369,0.007116902,6.158e-06
-2.471917,0.808933,0.651011549,0.345149868,0.007515822,6.722e-06
-2.451917,0.818583,0.643380391,0.352369787,0.00792646,7.323e-06
-2.431917,0.828059,0.635826156,0.35950127,0.008348572,7.963e-06
-2.411917,0.837362,0.628353105,0.366540295,0.008781919,8.642e-06
-2.391917,0.846494,0.620964646,0.373483684,0.009226269,9.361e-06
-2.371917,0.85546,0.613663327,0.3803291,0.009681412,1.0122e-05
-2.351917,0.864264,0.606450839,0.387075037,0.010147159,1.0926e-05
-2.331917,0.872909,0.599328024,0.393720804,0.01062336,1.1773e-05
-2.311917,0.881402,0.592294888,0.400266504,0.011109903,1.2665e-05
-2.291917,0.889749,0.585350627,0.406713002,0.011606727,1.3604e-05
-2.271917,0.897955,0.578493649,0.413061892,0.012113828,1.4591e-05
-2.251917,0.906029,0.57172161,0.419315457,0.012631266,1.5628e-05
-2.231917,0.913977,0.565031448,0.425476626,0.013159171,1.6716e-05
-2.211917,0.921808,0.558419425,0.431548926,0.013697752,1.7857e-05
-2.191917,0.92953,0.551881172,0.437536433,0.014247301,1.9055e-05
-2.171917,0.937153,0.545411736,0.443443715,0.0148082,2.031e-05
-2.151917,0.944685,0.539005626,0.449275782,0.015380925,2.1627e-05
-2.131917,0.952136,0.532656873,0.455038025,0.015966054,2.3009e-05
-2.111917,0.959516,0.526359076,0.460736159,0.016564267,2.4459e-05
-2.091917,0.966836,0.520105461,0.466376162,0.017176355,2.5982e-05
-2.071917,0.974106,0.51388894,0.471964216,0.017803222,2.7583e-05
-2.051917,0.981337,0.507702162,0.477506644,0.018445888,2.9266e-05
-2.031917,0.988539,0.50153758,0.483009849,0.019105492,3.1039e-05
-2.011917,0.995723,0.495387501,0.488480253,0.019783299,3.2908e-05
-1.999917,nan,nan,nan,nan,nan
-1.992417,0.002722,0.485822074,0.490148554,0.020310843,3.4568e-05
-1.972417,0.009904,0.479767624,0.495493625,0.021018172,3.6619e-05
-1.952417,0.017101,0.47370462,0.500824901,0.021747731,3.8787e-05
-1.932417,0.024325,0.467625482,0.506148205,0.022501267,4.1085e-05
-1.912417,0.031585,0.461522784,0.51146907,0.023280663,4.3523e-05
-1.892417,0.038894,0.455389304,0.516792683,0.024087938,4.6114e-05
-1.872417,0.04626,0.449218091,0.522123827,0.02492525,4.8871e-05
-1.852417,0.053696,0.443002513,0.527466817,0.025794899,5.1811e-05
-1.832417,0.06121,0.436736314,0.532825446,0.026699329,5.495e-05
-1.812417,0.068813,0.430413674,0.538202929,0.02764113,5.8306e-05
-1.792417,0.076513,0.424029255,0.543601843,0.02862304,6.1901e-05
-1.772417,0.08432,0.417578254,0.549024079,0.029647949,6.5758e-05
-1.752417,0.092243,0.411056452,0.55447079,0.030718897,6.9901e-05
-1.732417,0.10029,0.404460262,0.559942341,0.031839079,7.4358e-05
-1.712417,0.108468,0.397786768,0.565438266,0.033011845,7.916e-05
-1.692417,0.116785,0.391033769,0.570957231,0.0342407,8.434e-05
-1.672417,0.125247,0.384199812,0.57649699,0.035529302,8.9934e-05
-1.652417,0.133861,0.377284225,0.582054363,0.036881467,9.5985e-05
-1.632417,0.142632,0.37028714,0.587625203,0.038301161,0.000102535
-1.612417,0.151564,0.363209519,0.593204386,0.0397925,0.000109635
-1.592417,0.160663,0.356053165,0.598785792,0.041359746,0.000117337
-1.572417,0.169931,0.348820729,0.604362308,0.043007302,0.0001257
-1.552417,0.179372,0.341515715,0.609925831,0.044739703,0.00013479
-1.532417,0.188989,0.33414247,0.615467281,0.046561611,0.000144677
-1.512417,0.198782,0.326706171,0.620976628,0.048477801,0.000155439
-1.492417,0.208752,0.319212803,0.626442927,0.050493149,0.00016716
-1.472417,0.2189,0.311669126,0.63185436,0.05261262,0.000179934
-1.452417,0.229226,0.304082639,0.637198293,0.054841247,0.000193861
-1.432417,0.239728,0.296461531,0.642461343,0.057184114,0.000209052
-1.412417,0.250403,0.288814626,0.647629455,0.059646332,0.000225627
-1.392417,0.261251,0.281151319,0.652687987,0.062233017,0.000243717
-1.372417,0.272267,0.273481509,0.657621809,0.064949257,0.000263464
-1.352417,0.283447,0.265815523,0.662415407,0.067800087,0.000285023
-1.332417,0.294787,0.258164033,0.667052996,0.070790451,0.000308559
-1.312417,0.306282,0.250537969,0.671518646,0.073925171,0.000334254
-1.292417,0.317925,0.242948435,0.675796401,0.077208903,0.0003623
-1.272417,0.329711,0.235406613,0.679870419,0.0806461,0.000392908
-1.252417,0.341632,0.227923676,0.683725097,0.084240967,0.0004263
-1.232417,0.353681,0.220510692,0.687345216,0.087997415,0.000462716
-1.212417,0.365849,0.213178537,0.69071607,0.091919019,0.000502413
-1.192417,0.378128,0.20593781,0.693823602,0.096008965,0.000545663
-1.172417,0.390509,0.198798748,0.696654534,0.100270004,0.000592754
-1.152417,0.402983,0.191771149,0.699196494,0.104704405,0.000643992
-1.132417,0.41554,0.184864305,0.701438129,0.109313906,0.000699699
-1.112417,0.428169,0.178086937,0.703369219,0.114099671,0.000760213
-1.092417,0.44086,0.171447138,0.704980775,0.119062239,0.000825887
-1.072417,0.453603,0.164952329,0.706265129,0.124201493,0.000897089
-1.052417,0.466386,0.158609218,0.707216007,0.129516613,0.000974201
-1.032417,0.479198,0.152423775,0.707828597,0.135006051,0.001057616
-1.012417,0.492029,0.146401208,0.708099593,0.140667499,0.001147738
-0.992417,0.504867,0.140545954,0.708027233,0.146497872,0.00124498
-0.972417,0.517701,0.134861674,0.707611317,0.152493289,0.00134976
-0.952417,0.530519,0.129351261,0.706853207,0.158649072,0.001462499
-0.932417,0.54331,0.12401685,0.705755822,0.164959747,0.001583621
-0.912417,0.556064,0.118859839,0.704323604,0.171419051,0.001713546
-0.892417,0.568769,0.113880915,0.702562479,0.178019959,0.001852688
-0.872417,0.581414,0.109080082,0.700479798,0.184754707,0.002001452
-0.852417,0.593989,0.104456701,0.698084269,0.191614838,0.002160231
-0.832417,0.606483,0.100009525,0.69538587,0.198591245,0.0023294
-0.812417,0.618888,0.095736743,0.692395752,0.20567423,0.002509315
-0.792417,0.631192,0.091636026,0.689126138,0.21285357,0.002700305
-0.772417,0.643388,0.087704569,0.685590202,0.220118592,0.002902676
-0.752417,0.655467,0.08393914,0.681801948,0.227458253,0.003116699
-0.732417,0.667419,0.080336128,0.677776077,0.23486122,0.003342613
-0.712417,0.679238,0.076891588,0.67352786,0.242315972,0.00358062
-0.692417,0.690917,0.073601283,0.669072992,0.249810881,0.003830883
-0.672417,0.702448,0.070460736,0.664427459,0.257334318,0.004093526
-0.652417,0.713826,0.067465265,0.659607401,0.264874743,0.004368631
-0.632417,0.725045,0.064610027,0.654628975,0.272420801,0.004656237
-0.612417,0.736101,0.061890055,0.649508225,0.279961416,0.004956344
-0.592417,0.74699,0.059300295,0.644260956,0.287485876,0.005268912
-0.572417,0.757707,0.056835636,0.638902617,0.294983923,0.005593862
-0.552417,0.768251,0.054490945,0.633448187,0.302445826,0.005931081
-0.532417,0.77862,0.052261089,0.627912076,0.309862453,0.006280422
-0.512417,0.788811,0.050140965,0.62230803,0.317225333,0.006641712
-0.492417,0.798824,0.048125519,0.616649052,0.324526713,0.007014756
-0.472417,0.80866,0.046209767,0.610947329,0.331759604,0.00739934
-0.452417,0.818319,0.044388812,0.605214174,0.338917814,0.007795239
-0.432417,0.827802,0.04265786,0.599459975,0.34599598,0.008202225
-0.412417,0.837112,0.041012231,0.593694154,0.352989586,0.008620069
-0.392417,0.846252,0.039447368,0.587925147,0.359894969,0.009048555
-0.372417,0.855224,0.037958852,0.582160378,0.366709326,0.009487483
-0.352417,0.864033,0.036542402,0.576406258,0.373430704,0.009936675
-0.332417,0.872684,0.035193884,0.570668182,0.380057985,0.010395989
-0.312417,0.881183,0.033909314,0.56495054,0.386590866,0.010865319
-0.292417,0.889534,0.032684863,0.559256735,0.393029832,0.011344609
-0.272417,0.897745,0.031516855,0.553589206,0.399376121,0.011833857
-0.252417,0.905823,0.03040177,0.547949461,0.405631687,0.012333121
-0.232417,0.913775,0.029336246,0.542338111,0.411799155,0.012842528
-0.212417,0.92161,0.028317073,0.536754911,0.417881776,0.01336228
-0.192417,0.929335,0.027341198,0.531198808,0.423883373,0.01389266
-0.172417,0.93696,0.02640572,0.525667989,0.429808294,0.014434036
-0.152417,0.944495,0.025507888,0.520159932,0.435661351,0.014986869
-0.132417,0.951949,0.0246451,0.51467146,0.441447763,0.015551715
-0.112417,0.959331,0.023814903,0.509198802,0.447173101,0.016129233
-0.092417,0.966653,0.023014984,0.503737648,0.452843223,0.016720185
-0.072417,0.973924,0.022243176,0.498283207,0.458464213,0.017325444
-0.052417,0.981156,0.021497448,0.492830275,0.464042322,0.017945995
-0.032417,0.988359,0.020775907,0.48737329,0.469583903,0.01858294
-0.012417,0.995543,0.020076793,0.481906399,0.475095349,0.019237499
8.3e-05,nan,nan,nan,nan,nan
0.007083,0.002542,0.019415196,0.476560835,0.480446073,0.019893935
0.027083,0.009724,0.018755718,0.471056348,0.485916626,0.020587348
0.047083,0.016921,0.018114201,0.465523428,0.491375669,0.021302741
0.067083,0.024144,0.01748939,0.459955684,0.496829125,0.02204184
0.087083,0.031404,0.016880154,0.454346746,0.502282639,0.022806501
0.107083,0.038711,0.016285477,0.448690329,0.507741517,0.023598716
0.127083,0.046076,0.015704456,0.4429803,0.513210665,0.024420619
0.147083,0.05351,0.015136299,0.437210732,0.518694527,0.025274482
0.167083,0.061022,0.014580321,0.431375973,0.524197025,0.02616272
0.187083,0.068622,0.014035939,0.425470705,0.529721499,0.027087896
0.207083,0.07632,0.013502666,0.41949,0.535270652,0.028052721
0.227083,0.084125,0.012980111,0.413429383,0.54084649,0.029060055
0.247083,0.092045,0.012467968,0.407284884,0.546450276,0.030112911
0.267083,0.100088,0.011966014,0.401053095,0.552082473,0.031214457
0.287083,0.108263,0.011474104,0.394731219,0.557742702,0.032368014
0.307083,0.116576,0.010992161,0.388317119,0.563429699,0.03357706
0.327083,0.125035,0.010520171,0.381809362,0.569141277,0.03484523
0.347083,0.133645,0.010058178,0.375207258,0.574874292,0.036176311
0.367083,0.142411,0.009606274,0.368510899,0.580624619,0.037574248
0.387083,0.15134,0.009164593,0.361721181,0.586387132,0.039043133
0.407083,0.160434,0.008733304,0.354839833,0.592155694,0.040587209
0.427083,0.169698,0.0083126,0.347869431,0.597923147,0.04221086
0.447083,0.179135,0.007902697,0.340813408,0.603681327,0.043918606
0.467083,0.188747,0.007503819,0.333676054,0.609421071,0.045715095
0.487083,0.198535,0.007116195,0.326462508,0.615132244,0.047605092
0.507083,0.208502,0.006740053,0.319178741,0.620803777,0.049593469
0.527083,0.218645,0.006375608,0.311831534,0.626423711,0.051685186
0.547083,0.228967,0.006023062,0.304428441,0.631979254,0.053885282
0.567083,0.239464,0.005682596,0.296977745,0.63745685,0.056198849
0.587083,0.250135,0.005354361,0.289488409,0.642842257,0.058631012
0.607083,0.260979,0.005038482,0.281970009,0.648120638,0.06118691
0.627083,0.27199,0.004735046,0.274432673,0.65327666,0.063871661
0.647083,0.283167,0.004444105,0.266886997,0.658294601,0.066690337
0.667083,0.294503,0.004165669,0.259343969,0.663158469,0.069647932
0.687083,0.305994,0.003899709,0.251814879,0.667852125,0.072749326
0.707083,0.317634,0.003646155,0.244311227,0.672359411,0.075999247
0.727083,0.329416,0.003404894,0.236844628,0.676664286,0.079402232
0.747083,0.341333,0.003175773,0.229426718,0.680750963,0.082962585
0.767083,0.353379,0.002958601,0.222069058,0.684604047,0.086684333
0.787083,0.365544,0.002753148,0.214783038,0.688208671,0.090571182
0.807083,0.377821,0.002559151,0.207579788,0.691550631,0.09462647
0.827083,0.3902,0.002376314,0.200470088,0.694616519,0.098853118
0.847083,0.402671,0.002204313,0.193464289,0.697393849,0.103253588
0.867083,0.415226,0.002042799,0.186572234,0.699871172,0.107829834
0.887083,0.427853,0.001891402,0.179803195,0.702038187,0.112583256
0.907083,0.440543,0.001749733,0.173165806,0.703885838,0.117514662
0.927083,0.453284,0.001617391,0.166668022,0.705406407,0.12262422
0.947083,0.466067,0.001493962,0.160317068,0.70659358,0.127911429
0.967083,0.478879,0.001379029,0.154119411,0.707442515,0.133375085
0.987083,0.491709,0.001272168,0.148080737,0.707949883,0.139013251
1.007083,0.504547,0.001172957,0.142205939,0.708113906,0.144823237
1.027083,0.517381,0.001080977,0.136499109,0.707934366,0.150801587
1.047083,0.5302,0.000995813,0.130963543,0.707412611,0.156944073
1.067083,0.542992,0.000917059,0.125601754,0.706551536,0.16324569
1.087083,0.555747,0.000844319,0.120415492,0.705355558,0.169700671
1.107083,0.568453,0.000777207,0.115405766,0.703830564,0.176302502
1.127083,0.581099,0.000715352,0.110572879,0.70198386,0.183043948
1.147083,0.593676,0.000658397,0.105916461,0.699824089,0.189917092
1.167083,0.606173,0.000605999,0.101435512,0.697361154,0.196913374
1.187083,0.61858,0.000557833,0.097128443,0.694606113,0.204023651
1.207083,0.630887,0.000513588,0.092993121,0.69157108,0.211238251
1.227083,0.643086,0.000472971,0.089026919,0.688269103,0.218547047
1.247083,0.655167,0.000435705,0.085226762,0.684714043,0.225939529
1.267083,0.667123,0.00040153,0.081589175,0.680920446,0.233404887
1.287083,0.678945,0.000370203,0.078110332,0.676903409,0.240932096
1.307083,0.690627,0.000341495,0.074786101,0.672678443,0.248510001
1.327083,0.702162,0.000315193,0.071612091,0.668261343,0.256127414
1.347083,0.713544,0.000291099,0.068583695,0.663668044,0.263773201
1.367083,0.724768,0.00026903,0.065696134,0.658914498,0.271436377
1.387083,0.735828,0.000248815,0.062944492,0.65401654,0.279106192
1.407083,0.74672,0.000230297,0.060323754,0.648989768,0.28677222
1.427083,0.757442,0.000213331,0.057828843,0.643849424,0.294424441
1.447083,0.767991,0.000197783,0.055454649,0.638610292,0.302053316
1.467083,0.778363,0.000183531,0.053196055,0.63328659,0.309649863
1.487083,0.788559,0.00017046,0.05104797,0.627891891,0.317205719
1.507083,0.798577,0.000158467,0.049005344,0.622439033,0.324713195
1.527083,0.808417,0.000147458,0.047063192,0.616940058,0.332165331
1.547083,0.81808,0.000137346,0.045216613,0.61140615,0.339555931
1.567083,0.827568,0.000128051,0.043460803,0.605847586,0.3468796
1.587083,0.836882,0.0001195,0.041791069,0.600273702,0.354131768
1.607083,0.846026,0.000111627,0.040202843,0.594692863,0.361308706
1.627083,0.855002,0.000104373,0.038691684,0.589112448,0.368407535
1.647083,0.863816,9.7681e-05,0.037253293,0.583538841,0.375426225
1.667083,0.872471,9.1502e-05,0.035883514,0.577977431,0.382363592
1.687083,0.880973,8.5789e-05,0.03457834,0.572432625,0.389219285
1.707083,0.889328,8.0503e-05,0.033333917,0.566907857,0.395993763
1.727083,0.897542,7.5603e-05,0.032146542,0.56140562,0.402688274
1.747083,0.905623,7.1058e-05,0.031012671,0.555927488,0.409304823
1.767083,0.913578,6.6834e-05,0.029928912,0.550474155,0.415846138
1.787083,0.921416,6.2903e-05,0.02889203,0.545045473,0.422315633
1.807083,0.929144,5.9241e-05,0.027898942,0.539640495,0.428717362
1.827083,0.936772,5.5823e-05,0.026946719,0.534257522,0.435055976
1.847083,0.944308,5.2628e-05,0.026032582,0.528894154,0.441336675
1.867083,0.951764,4.9637e-05,0.025153903,0.523547341,0.447565158
1.887083,0.959148,4.6832e-05,0.024308198,0.51821344,0.453747569
1.907083,0.966471,4.4199e-05,0.02349313,0.512888268,0.459890443
1.927083,0.973743,4.1721e-05,0.022706503,0.507567162,0.466000654
1.947083,0.980976,3.9387e-05,0.02194626,0.502245036,0.472085356
1.967083,0.988179,3.7185e-05,0.021210483,0.496916444,0.478151927
1.987083,0.995364,3.5104e-05,0.02049739,0.491575635,0.484207911
2.000083,nan,nan,nan,nan,nan
2.006583,0.002363,3.3423e-05,0.019967302,0.489934345,0.49374889
2.026583,0.009544,3.1528e-05,0.019284411,0.484471609,0.499896412
2.046583,0.01674,2.973e-05,0.018620081,0.478977778,0.506056371
2.066583,0.023962,2.8023e-05,0.017973015,0.473446438,0.512236484
2.086583,0.031221,2.6401e-05,0.01734204,0.467871174,0.518444346
2.106583,0.038526,2.4858e-05,0.016726103,0.462245636,0.524687364
2.126583,0.045889,2.3389e-05,0.016124272,0.456563598,0.530972702
2.146583,0.053321,2.1989e-05,0.015535725,0.450819022,0.537307225
2.166583,0.06083,2.0655e-05,0.014959753,0.445006117,0.543697436
2.186583,0.068428,1.9384e-05,0.014395751,0.439119399,0.550149427
2.206583,0.076122,1.8171e-05,0.013843216,0.433153752,0.556668821
2.226583,0.083924,1.7015e-05,0.013301742,0.427104484,0.563260719
2.246583,0.09184,1.5913e-05,0.012771014,0.420967383,0.569929651
2.266583,0.099879,1.4863e-05,0.012250801,0.414738769,0.576679528
2.286583,0.10805,1.3863e-05,0.011740952,0.408415551,0.583513595
2.306583,0.116358,1.2911e-05,0.011241389,0.401995268,0.590434393
2.326583,0.124811,1.2006e-05,0.0107521,0.395476138,0.597443716
2.346583,0.133416,1.1147e-05,0.010273133,0.388857098,0.604542583
2.366583,0.142176,1.0332e-05,0.009804584,0.382137839,0.611731205
2.386583,0.151099,9.56e-06,0.009346597,0.375318839,0.619008964
2.406583,0.160186,8.83e-06,0.008899349,0.368401383,0.626374399
2.426583,0.169443,8.14e-06,0.008463046,0.361387585,0.633825189
2.446583,0.178873,7.49e-06,0.008037914,0.3542804,0.641358156
2.466583,0.188477,6.879e-06,0.007624193,0.347083624,0.648969265
2.486583,0.198257,6.305e-06,0.007222124,0.339801892,0.656653639
2.506583,0.208213,5.767e-06,0.006831951,0.332440665,0.664405577
2.526583,0.218348,5.264e-06,0.006453905,0.325006208,0.672218585
2.546583,0.228658,4.795e-06,0.0060882,0.317505558,0.680085407
2.566583,0.239144,4.358e-06,0.005735033,0.309946489,0.68799808
2.586583,0.249804,3.953e-06,0.005394571,0.30233746,0.695947976
2.606583,0.260634,3.578e-06,0.005066948,0.294687563,0.703925871
2.626583,0.271632,3.232e-06,0.004752265,0.287006456,0.711922008
2.646583,0.282793,2.913e-06,0.004450584,0.279304294,0.71992617
2.666583,0.294113,2.62e-06,0.004161925,0.27159165,0.727927766
2.686583,0.305586,2.351e-06,0.003886267,0.263879436,0.735915907
2.706583,0.317207,2.105e-06,0.003623544,0.256178815,0.743879496
2.726583,0.328968,1.881e-06,0.003373649,0.248501109,0.751807321
2.746583,0.340862,1.677e-06,0.003136429,0.240857714,0.75968814
2.766583,0.352883,1.493e-06,0.002911695,0.233260002,0.767510771
2.786583,0.36502,1.326e-06,0.002699213,0.225719235,0.775264186
2.806583,0.377266,1.175e-06,0.002498717,0.218246478,0.782937591
2.826583,0.389612,1.039e-06,0.002309905,0.21085251,0.790520506
2.846583,0.402047,9.18e-07,0.002132445,0.203547751,0.798002847
2.866583,0.414561,8.09e-07,0.001965979,0.196342183,0.80537499
2.886583,0.427143,7.11e-07,0.001810123,0.189245289,0.812627837
2.906583,0.439784,6.24e-07,0.001664478,0.18226599,0.819752869
2.926583,0.452471,5.47e-07,0.001528626,0.175412594,0.826742193
2.946583,0.465194,4.79e-07,0.001402138,0.16869276,0.833588584
2.966583,0.47794,4.18e-07,0.00128458,0.162113455,0.840285508
2.986583,0.490698,3.65e-07,0.001175509,0.15568094,0.846827147
3.006583,0.503456,3.17e-07,0.001074484,0.149400746,0.853208413
3.026583,0.516201,2.76e-07,0.000981067,0.14327767,0.859424947
3.046583,0.528923,2.39e-07,0.000894823,0.137315776,0.865473122
3.066583,0.541608,2.08e-07,0.000815324,0.131518402,0.871350027
3.086583,0.554244,1.8e-07,0.000742153,0.125888174,0.877053454
3.106583,0.566821,1.55e-07,0.000674905,0.120427029,0.882581872
3.126583,0.579325,1.34e-07,0.000613187,0.115136238,0.887934402
3.146583,0.591745,1.16e-07,0.000556621,0.110016439,0.893110785
3.166583,0.60407,1e-07,0.000504845,0.105067671,0.898111345
3.186583,0.616288,8.6e-08,0.000457512,0.10028941,0.902936953
3.206583,0.628388,7.4e-08,0.000414294,0.095680608,0.907588986
3.226583,0.640361,6.3e-08,0.000374878,0.091239736,0.912069283
3.246583,0.652195,5.4e-08,0.00033897,0.086964825,0.916380111
3.266583,0.66388,4.7e-08,0.000306293,0.082853508,0.920524114
3.286583,0.675407,4e-08,0.000276585,0.078903059,0.924504277
3.306583,0.686767,3.4e-08,0.000249604,0.07511044,0.928323883
3.326583,0.697951,2.9e-08,0.000225121,0.071472333,0.931986478
3.346583,0.70895,2.5e-08,0.000202925,0.067985186,0.935495824
3.366583,0.719758,2.1e-08,0.00018282,0.064645246,0.938855874
3.386583,0.730367,1.8e-08,0.000164623,0.061448591,0.942070729
3.406583,0.740769,1.5e-08,0.000148165,0.058391169,0.945144612
3.426583,0.75096,1.3e-08,0.000133291,0.055468822,0.948081834
3.446583,0.760932,1.1e-08,0.000119858,0.05267732,0.950886771
3.466583,0.770682,1e-08,0.000107735,0.050012382,0.953563835
3.486583,0.780204,8e-09,9.6799e-05,0.047469701,0.956117453
3.506583,0.789495,7e-09,8.6941e-05,0.045044966,0.958552046
3.526583,0.79855,6e-09,7.806e-05,0.042733883,0.960872012
3.546583,0.807368,5e-09,7.0063e-05,0.040532187,0.963081706
3.566583,0.815946,4e-09,6.2865e-05,0.038435662,0.96518543
3.586583,0.824281,4e-09,5.639e-05,0.036440151,0.967187416
3.606583,0.832373,3e-09,5.0567e-05,0.034541571,0.96909182
3.626583,0.84022,3e-09,4.5334e-05,0.032735917,0.970902707
3.646583,0.847824,2e-09,4.0632e-05,0.031019277,0.972624049
3.666583,0.855182,2e-09,3.6409e-05,0.029387834,0.974259716
3.686583,0.862298,2e-09,3.2618e-05,0.027837873,0.975813468
3.706583,0.86917,1e-09,2.9215e-05,0.026365787,0.977288957
3.726583,0.875802,1e-09,2.6162e-05,0.024968078,0.978689719
3.746583,0.882195,1e-09,2.3424e-05,0.023641359,0.980019177
3.766583,0.888352,1e-09,2.0969e-05,0.022382359,0.981280632
3.786583,0.894274,1e-09,1.8767e-05,0.021187921,0.982477272
3.806583,0.899967,1e-09,1.6795e-05,0.020055002,0.983612164
3.826583,0.905431,0.0,1.5027e-05,0.018980673,0.98468826
3.846583,0.910673,0.0,1.3444e-05,0.01796212,0.985708396
3.866583,0.915695,0.0,1.2025e-05,0.01699664,0.986675295
3.886583,0.920503,0.0,1.0756e-05,0.016081638,0.987591567
3.906583,0.9251,0.0,9.619e-06,0.01521463,0.988459711
3.926583,0.929491,0.0,8.601e-06,0.014393236,0.989282123
3.946583,0.933682,0.0,7.69e-06,0.01361518,0.990061091
3.966583,0.937677,0.0,6.875e-06,0.012878283,0.990798802
3.986583,0.941482,0.0,6.146e-06,0.012180468,0.991497347
4.006583,0.945102,0.0,5.494e-06,0.011519749,0.992158718
4.026583,0.948542,0.0,4.91e-06,0.010894232,0.992784819
4.046583,0.951809,0.0,4.388e-06,0.010302111,0.993377461
4.066583,0.954908,0.0,3.922e-06,0.009741666,0.993938373
4.086583,0.957845,0.0,3.504e-06,0.009211258,0.994469198
4.106583,0.960624,0.0,3.131e-06,0.008709326,0.994971503
4.126583,0.963253,0.0,2.798e-06,0.008234387,0.995446776
4.146583,0.965736,0.0,2.5e-06,0.007785026,0.995896435
4.166583,0.96808,0.0,2.233e-06,0.007359903,0.996321824
4.186583,0.97029,0.0,1.995e-06,0.006957742,0.996724224
4.206583,0.972371,0.0,1.782e-06,0.006577329,0.99710485
4.226583,0.974329,0.0,1.592e-06,0.006217513,0.997464856
4.246583,0.97617,0.0,1.422e-06,0.005877202,0.997805336
4.266583,0.977899,0.0,1.27e-06,0.005555358,0.998127332
4.286583,0.97952,0.0,1.134e-06,0.005250997,0.99843183
4.306583,0.98104,0.0,1.013e-06,0.004963184,0.998719764
4.326583,0.982462,0.0,9.05e-07,0.004691033,0.998992023
4.346583,0.983793,0.0,8.08e-07,0.004433705,0.999249447
4.366583,0.985036,0.0,7.22e-07,0.004190404,0.999492835
4.386583,0.986196,0.0,6.44e-07,0.003960375,0.999722942
4.406583,0.987277,0.0,5.75e-07,0.003742902,0.999940484
4.426583,0.988285,0.0,5.14e-07,0.003537307,1.000146139
4.446583,0.989223,0.0,4.59e-07,0.00334295,1.000340551
4.466583,0.990094,0.0,4.1e-07,0.003159222,1.000524329
4.486583,0.990904,0.0,3.66e-07,0.002985548,1.000698047


==> data_skr_collective_xi0.01.csv <==
5.000000e-01 4.608831e-01 3.477274e-01 4.097582e-01 1.903880e+00 4.611511e-01 2.161904e+00
2.000000e+00 3.800237e-01 2.824659e-01 3.338520e-01 1.298167e+00 3.806026e-01 1.519863e+00
5.000000e+00 2.815733e-01 2.054368e-01 2.442432e-01 8.370522e-01 2.832285e-01 1.024322e+00
7.000000e+00 2.377138e-01 1.714652e-01 2.052868e-01 6.703693e-01 2.402619e-01 8.420431e-01
1.000000e+01 1.887095e-01 1.337878e-01 1.623727e-01 5.029276e-01 1.924906e-01 6.556431e-01
2.000000e+01 9.603042e-02 6.361264e-02 8.244088e-02 2.302922e-01 1.013503e-01 3.360491e-01
3.000000e+01 5.278635e-02 3.203689e-02 4.474406e-02 1.195015e-01 5.640447e-02 1.910193e-01
4.000000e+01 3.023553e-02 1.680886e-02 2.504085e-02 6.639842e-02 3.202233e-02 1.127699e-01
5.000000e+01 1.763547e-02 9.091596e-03 1.426365e-02 3.852692e-02 1.840537e-02 6.765183e-02
6.000000e+01 1.036027e-02 5.011929e-03 8.206038e-03 2.297993e-02 1.066510e-02 4.098012e-02
7.000000e+01 6.095230e-03 2.791834e-03 4.748860e-03 1.394313e-02 6.210716e-03 2.499094e-02
8.000000e+01 3.583531e-03 1.558366e-03 2.754792e-03 8.550482e-03 3.626604e-03 1.557721e-02
9.000000e+01 2.104267e-03 8.685588e-04 1.597306e-03 5.279336e-03 2.119917e-03 9.623400e-03
1.000000e+02 1.233274e-03 4.806017e-04 9.251027e-04 3.272597e-03 1.239013e-03 6.022792e-03
1.100000e+02 7.212170e-04 2.629406e-04 5.339313e-04 2.034412e-03 7.233251e-04 3.721524e-03
1.200000e+02 4.206986e-04 1.415770e-04 3.069996e-04 1.266505e-03 4.214459e-04 2.332511e-03
1.300000e+02 2.446317e-04 7.451014e-05 1.755510e-04 7.892146e-04 2.449147e-04 1.462434e-03
1.400000e+02 1.417235e-04 3.789599e-05 9.968680e-05 4.921098e-04 1.418235e-04 9.171003e-04
1.500000e+02 8.174808e-05 1.828728e-05 5.612944e-05 3.069459e-04 8.178615e-05 5.751845e-04
1.600000e+02 4.689053e-05 8.072282e-06 3.127042e-05 1.914816e-04 4.690423e-05 3.607640e-04
1.700000e+02 2.672437e-05 2.946054e-06 1.717905e-05 1.194577e-04 2.672963e-05 2.262819e-04
1.800000e+02 1.510698e-05 5.264488e-07 9.267080e-06 7.452608e-05 1.510895e-05 1.419310e-04
1.810000e+02 1.426319e-05 3.759388e-07 8.702409e-06 7.109108e-05 1.426496e-05 1.354627e-04
1.820000e+02 1.346457e-05 2.378027e-07 8.170409e-06 6.781436e-05 1.346616e-05 1.292892e-04
1.830000e+02 1.270794e-05 1.144213e-07 7.667745e-06 6.468864e-05 1.270940e-05 1.233970e-04
1.840000e+02 1.199426e-05 2.269834e-10 7.193649e-06 6.170694e-05 1.199557e-05 1.177734e-04
1.850000e+02 1.131895e-05 -1.039934e-07 6.748711e-06 5.886264e-05 1.132013e-05 1.124060e-04
1.860000e+02 1.067766e-05 -1.988983e-07 6.329110e-06 5.614940e-05 1.068109e-05 1.072832e-04
1.870000e+02 1.007421e-05 -2.844630e-07 5.933078e-06 5.356119e-05 1.007744e-05 1.023938e-04
1.880000e+02 9.503285e-06 -3.622371e-07 5.560771e-06 5.109224e-05 9.506299e-06 9.772727e-05
1.890000e+02 8.963242e-06 -4.324871e-07 5.209837e-06 4.873707e-05 8.966059e-06 9.327338e-05
1.900000e+02 8.453978e-06 -4.957264e-07 4.879116e-06 4.649042e-05 8.456667e-06 8.902246e-05
1.910000e+02 7.972486e-06 -5.513885e-07 4.567509e-06 4.434729e-05 7.975001e-06 8.496526e-05
1.920000e+02 7.516503e-06 -6.004180e-07 4.275734e-06 4.230293e-05 7.518885e-06 8.109295e-05
1.930000e+02 7.086754e-06 -6.445946e-07 4.000176e-06 4.035277e-05 7.088985e-06 7.739710e-05
1.940000e+02 6.680388e-06 -6.836032e-07 3.740692e-06 3.849248e-05 6.682478e-06 7.386967e-05
1.950000e+02 6.296190e-06 -7.174772e-07 3.497224e-06 3.671791e-05 6.298165e-06 7.050300e-05
1.960000e+02 5.933462e-06 -7.470512e-07 3.267631e-06 3.502513e-05 5.935315e-06 6.728974e-05
1.970000e+02 5.590566e-06 -7.725289e-07 3.052004e-06 3.341035e-05 5.592305e-06 6.422292e-05
1.980000e+02 5.266456e-06 -7.942159e-07 2.849734e-06 3.186999e-05 5.268088e-06 6.129586e-05
1.990000e+02 4.961211e-06 -8.115786e-07 2.659229e-06 3.040061e-05 4.962760e-06 5.850219e-05
2.000000e+02 4.671238e-06 -8.261272e-07 2.480195e-06 2.899895e-05 4.673883e-06 5.583583e-05
2.100000e+02 2.539714e-06 -8.408639e-07 1.194990e-06 1.808658e-05 2.541286e-06 3.501989e-05
2.200000e+02 1.350390e-06 -7.295906e-07 5.249772e-07 1.127839e-05 1.352218e-06 2.196360e-05
2.300000e+02 6.957541e-07 -5.843617e-07 1.892792e-07 7.032600e-06 6.979692e-07 1.377457e-05
2.400000e+02 3.423573e-07 -4.460278e-07 3.135943e-08 4.384566e-06 3.444715e-07 8.638485e-06
2.410000e+02 3.173496e-07 -4.332925e-07 2.161571e-08 4.182196e-06 3.199147e-07 8.244659e-06
2.420000e+02 2.944095e-07 -4.207804e-07 1.266361e-08 3.989161e-06 2.968560e-07 7.868784e-06
2.430000e+02 2.729462e-07 -4.085143e-07 4.525770e-09 3.805030e-06 2.752769e-07 7.510043e-06
2.440000e+02 2.528189e-07 -3.964792e-07 -2.883722e-09 3.629393e-06 2.550248e-07 7.167654e-06
2.450000e+02 2.339763e-07 -3.847040e-07 -9.665605e-09 3.461859e-06 2.360846e-07 6.840873e-06
2.460000e+02 2.163172e-07 -3.731833e-07 -1.578862e-08 3.302053e-06 2.183218e-07 6.528988e-06
2.470000e+02 1.997851e-07 -3.619250e-07 -2.135046e-08 3.149620e-06 2.016929e-07 6.231320e-06
2.480000e+02 1.843078e-07 -3.509074e-07 -2.635818e-08 3.004219e-06 1.861335e-07 5.947220e-06
2.490000e+02 1.698567e-07 -3.401525e-07 -3.085105e-08 2.865527e-06 1.715907e-07 5.676072e-06
2.500000e+02 1.563270e-07 -3.296332e-07 -3.489592e-08 2.733233e-06 1.579775e-07 5.417283e-06
2.600000e+02 6.188080e-08 -2.380778e-07 -5.599456e-08 1.703585e-06 6.289690e-08 3.397110e-06
2.700000e+02 1.625268e-08 -1.702768e-07 -5.646044e-08 1.061661e-06 1.687981e-08 2.130205e-06
2.800000e+02 -3.892456e-09 -1.195195e-07 -4.877424e-08 6.615550e-07 -3.504915e-09 1.335723e-06
2.900000e+02 -1.124231e-08 -8.311419e-08 -3.896257e-08 4.121475e-07 -1.100353e-08 8.375192e-07
3.000000e+02 -1.255588e-08 -5.730145e-08 -2.968555e-08 2.567213e-07 -1.240839e-08 5.156359e-07


==> data_skr_collective_xi0.03.csv <==
5.000000e-01 3.932567e-01 2.813303e-01 3.425223e-01 1.481672e+00 3.935435e-01 1.716838e+00
2.000000e+00 3.195610e-01 2.219140e-01 2.733992e-01 1.062042e+00 3.201448e-01 1.270698e+00
5.000000e+00 2.299107e-01 1.524130e-01 1.919730e-01 6.991676e-01 2.314844e-01 8.788541e-01
7.000000e+00 1.905324e-01 1.226048e-01 1.572191e-01 5.614151e-01 1.929102e-01 7.270811e-01
1.000000e+01 1.472247e-01 9.043254e-02 1.198307e-01 4.205532e-01 1.507762e-01 5.686112e-01
2.000000e+01 6.813120e-02 3.420275e-02 5.366926e-02 1.878636e-01 7.349618e-02 2.913473e-01
3.000000e+01 3.364299e-02 1.188267e-02 2.514222e-02 9.403512e-02 3.754425e-02 1.640395e-01
4.000000e+01 1.714217e-02 3.024670e-03 1.166550e-02 5.019159e-02 1.914590e-02 9.526102e-02
4.100000e+01 1.603079e-02 2.521323e-03 1.078391e-02 4.726688e-02 1.788640e-02 9.012923e-02
4.200000e+01 1.499204e-02 2.064796e-03 9.963810e-03 4.451911e-02 1.670648e-02 8.562319e-02
4.300000e+01 1.401974e-02 1.651259e-03 9.200925e-03 4.196033e-02 1.560115e-02 8.097782e-02
4.400000e+01 1.310880e-02 1.279482e-03 8.490269e-03 3.955159e-02 1.456602e-02 7.695587e-02
4.500000e+01 1.225513e-02 9.421529e-04 7.830582e-03 3.729969e-02 1.359666e-02 7.273701e-02
4.600000e+01 1.145534e-02 6.379342e-04 7.217002e-03 3.519271e-02 1.268870e-02 6.914540e-02
4.700000e+01 1.070770e-02 3.669313e-04 6.645264e-03 3.321032e-02 1.183903e-02 6.574020e-02
4.800000e+01 1.000586e-02 1.249502e-04 6.112185e-03 3.134689e-02 1.104269e-02 6.209330e-02
4.900000e+01 9.347326e-03 1.000000e-12 5.618465e-03 2.960360e-02 1.029801e-02 5.905031e-02
5.000000e+01 8.726866e-03 1.000000e-12 5.161397e-03 2.796155e-02 9.600133e-03 5.616292e-02
5.100000e+01 8.148815e-03 1.000000e-12 4.736383e-03 2.641707e-02 8.946630e-03 5.299527e-02
5.200000e+01 7.607248e-03 1.000000e-12 4.341020e-03 2.496423e-02 8.334899e-03 5.041449e-02
5.300000e+01 7.098596e-03 1.000000e-12 3.973292e-03 2.360021e-02 7.763417e-03 4.796402e-02
5.400000e+01 6.620827e-03 1.000000e-12 3.631328e-03 2.231387e-02 7.228359e-03 4.519983e-02
5.500000e+01 6.172056e-03 1.000000e-12 3.313388e-03 2.110279e-02 6.727430e-03 4.301022e-02
5.600000e+01 5.752828e-03 1.000000e-12 3.017661e-03 1.996012e-02 6.258020e-03 4.092998e-02
5.700000e+01 5.359019e-03 1.000000e-12 2.745322e-03 1.888429e-02 5.818706e-03 3.895334e-02
5.800000e+01 4.989306e-03 1.000000e-12 2.492156e-03 1.787166e-02 5.409167e-03 3.707484e-02
5.900000e+01 4.643098e-03 1.000000e-12 2.255417e-03 1.691372e-02 5.024321e-03 3.488427e-02
6.000000e+01 4.318119e-03 1.000000e-12 2.038951e-03 1.601261e-02 4.666056e-03 3.320606e-02
7.000000e+01 2.011383e-03 1.000000e-12 5.830372e-04 9.329544e-03 2.142483e-03 2.005680e-02
8.000000e+01 8.315157e-04 1.000000e-12 1.000000e-12 5.492665e-03 8.801184e-04 1.211890e-02
9.000000e+01 2.558096e-04 1.000000e-12 1.000000e-12 3.252122e-03 2.736167e-04 7.308020e-03
9.100000e+01 2.189813e-04 1.000000e-12 1.000000e-12 3.086730e-03 2.350632e-04 6.962039e-03
9.200000e+01 1.850265e-04 1.000000e-12 1.000000e-12 2.929806e-03 1.995586e-04 6.632493e-03
9.300000e+01 1.537312e-04 1.000000e-12 1.000000e-12 2.780908e-03 1.668810e-04 6.318594e-03
9.400000e+01 1.249406e-04 1.000000e-12 1.000000e-12 2.639619e-03 1.368186e-04 6.019594e-03
9.500000e+01 9.848922e-05 1.000000e-12 1.000000e-12 2.505543e-03 1.092183e-04 5.734780e-03
9.600000e+01 7.421101e-05 1.000000e-12 1.000000e-12 2.378306e-03 8.390662e-05 5.463474e-03
9.700000e+01 5.197041e-05 1.000000e-12 1.000000e-12 2.257554e-03 6.072557e-05 5.205031e-03
9.800000e+01 3.162535e-05 1.000000e-12 1.000000e-12 2.142951e-03 3.953949e-05 4.958838e-03
9.900000e+01 1.305158e-05 1.000000e-12 1.000000e-12 2.034181e-03 2.020112e-05 4.724310e-03
1.000000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.930942e-03 2.588077e-06 4.500892e-03
1.010000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.832950e-03 1.000000e-12 4.288054e-03
1.020000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.739935e-03 1.000000e-12 4.085293e-03
1.030000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.651642e-03 1.000000e-12 3.892130e-03
1.040000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.567829e-03 1.000000e-12 3.708109e-03
1.050000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.488266e-03 1.000000e-12 3.532795e-03
1.060000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.412736e-03 1.000000e-12 3.365775e-03
1.070000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.341033e-03 1.000000e-12 3.206655e-03
1.080000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.272962e-03 1.000000e-12 3.055060e-03
1.090000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.208338e-03 1.000000e-12 2.910633e-03
1.100000e+02 1.000000e-12 1.000000e-12 1.000000e-12 1.146985e-03 1.000000e-12 2.773035e-03

